Root systems, spectral curves, and analysis of a Chern-Simons matrix model for Seifert fibered spaces

We study a class of scalar, linear, non-local Riemann-Hilbert problems (RHP) involving finite subgroups of PSL(2,C). We associate to such problems a (maybe infinite) root system and describe the relevance of the orbits of the Weyl group in the construction of its solutions. As an application, we study in detail the large N expansion of SU(N) or SO(N) or Sp(2N) Chern-Simons partition function Z_N(M) of 3-manifolds M that are either rational homology spheres or more generally Seifert fibered spaces. It has a matrix model-like representation, whose spectral curve can be characterized in terms of a RHP as above. When pi_1(M) is finite (i.e. for manifolds M that are quotients of \mathbb{S}_{3} by a finite isometry group of type ADE), the Weyl group associated to the RHP is finite and the spectral curve is algebraic and can be in principle computed. We then show that the large $N$ expansion of Z_N(M) is computed by the topological recursion. This has consequences for the analyticity properties of SU/SO/Sp perturbative invariants of knots along fibers in $M$.

==> exact_p02_q03_u00.500.dat <==
0.5468721907695933	0.
0.5511445528729242	0.30720924071880307
0.555416914976255	0.4288615400783406
0.5596892770795859	0.518518196496651
0.5639616391829169	0.5911089538747234
0.5682340012862477	0.6525128567340388
0.5725063633895786	0.7057941619942784
0.5767787254929095	0.7528026611174218
0.5810510875962404	0.794762979062514
0.5853234496995713	0.832539271137913
0.5895958118029022	0.8667705717563406
0.593868173906233	0.897946697968546
0.598140536009564	0.9264538814426004
0.6024128981128949	0.9526037365180413
0.6066852602162257	0.9766524743959153
0.6109576223195566	0.9988141169505164
0.6152299844228876	1.0192698639902749
0.6195023465262184	1.0381749075704274
0.6237747086295493	1.0556635008724857
0.6280470707328802	1.0718528026962852
0.6323194328362111	1.0868458435642911
0.636591794939542	1.1007338490569847
0.6408641570428729	1.1135980844418023
0.6451365191462037	1.1255113371210244
0.6494088812495347	1.1365391211447482
0.6536812433528656	1.1467406656821755
0.6579536054561964	1.1561697335886134
0.6622259675595273	1.164875304918563
0.6664983296628583	1.1729021520312228
0.6707706917661891	1.1802913268892767
0.67504305386952	1.1870805766429164
0.6793154159728509	1.193304700188335
0.6835877780761818	1.1989958557956142
0.6878601401795127	1.2041838279027766
0.6921325022828435	1.2088962596201083
0.6964048643861744	1.2131588562718398
0.7006772264895054	1.2169955643405344
0.7049495885928363	1.2204287294142209
0.7092219506961671	1.2234792361225078
0.713494312799498	1.2261666325528324
0.7177666749028289	1.2285092412357794
0.7220390370061598	1.2305242584599874
0.7263113991094907	1.2322278434072251
0.7305837612128216	1.2336351983755012
0.7348561233161525	1.2347606411731002
0.7391284854194834	1.235617670612175
0.7434008475228142	1.2362190259013774
0.7476732096261451	1.236576740628267
0.7519455717294761	1.2367021919304264
0.756217933832807	1.2366061453763195
0.7604902959361378	1.2362987960105671
0.7647626580394687	1.2357898059616765
0.7690350201427996	1.2350883389617064
0.7733073822461305	1.2342030920854652
0.7775797443494614	1.2331423249808484
0.7818521064527924	1.2319138868306034
0.7861244685561232	1.2305252412588774
0.7903968306594541	1.2289834893720102
0.7946691927627849	1.2272953911027422
0.7989415548661158	1.2254673850087658
0.8032139169694468	1.2235056066607892
0.8074862790727777	1.2214159057413259
0.8117586411761085	1.2192038619632706
0.8160310032794394	1.2168747999063083
0.8203033653827703	1.2144338028596717
0.8245757274861012	1.2118857257513405
0.8288480895894321	1.2092352072359493
0.833120451692763	1.2064866810072454
0.8373928137960939	1.203644386394562
0.8416651758994248	1.2007123782976887
0.8459375380027556	1.1976945365094473
0.8502099001060865	1.1945945744711226
0.8544822622094175	1.1914160475018811
0.8587546243127484	1.1881623605398859
0.8630269864160792	1.184836775429526
0.8672993485194102	1.1814424177865532
0.871571710622741	1.1779822834700033
0.8758440727260719	1.1744592446877395
0.8801164348294028	1.170876055760169
0.8843887969327338	1.1672353585647577
0.8886611590360646	1.1635396876822826
0.8929335211393955	1.1597914752640803
0.8972058832427263	1.1559930556381666
0.9014782453460572	1.1521466696707015
0.9057506074493882	1.1482544688980776
0.9100229695527191	1.1443185194438652
0.9142953316560499	1.1403408057336832
0.9185676937593809	1.1363232340202667
0.9228400558627117	1.1322676357300503
0.9271124179660426	1.1281757706418594
0.9313847800693735	1.1240493299075165
0.9356571421727045	1.119889938923532
0.9399295042760353	1.115699160062465
0.9442018663793662	1.1114784952718575
0.948474228482697	1.1072293885482558
0.952746590586028	1.1029532282932621
0.9570189526893589	1.0986513495581083
0.9612913147926898	1.0943250361828911
0.9655636768960206	1.0899755228361434
0.9698360389993514	1.0856039969600848
0.9741084011026824	1.081211600626629
0.9783807632060133	1.076799432308782
0.9826531253093442	1.0723685485718923
0.9869254874126752	1.0679199656889355
0.991197849516006	1.063454661183646
0.9954702116193368	1.0589735753052911
0.9997425737226677	1.0544776124384376
1.0040149358259987	1.049967642451039
1.0082872979293296	1.0454445019838545
1.0125596600326605	1.0409089956841457
1.0168320221359912	1.0363618973863364
1.0211043842393221	1.031803951242208
1.025376746342653	1.0272358728030926
1.029649108445984	1.0226583500563142
1.033921470549315	1.0180720444180837
1.0381938326526459	1.0134775916848582
1.0424661947559768	1.0088756029451322
1.0467385568593075	1.004266665453469
1.0510109189626384	0.9996513434685275
1.0552832810659694	0.995030179056705
1.0595556431693003	0.990403692862964
1.0638280052726312	0.9857723848503261
1.068100367375962	0.9811367350093826
1.072372729479293	0.9764972040392148
1.0766450915826238	0.9718542340009256
1.0809174536859547	0.9672082489449895
1.0851898157892856	0.9625596555135787
1.0894621778926163	0.9579088435188672
1.0937345399959475	0.9532561864984366
1.0980069020992782	0.9486020422486557
1.1022792642026091	0.9439467533369986
1.10655162630594	0.9392906475942043
1.110823988409271	0.934634038587012
1.115096350512602	0.9299772260723949
1.1193687126159326	0.9253204964339357
1.1236410747192638	0.9206641231010975
1.1279134368225945	0.9160083669520962
1.1321857989259254	0.9113534767009847
1.1364581610292563	0.9066996892695715
1.140730523132587	0.902047230144768
1.1450028852359182	0.8973963137219308
1.149275247339249	0.8927471436347225
1.1535476094425798	0.8880999130719731
1.1578199715459108	0.8834548050820694
1.1620923336492417	0.878811992865287
1.1663646957525726	0.8741716400545384
1.1706370578559033	0.869533900984921
1.1749094199592345	0.8648989209524806
1.1791817820625652	0.8602668364625586
1.1834541441658961	0.8556377754680737
1.187726506269227	0.8510118575980933
1.1919988683725578	0.8463891943770245
1.196271230475889	0.84176988943469
1.2005435925792196	0.8371540387076247
1.2048159546825505	0.8325417306318634
1.2090883167858815	0.8279330463274585
1.2133606788892124	0.8233280597749941
1.2176330409925433	0.8187268379843571
1.221905403095874	0.8141294411559244
1.2261777651992052	0.8095359228344436
1.230450127302536	0.8049463300557707
1.2347224894058668	0.8003607034866674
1.2389948515091977	0.7957790775578323
1.2432672136125285	0.7912014805903046
1.2475395757158596	0.7866279349154593
1.2518119378191903	0.7820584569886823
1.2560842999225212	0.7774930574968674
1.2603566620258522	0.7729317414599071
1.264629024129183	0.7683745083262313
1.268901386232514	0.7638213520625354
1.2731737483358447	0.759272261237817
1.2774461104391759	0.7547272191017361
1.2817184725425066	0.7501862036574592
1.2859908346458375	0.7456491877290297
1.2902631967491685	0.7411161390232771
1.2945355588524992	0.7365870201864152
1.2988079209558303	0.7320617888552744
1.303080283059161	0.7275403977032795
1.307352645162492	0.7230227944811238
1.3116250072658229	0.7185089220522659
1.3158973693691538	0.7139987184231069
1.3201697314724847	0.7094921167679848
1.3244420935758154	0.7049890454489182
1.3287144556791466	0.7004894280300294
1.3329868177824773	0.695993183286715
1.3372591798858082	0.6915002252094258
1.3415315419891392	0.6870104630021113
1.3458039040924699	0.6825238010751176
1.350076266195801	0.6780401390326118
1.3543486282991317	0.6735593716543639
1.3586209904024626	0.6690813888718011
1.3628933525057936	0.6646060757382284
1.3671657146091245	0.6601333123931009
1.3714380767124554	0.6556629740201756
1.3757104388157861	0.651194930799439
1.379982800919117	0.6467290478525712
1.384255163022448	0.6422651851818334
1.388527525125779	0.6378031976021286
1.3927998872291099	0.6333429346660231
1.3970722493324406	0.6288842405814765
1.4013446114357717	0.6244269541220469
1.4056169735391024	0.6199709085292472
1.4098893356424334	0.6155159314067908
1.4141616977457643	0.6110618446063063
1.418434059849095	0.6066084641042674
1.4227064219524261	0.6021555998696637
1.4269787840557568	0.5977030557220135
1.4312511461590878	0.5932506291792798
1.4355235082624187	0.5887981112951531
1.4397958703657496	0.5843452864852293
1.4440682324690806	0.5798919323414113
1.4483405945724113	0.5754378194340464
1.4526129566757424	0.5709827111009874
1.4568853187790731	0.566526363222956
1.461157680882404	0.562068523984357
1.465430042985735	0.5576089336187686
1.4697024050890657	0.5531473241380971
1.4739747671923968	0.5486834190445202
1.4782471292957275	0.5442169330240323
1.4825194913990585	0.5397475716205187
1.4867918535023894	0.5352750308890619
1.4910642156057203	0.530798997027129
1.4953365777090513	0.5263191459821458
1.499608939812382	0.5218351430338611
1.5038813019157131	0.5173466423497737
1.5081536640190438	0.512853286511682
1.5124260261223748	0.5083547060113119
1.5166983882257057	0.503850518712776
1.5209707503290364	0.4993403292793934
1.5252431124323675	0.4948237285621605
1.5295154745356982	0.490300292947005
1.5337878366390292	0.4857695836575086
1.53806019874236	0.4812311460096806
1.542332560845691	0.47668450861483014
1.546604922949022	0.4721291825263521
1.550877285052353	0.467564660325735
1.5551496471556836	0.46299041514262657
1.5594220092590145	0.4584058996033354
1.5636943713623455	0.45381054470145016
1.5679667334656764	0.44920375858369754
1.5722390955690073	0.44458492524330745
1.5765114576723382	0.43995340311242875
1.580783819775669	0.4353085235440648
1.5850561818789999	0.4306495891730404
1.5893285439823308	0.4259758721442295
1.5936009060856617	0.4212866121948656
1.5978732681889927	0.4165810145763336
1.6021456302923236	0.41185824779882363
1.6064179923956543	0.4071174411804198
1.6106903544989852	0.4023576821796961
1.6149627166023162	0.3975780134882373
1.619235078705647	0.39277742985650266
1.623507440808978	0.38795487462270717
1.627779802912309	0.3831092359104212
1.6320521650156397	0.3782393424557126
1.6363245271189706	0.37334395901902395
1.6405968892223015	0.36842178133058495
1.6448692513256324	0.363471430510322
1.6491416134289634	0.3584914468943977
1.653413975532294	0.35348028318975777
1.657686337635625	0.34843629686556915
1.661958699738956	0.3433577416753987
1.6662310618422869	0.33824275818616256
1.6705034239456178	0.3330893631683803
1.6747757860489487	0.3278954376764902
1.6790481481522794	0.3226587136167028
1.6833205102556104	0.3173767585618345
1.6875928723589413	0.31204695852602304
1.6918652344622722	0.3066664983551245
1.6961375965656031	0.30123233931769555
1.700409958668934	0.2957411933936131
1.7046823207722648	0.2901894936467338
1.7089546828755957	0.28457335992918875
1.7132270449789266	0.27888855898757414
1.7174994070822576	0.2731304578148565
1.7217717691855885	0.2672939687986002
1.7260441312889194	0.26137348483420325
1.7303164933922501	0.2553628020686316
1.734588855495581	0.2492550272704671
1.738861217598912	0.2430424659208072
1.743133579702243	0.23671648589119904
1.7474059418055738	0.23026734987802183
1.7516783039089048	0.22368400738475477
1.7559506660122355	0.21695383365619103
1.7602230281155664	0.2100622980578482
1.7644953902188973	0.20299253713289972
1.7687677523222283	0.19572479659665246
1.7730401144255592	0.1882356895365894
1.7773124765288901	0.18049719103524922
1.7815848386322208	0.17247524499181083
1.7858572007355518	0.16412778321902435
1.7901295628388827	0.1554018224126171
1.7944019249422136	0.14622905355477775
1.7986742870455446	0.13651884104778056
1.8029466491488755	0.12614648972062792
1.8072190112522062	0.1149321666980385
1.8114913733555371	0.10259937386288216
1.815763735458868	0.08868180843302295
1.820036097562199	0.07226852422709713
1.82430845966553	0.051002978579315864
1.8285808217688608	0.


==> expexact_02_03_03_u01.000.dat <==
-1.9600000000000004	0.
-1.946933333333333	0.03747454877657215
-1.9338666666666664	0.052907779021164864
-1.9207999999999996	0.06468906113123983
-1.9077333333333328	0.07456988174269338
-1.8946666666666663	0.08322987320767528
-1.8816	0.0910181797302498
-1.8685333333333336	0.09814254850532374
-1.855466666666667	0.10473855535278956
-1.8424000000000003	0.11090051993610023
-1.8293333333333335	0.11669722231001453
-1.8162666666666663	0.12218066513410676
-1.8031999999999995	0.12739131004809223
-1.7901333333333334	0.1323613817088577
-1.7770666666666666	0.13711704582436537
-1.7639999999999996	0.14167989761640715
-1.7509333333333337	0.14606801025260926
-1.737866666666667	0.15029669258643075
-1.7248	0.15437904908350247
-1.7117333333333336	0.15832640165042533
-1.698666666666667	0.1621486128695328
-1.6856000000000002	0.1658543374410815
-1.672533333333333	0.16945122042419938
-1.6594666666666662	0.1729460554311537
-1.6463999999999999	0.1763449122471098
-1.6333333333333333	0.17965324080882566
-1.6202666666666663	0.182875956688402
-1.6072000000000002	0.18601751195475727
-1.5941333333333336	0.18908195436186584
-1.5810666666666666	0.19207297713297034
-1.5679999999999998	0.19499396110786862
-1.5549333333333335	0.19784801063876645
-1.541866666666667	0.20063798433453395
-1.5288	0.20336652152839532
-1.5157333333333332	0.20603606517781875
-1.5026666666666668	0.2086488817654301
-1.4896000000000003	0.21120707867023406
-1.4765333333333335	0.21371261939071623
-1.4634666666666667	0.2161673369369104
-1.4503999999999995	0.21857294565321952
-1.4373333333333331	0.22093105169274468
-1.4242666666666663	0.22324316232500246
-1.4112	0.22551069423360542
-1.398133333333333	0.2277349809346773
-1.385066666666666	0.2299172794265825
-1.372	0.23205877616730144
-1.358933333333333	0.23416059246068754
-1.345866666666666	0.23622378932065685
-1.3327999999999998	0.23824937187556477
-1.3197333333333334	0.24023829336306293
-1.3066666666666664	0.24219145876282938
-1.2936000000000005	0.24410972810558013
-1.2805333333333335	0.24599391949244392
-1.267466666666666	0.2478448118570895
-1.2544	0.24966314749431057
-1.2413333333333332	0.2514496343815424
-1.2282666666666668	0.2532049483111349
-1.2151999999999994	0.25492973485372417
-1.2021333333333333	0.2566246111679464
-1.1890666666666665	0.2582901676713705
-1.1759999999999995	0.2599269695844986
-1.1629333333333327	0.2615355583614033
-1.1498666666666668	0.26311645301406383
-1.1367999999999998	0.2646701513438218
-1.1237333333333333	0.26619713108306575
-1.1106666666666665	0.26769785095942245
-1.0976000000000001	0.2691727516855903
-1.0845333333333336	0.27062225688337815
-1.0714666666666661	0.2720467739449978
-1.0583999999999996	0.27344669483900264
-1.045333333333333	0.2748223968627649
-1.0322666666666664	0.27617424334839613
-1.0191999999999999	0.2775025843227146
-1.006133333333333	0.27880775712766936
-0.9930666666666668	0.28009008700116533
-0.9799999999999996	0.281349887624603
-0.9669333333333334	0.2825874616356696
-0.953866666666667	0.2838031011128986
-0.9407999999999999	0.2849970880301934
-0.9277333333333336	0.2861696946863894
-0.9146666666666665	0.28732118411022467
-0.9016000000000002	0.2884518104421141
-0.8885333333333327	0.289561819294462
-0.875466666666667	0.2906514480936422
-0.8623999999999996	0.29172092640103964
-0.8493333333333335	0.2927704762197486
-0.8362666666666665	0.2938003122818568
-0.8231999999999997	0.2948106423229309
-0.8101333333333334	0.29580166734098035
-0.7970666666666666	0.2967735818426884
-0.784	0.29772657407644676
-0.7709333333333335	0.2986608262540543
-0.7578666666666662	0.2995765147608267
-0.7448000000000002	0.30047381035612686
-0.7317333333333327	0.30135287836236246
-0.7186666666666663	0.3022138788466332
-0.7056	0.3030569667923816
-0.6925333333333334	0.30388229226213803
-0.6794666666666664	0.30469000055494294
-0.6663999999999995	0.3054802323530005
-0.6533333333333331	0.3062531238642226
-0.6402666666666663	0.307008806956025
-0.6272000000000003	0.30774740928432687
-0.6141333333333333	0.30846905441543765
-0.6010666666666664	0.3091738619430221
-0.588	0.3098619475996484
-0.5749333333333332	0.31053342336249756
-0.5618666666666668	0.31118839755487226
-0.5488	0.3118269749432703
-0.5357333333333332	0.3124492568291126
-0.522666666666667	0.3130553411372569
-0.5095999999999998	0.313645322499988
-0.49653333333333305	0.3142192923369309
-0.4834666666666668	0.31477733893232407
-0.47039999999999993	0.3153195475075429
-0.4573333333333329	0.3158460002912319
-0.4442666666666663	0.3163567765857571
-0.4311999999999995	0.3168519528305953
-0.418133333333333	0.31733160266331284
-0.40506666666666663	0.31779579697661875
-0.39199999999999996	0.31824460397475357
-0.3789333333333333	0.3186780892244128
-0.3658666666666667	0.31909631570575425
-0.3527999999999999	0.319499343859921
-0.33973333333333344	0.3198872316337916
-0.3266666666666665	0.32026003452344576
-0.3136000000000002	0.3206178056149539
-0.3005333333333328	0.32096059562326135
-0.2874666666666667	0.321288452928953
-0.27440000000000014	0.32160142361302413
-0.2613333333333329	0.32189955148977784
-0.24826666666666652	0.3221828781384113
-0.2351999999999998	0.3224514429318725
-0.22213333333333302	0.3227052830650239
-0.20906666666666648	0.322944433580018
-0.19600000000000017	0.3231689273910621
-0.18293333333333306	0.3233787953072445
-0.1698666666666666	0.3235740660532207
-0.15679999999999994	0.3237547662895097
-0.1437333333333333	0.3239209206300643
-0.13066666666666654	0.32407255165981147
-0.11759999999999976	0.3242096799486281
-0.10453333333333298	0.32433232406663315
-0.09146666666666675	0.3244405005958926
-0.07839999999999976	0.3245342241417193
-0.06533333333333347	0.3246135073422903
-0.052266666666666704	0.32467836087735497
-0.03919999999999985	0.32472879347523176
-0.02613333333333325	0.3247648119183968
-0.013066666666666577	0.32478642104872446
0.	0.3247936237695336
0.01306666666666727	0.32478642104872446
0.02613333333333382	0.3247648119184588
0.03919999999999959	0.32472879347515693
0.05226666666666671	0.3246783608773348
0.06533333333333316	0.3246135073422807
0.07840000000000025	0.3245342241417193
0.09146666666666642	0.3244405005959025
0.10453333333333331	0.3243323240666945
0.11760000000000098	0.3242096799485675
0.13066666666666749	0.32407255165974624
0.1437333333333332	0.32392092063009437
0.15680000000000052	0.3237547662894457
0.16986666666666636	0.3235740660532106
0.18293333333333373	0.32337879530719327
0.19600000000000023	0.3231689273910603
0.20906666666666707	0.3229444335799534
0.2221333333333329	0.3227052830650596
0.23520000000000008	0.3224514429319063
0.2482666666666673	0.32218287813837254
0.26133333333333325	0.32189955148976584
0.27439999999999953	0.32160142361298794
0.28746666666666665	0.3212884529289712
0.30053333333333326	0.32096059562333595
0.31360000000000066	0.32061780561497516
0.3266666666666671	0.3202600345234064
0.339733333333334	0.31988723163384014
0.3527999999999997	0.3194993438599397
0.36586666666666695	0.3190963157057741
0.378933333333333	0.31867808922434426
0.3919999999999998	0.3182446039746899
0.40506666666666746	0.31779579697664595
0.41813333333333313	0.31733160266333316
0.4311999999999999	0.31685195283066847
0.4442666666666666	0.31635677658571176
0.4573333333333338	0.3158460002912245
0.47040000000000065	0.315319547507486
0.4834666666666664	0.31477733893232407
0.4965333333333333	0.31421929233683993
0.5096000000000006	0.3136453224999197
0.5226666666666671	0.3130553411373055
0.5357333333333328	0.31244925682911096
0.5488000000000004	0.3118269749433132
0.5618666666666666	0.3111883975548644
0.5749333333333336	0.31053342336244627
0.5880000000000001	0.30986194759962415
0.6010666666666667	0.30917386194302154
0.6141333333333341	0.3084690544153787
0.6272000000000006	0.3077474092843515
0.640266666666667	0.30700880695602356
0.6533333333333333	0.30625312386426606
0.6664000000000002	0.3054802323529605
0.6794666666666672	0.3046900005549704
0.692533333333333	0.30388229226213803
0.7055999999999998	0.3030569667923688
0.7186666666666667	0.3022138788466555
0.7317333333333335	0.3013528783623211
0.7448	0.3004738103560887
0.7578666666666666	0.2995765147608622
0.7709333333333341	0.29866082625399726
0.7839999999999999	0.29772657407649766
0.7970666666666666	0.2967735818427175
0.8101333333333331	0.29580166734096075
0.8232000000000008	0.2948106423228772
0.8362666666666666	0.29380031228181486
0.8493333333333336	0.2927704762197596
0.8624	0.2917209264010063
0.8754666666666666	0.29065144809363175
0.8885333333333334	0.2895618192944839
0.9016000000000004	0.288451810442111
0.9146666666666672	0.2873211841102489
0.9277333333333336	0.2861696946864391
0.9407999999999999	0.28499708803016366
0.9538666666666673	0.28380310111291807
0.9669333333333332	0.2825874616357117
0.9800000000000003	0.2813498876246502
0.9930666666666668	0.28009008700116533
1.006133333333333	0.2788077571276892
1.0191999999999999	0.27750258432276237
1.0322666666666667	0.27617424334830437
1.0453333333333337	0.27482239686278637
1.0584000000000005	0.2734466948390009
1.071466666666667	0.27204677394504423
1.0845333333333333	0.2706222568833767
1.0976000000000008	0.26917275168558785
1.110666666666667	0.2676978509594574
1.1237333333333328	0.2661971310831114
1.1368000000000003	0.26467015134381544
1.1498666666666668	0.26311645301402964
1.1629333333333336	0.2615355583613611
1.1759999999999997	0.25992696958450356
1.1890666666666672	0.2582901676714151
1.2021333333333333	0.25662461116803226
1.2152000000000003	0.25492973485377646
1.2282666666666666	0.253204948311103
1.2413333333333336	0.2514496343815267
1.2544000000000008	0.24966314749432472
1.2674666666666667	0.247844811857058
1.280533333333334	0.24599391949250238
1.2935999999999996	0.24410972810558734
1.3066666666666666	0.24219145876287956
1.3197333333333332	0.24023829336302963
1.3328000000000007	0.23824937187553677
1.3458666666666672	0.23622378932069243
1.3589333333333335	0.2341605924607403
1.3720000000000003	0.23205877616734233
1.3850666666666667	0.2299172794265708
1.3981333333333335	0.22773498093469619
1.4112	0.22551069423361564
1.4242666666666666	0.22324316232500463
1.4373333333333334	0.2209310516927269
1.4504000000000004	0.2185729456531879
1.4634666666666665	0.2161673369368769
1.4765333333333335	0.21371261939080857
1.4896000000000005	0.21120707867026256
1.5026666666666664	0.208648881765365
1.5157333333333334	0.20603606517774875
1.5288000000000004	0.20336652152839244
1.5418666666666665	0.2006379843344801
1.554933333333334	0.19784801063876137
1.5679999999999998	0.19499396110786862
1.5810666666666666	0.1920729771329829
1.5941333333333332	0.1890819543619098
1.6072000000000002	0.18601751195472332
1.6202666666666665	0.1828759566883809
1.6333333333333333	0.17965324080880732
1.6464000000000005	0.17634491224703167
1.6594666666666664	0.1729460554310998
1.672533333333333	0.1694512204241571
1.6856000000000002	0.16585433744105935
1.6986666666666672	0.1621486128695323
1.711733333333334	0.1583264016503234
1.7247999999999997	0.15437904908346106
1.7378666666666671	0.1502966925864816
1.7509333333333337	0.1460680102527463
1.7640000000000002	0.1416798976163646
1.7770666666666668	0.13711704582434484
1.7901333333333334	0.13236138170886771
1.8032000000000004	0.1273913100480624
1.8162666666666665	0.12218066513414824
1.829333333333333	0.11669722230987263
1.8424	0.11090051993608879
1.855466666666667	0.1047385553526999
1.8685333333333332	0.09814254850523799
1.8816000000000002	0.09101817973026069
1.8946666666666667	0.08322987320768561
1.9077333333333337	0.07456988174261517
1.9208000000000007	0.06468906113136239
1.9338666666666668	0.05290777902104111
1.946933333333333	0.03747454877665223
1.9600000000000006	0.


==> expexact_02_03_03_u03.000.dat <==
-3.3199999999999994	0.
-3.297866666666666	0.021744566819667514
-3.275733333333333	0.03070756640485981
-3.2536	0.037555026129852564
-3.2314666666666656	0.04330238842283144
-3.2093333333333334	0.048343559589094934
-3.187199999999999	0.052880839888975975
-3.1650666666666654	0.05703456607295472
-3.142933333333333	0.06088324623056192
-3.120800000000001	0.06448148133172754
-3.0986666666666665	0.06786907503660439
-3.076533333333333	0.0710761119637836
-3.0543999999999984	0.07412599215509752
-3.032266666666666	0.07703734553691988
-3.010133333333333	0.07982529379400215
-2.9880000000000004	0.08250231263217071
-2.965866666666666	0.08507883906296272
-2.943733333333333	0.08756371025897038
-2.9215999999999998	0.08996448780667844
-2.899466666666667	0.09228770195845745
-2.8773333333333335	0.09453903877422976
-2.8551999999999995	0.09672348568109465
-2.8330666666666664	0.09884544622189902
-2.8109333333333333	0.10090883161266762
-2.7887999999999997	0.10291713459648183
-2.7666666666666666	0.10487348960907945
-2.744533333333333	0.106780722237271
-2.7224	0.10864139021273633
-2.7002666666666664	0.11045781764875817
-2.6781333333333333	0.11223212383432485
-2.6559999999999993	0.11396624760838878
-2.633866666666666	0.11566196811676194
-2.6117333333333335	0.11732092258773598
-2.5895999999999995	0.11894462163418208
-2.5674666666666663	0.12053446249068225
-2.5453333333333332	0.12209174051674485
-2.5231999999999997	0.12361765923623837
-2.5010666666666665	0.12511333913474837
-2.4789333333333334	0.12657982539788462
-2.4567999999999994	0.12801809474244485
-2.434666666666666	0.12942906146748576
-2.412533333333333	0.13081358283135108
-2.3903999999999996	0.132172463844711
-2.3682666666666665	0.13350646155507356
-2.346133333333333	0.1348162888875279
-2.3239999999999994	0.1361026180966397
-2.301866666666666	0.1373660838766782
-2.2797333333333327	0.13860728617060844
-2.2576	0.13982679271290538
-2.2354666666666665	0.14102514133645683
-2.2133333333333334	0.1422028420696662
-2.1912	0.1433603790468715
-2.1690666666666663	0.14449821225185483
-2.1469333333333327	0.14561677911208643
-2.124799999999999	0.14671649595897135
-2.1026666666666665	0.14779775936774192
-2.080533333333333	0.1488609473888453
-2.0583999999999993	0.14990642068143062
-2.0362666666666662	0.15093452355830317
-2.014133333333333	0.15194558495070512
-1.992	0.15293991930028816
-1.969866666666666	0.1539178273849178
-1.9477333333333324	0.15487959708424584
-1.9256000000000002	0.1558255040903038
-1.903466666666666	0.15675581256795368
-1.8813333333333329	0.15767077576936517
-1.8591999999999997	0.158570636606493
-1.837066666666666	0.15945562818494188
-1.8149333333333333	0.1603259743023639
-1.7928000000000002	0.16118188991435728
-1.770666666666666	0.16202358157013896
-1.7485333333333328	0.16285124782076318
-1.7263999999999995	0.16366507960163285
-1.7042666666666666	0.16446526059143807
-1.6821333333333333	0.16525196754918384
-1.6599999999999993	0.16602537063102887
-1.6378666666666666	0.16678563368831067
-1.6157333333333326	0.1675329145481076
-1.5935999999999997	0.16826736527763458
-1.5714666666666666	0.1689891324335633
-1.5493333333333323	0.16969835729726537
-1.5271999999999997	0.17039517609701016
-1.5050666666666659	0.17107972021793305
-1.4829333333333328	0.17175211640064098
-1.4607999999999994	0.17241248692911343
-1.4386666666666665	0.17306094980866563
-1.416533333333333	0.17369761893458185
-1.3943999999999994	0.17432260425201312
-1.3722666666666659	0.1749360119076357
-1.3501333333333327	0.17553794439364273
-1.3279999999999998	0.1761285006845286
-1.3058666666666665	0.17670777636699544
-1.2837333333333332	0.17727586376355634
-1.2615999999999998	0.17783285205002397
-1.239466666666667	0.1783788273674225
-1.217333333333333	0.17891387292842445
-1.1951999999999998	0.1794380691188573
-1.1730666666666663	0.17995149359432888
-1.1509333333333331	0.18045422137242112
-1.1287999999999998	0.1809463249205695
-1.1066666666666665	0.18142787423990953
-1.0845333333333327	0.18189893694529713
-1.0623999999999993	0.18235957834169453
-1.0402666666666658	0.18280986149712267
-1.0181333333333331	0.183249847312335
-0.9959999999999996	0.18367959458735028
-0.9738666666666661	0.1840991600850827
-0.9517333333333324	0.18450859859215052
-0.9295999999999993	0.18490796297692827
-0.9074666666666661	0.18529730424516092
-0.8853333333333331	0.18567667159301937
-0.8631999999999993	0.18604611245794767
-0.8410666666666667	0.18640567256717638
-0.8189333333333328	0.1867553959841839
-0.7967999999999993	0.18709532515309515
-0.7746666666666662	0.18742550094111102
-0.752533333333333	0.18774596267909133
-0.7303999999999998	0.1880567482003755
-0.7082666666666663	0.18835789387778082
-0.6861333333333327	0.1886494346590536
-0.6639999999999997	0.18893140410066656
-0.6418666666666659	0.18920383440006577
-0.6197333333333328	0.1894667564265245
-0.5975999999999997	0.18972019975046384
-0.5754666666666661	0.18996419267145204
-0.5533333333333323	0.19019876224485754
-0.5311999999999995	0.19042393430726867
-0.5090666666666658	0.19063973350051258
-0.4869333333333327	0.19084618329464445
-0.4647999999999999	0.19104330600965674
-0.44266666666666643	0.19123112283606986
-0.4205333333333331	0.19140965385437814
-0.3983999999999996	0.19157891805349142
-0.3762666666666664	0.19173893334807685
-0.35413333333333297	0.19188971659481768
-0.3320000000000001	0.1920312836077758
-0.30986666666666646	0.19216364917269085
-0.2877333333333332	0.19228682706033876
-0.26559999999999967	0.19240083003893066
-0.24346666666666672	0.1925056698856481
-0.22133333333333294	0.19260135739715215
-0.1992	0.19268790239929723
-0.1770666666666663	0.19276531375592923
-0.1549333333333331	0.19283359937678016
-0.13279999999999956	0.1928927662245612
-0.11066666666666614	0.19294282032112453
-0.08853333333333312	0.19298376675285506
-0.06640000000000004	0.19301560967519615
-0.044266666666666114	0.1930383523163327
-0.02213333333333332	0.19305199698006062
0.	0.1930565450478572
0.022133333333333338	0.19305199698005893
0.0442666666666677	0.1930383523163302
0.06639999999999964	0.19301560967519352
0.08853333333333444	0.19298376675285606
0.11066666666666664	0.19294282032112453
0.1328000000000005	0.19289276622456708
0.1549333333333332	0.19283359937678338
0.17706666666666732	0.19276531375592482
0.19920000000000038	0.1926879023992985
0.22133333333333438	0.19260135739714768
0.24346666666666752	0.19250566988565002
0.2656000000000006	0.19240083003893899
0.2877333333333334	0.19228682706033964
0.30986666666666723	0.1921636491726945
0.3319999999999998	0.19203128360777555
0.3541333333333341	0.1918897165948148
0.37626666666666714	0.1917389333480765
0.39840000000000025	0.19157891805349775
0.420533333333334	0.1914096538543748
0.442666666666667	0.19123112283606952
0.4648000000000006	0.19104330600965785
0.4869333333333339	0.19084618329465
0.5090666666666674	0.19063973350051316
0.5312000000000003	0.19042393430726806
0.553333333333333	0.190198762244864
0.575466666666667	0.18996419267144904
0.5976000000000005	0.1897201997504632
0.6197333333333335	0.18946675642652477
0.641866666666667	0.18920383440006866
0.6640000000000007	0.1889314041006609
0.6861333333333339	0.18864943465905482
0.7082666666666666	0.18835789387778504
0.7304000000000009	0.1880567482003767
0.7525333333333335	0.18774596267909585
0.7746666666666668	0.1874255009411056
0.7968000000000008	0.18709532515309826
0.8189333333333337	0.18675539598418606
0.8410666666666669	0.18640567256717244
0.8632000000000004	0.1860461124579439
0.8853333333333335	0.18567667159301673
0.9074666666666674	0.18529730424515545
0.9296000000000006	0.18490796297693535
0.9517333333333335	0.18450859859215113
0.9738666666666675	0.18409916008508448
0.9959999999999993	0.18367959458734753
1.0181333333333338	0.18324984731233587
1.0402666666666676	0.1828098614971273
1.0624000000000011	0.18235957834169675
1.0845333333333333	0.18189893694529963
1.1066666666666662	0.18142787423990994
1.1288000000000002	0.1809463249205692
1.1509333333333338	0.18045422137241796
1.1730666666666667	0.17995149359432583
1.1952000000000007	0.1794380691188509
1.2173333333333338	0.178913872928426
1.239466666666667	0.17837882736741434
1.2616	0.1778328520500284
1.2837333333333338	0.1772758637635538
1.305866666666667	0.17670777636699708
1.3280000000000007	0.17612850068452968
1.350133333333333	0.17553794439364026
1.372266666666667	0.17493601190763475
1.3944000000000007	0.17432260425201387
1.4165333333333345	0.17369761893458496
1.4386666666666668	0.17306094980866385
1.4607999999999999	0.17241248692911462
1.4829333333333339	0.1717521164006402
1.5050666666666674	0.17107972021793233
1.5271999999999997	0.17039517609700575
1.5493333333333332	0.16969835729726707
1.5714666666666672	0.16898913243356506
1.5936000000000003	0.16826736527763525
1.615733333333334	0.1675329145481067
1.6378666666666666	0.16678563368831117
1.6600000000000001	0.1660253706310323
1.6821333333333337	0.16525196754917978
1.7042666666666668	0.16446526059143596
1.7264000000000008	0.163665079601635
1.7485333333333335	0.1628512478207643
1.7706666666666673	0.16202358157013821
1.7927999999999997	0.16118188991436036
1.8149333333333337	0.16032597430236736
1.8370666666666677	0.15945562818494285
1.859200000000001	0.1585706366064958
1.8813333333333335	0.1576707757693624
1.903466666666667	0.15675581256795015
1.9256000000000004	0.1558255040903061
1.9477333333333342	0.15487959708424126
1.9698666666666669	0.15391782738491694
1.9920000000000009	0.1529399193002859
2.014133333333334	0.15194558495070215
2.036266666666667	0.150934523558297
2.0584000000000007	0.14990642068142868
2.0805333333333333	0.1488609473888466
2.102666666666667	0.147797759367741
2.1248000000000014	0.14671649595896574
2.1469333333333336	0.1456167791120847
2.1690666666666667	0.14449821225185933
2.1912000000000003	0.14336037904686724
2.213333333333334	0.1422028420696696
2.2354666666666665	0.14102514133645683
2.257600000000001	0.1398267927129093
2.279733333333334	0.13860728617060636
2.3018666666666676	0.137366083876684
2.3240000000000003	0.13610261809664403
2.3461333333333334	0.13481628888752348
2.3682666666666674	0.13350646155507342
2.3903999999999996	0.13217246384471357
2.412533333333334	0.13081358283135533
2.434666666666667	0.12942906146748429
2.4568000000000003	0.12801809474245296
2.478933333333334	0.1265798253978867
2.5010666666666665	0.12511333913475076
2.5232000000000006	0.12361765923623215
2.5453333333333346	0.12209174051673943
2.5674666666666672	0.12053446249068872
2.5896000000000003	0.11894462163418171
2.6117333333333335	0.11732092258773683
2.633866666666667	0.11566196811675716
2.656	0.1139662476083915
2.6781333333333337	0.1122321238343283
2.7002666666666673	0.11045781764875817
2.7224000000000004	0.1086413902127404
2.7445333333333335	0.10678072223727902
2.7666666666666666	0.10487348960908
2.7888000000000006	0.10291713459648141
2.8109333333333346	0.10090883161266641
2.8330666666666664	0.09884544622189813
2.8552000000000004	0.09672348568109304
2.8773333333333335	0.09453903877422665
2.899466666666668	0.09228770195845606
2.9215999999999998	0.08996448780667433
2.9437333333333338	0.08756371025897089
2.9658666666666673	0.08507883906296093
2.9880000000000004	0.08250231263217324
3.010133333333333	0.07982529379400019
3.0322666666666676	0.07703734553692483
3.0544000000000007	0.07412599215510098
3.076533333333334	0.07107611196378014
3.098666666666667	0.0678690750366126
3.1208	0.06448148133172903
3.1429333333333336	0.06088324623057246
3.1650666666666676	0.05703456607295938
3.1872	0.05288083988898265
3.209333333333334	0.04834355958910858
3.231466666666667	0.04330238842283249
3.2536000000000005	0.0375550261298582
3.275733333333333	0.030707566404872114
3.2978666666666663	0.0217445668196527
3.3200000000000007	0.


==> expexact_02_03_03_u09.000.dat <==
-5.51	0.
-5.473266666666666	0.012853258837043247
-5.436533333333333	0.0181561981039374
-5.399799999999999	0.022210815880878497
-5.363066666666667	0.025616814924977895
-5.326333333333333	0.028606757867734565
-5.2896	0.031300047047118126
-5.252866666666667	0.033767686577109345
-5.2161333333333335	0.036055985590175504
-5.1793999999999984	0.038197141208848116
-5.142666666666665	0.040214617385135536
-5.105933333333334	0.04212614297453774
-5.0691999999999995	0.04394550298765016
-5.032466666666666	0.04568366856541759
-4.995733333333333	0.04734954168772174
-4.959	0.04895046398613981
-4.9222666666666655	0.050492575053844926
-4.885533333333332	0.05198107134791734
-4.8488	0.05342039745910641
-4.8120666666666665	0.05481439017356263
-4.775333333333333	0.05616638883717705
-4.7386	0.0574793211871722
-4.701866666666666	0.05875577100725897
-4.665133333333334	0.05999803210293648
-4.6284	0.06120815183481904
-4.591666666666667	0.062387966579086025
-4.5549333333333335	0.06353913087376711
-4.5182	0.0646631415738018
-4.481466666666666	0.06576135802208785
-4.444733333333334	0.06683501901190636
-4.4079999999999995	0.06788525714376577
-4.371266666666666	0.0689131110501352
-4.334533333333333	0.06991953586302499
-4.2978	0.07090541222384111
-4.261066666666666	0.07187155407642415
-4.224333333333332	0.07281871543844318
-4.1876	0.0737475963103916
-4.150866666666667	0.07465884785285831
-4.114133333333333	0.07555307693996471
-4.077399999999999	0.07643085017855819
-4.040666666666667	0.07729269746790189
-4.003933333333333	0.07813911516255864
-3.9672	0.07897056889128494
-3.930466666666666	0.07978749607664926
-3.8937333333333326	0.08059030819335687
-3.8569999999999993	0.08137939279770762
-3.820266666666666	0.08215511535595338
-3.783533333333333	0.08291782089542046
-3.7468000000000004	0.0836678354989974
-3.7100666666666653	0.08440546766080037
-3.673333333333333	0.08513100951849883
-3.6365999999999987	0.08584473797576564
-3.5998666666666663	0.08654691572663181
-3.5631333333333335	0.08723779219204147
-3.5263999999999993	0.08791760437766963
-3.4896666666666665	0.0885865776609654
-3.452933333333333	0.08924492651445287
-3.4161999999999995	0.08989285517151653
-3.3794666666666675	0.09053055824018809
-3.3427333333333333	0.09115822126983206
-3.3059999999999996	0.09177602127510467
-3.2692666666666668	0.09238412722107675
-3.2325333333333335	0.0929827004730055
-3.1957999999999993	0.0935718952138817
-3.159066666666666	0.09415185883254268
-3.1223333333333327	0.09472273228488276
-3.0856	0.09528465043041587
-3.048866666666667	0.09583774234625275
-3.012133333333333	0.09638213162032308
-2.9753999999999996	0.0969179366255339
-2.9386666666666663	0.09744527077636927
-2.901933333333333	0.09796424276931279
-2.8651999999999997	0.09847495680834537
-2.8284666666666665	0.09897751281665376
-2.791733333333333	0.09947200663559522
-2.755	0.0999585302118555
-2.7182666666666666	0.1004371717736784
-2.6815333333333338	0.10090801599695035
-2.644799999999999	0.10137114416186861
-2.6080666666666663	0.10182663430086061
-2.5713333333333326	0.10227456133836232
-2.5346	0.10271499722301866
-2.4978666666666665	0.10314801105282359
-2.4611333333333327	0.10357366919367086
-2.4244000000000003	0.1039920353917631
-2.387666666666667	0.10440317088026957
-2.350933333333333	0.10480713448062132
-2.3141999999999996	0.10520398269877734
-2.2774666666666663	0.10559376981678499
-2.240733333333333	0.10597654797993297
-2.204	0.10635236727976
-2.1672666666666665	0.10672127583318848
-2.130533333333333	0.10708331985800315
-2.0938	0.10743854374490026
-2.0570666666666666	0.10778699012630812
-2.0203333333333333	0.10812869994216841
-1.9836	0.1084637125028487
-1.9468666666666659	0.10879206554935751
-1.910133333333333	0.10911379531099377
-1.8733999999999995	0.10942893656059885
-1.8366666666666664	0.10973752266751799
-1.7999333333333332	0.11003958564840255
-1.7631999999999999	0.11033515621596636
-1.7264666666666666	0.11062426382579815
-1.6897333333333329	0.11090693672133223
-1.6529999999999998	0.11118320197706301
-1.6162666666666663	0.11145308554009299
-1.579533333333333	0.11171661227009141
-1.5427999999999993	0.11197380597773494
-1.5060666666666669	0.1122246894617008
-1.4693333333333334	0.11246928454427657
-1.4326	0.11270761210564184
-1.3958666666666661	0.11293969211687935
-1.3591333333333329	0.11316554367176498
-1.3223999999999996	0.11338518501738498
-1.2856666666666665	0.11359863358362127
-1.248933333333333	0.11380590601154719
-1.2121999999999997	0.11400701818077102
-1.175466666666667	0.11420198523575878
-1.138733333333333	0.11439082161117284
-1.1019999999999992	0.11457354105625142
-1.0652666666666664	0.11475015665825569
-1.0285333333333333	0.11492068086501353
-0.9917999999999993	0.11508512550657675
-0.9550666666666661	0.11524350181601833
-0.9183333333333327	0.11539582044938242
-0.8815999999999999	0.11554209150481021
-0.844866666666666	0.11568232454085244
-0.8081333333333334	0.11581652859398796
-0.7713999999999996	0.11594471219535452
-0.7346666666666666	0.11606688338671112
-0.6979333333333332	0.11618304973563516
-0.6612000000000002	0.11629321834997126
-0.6244666666666665	0.11639739589153258
-0.5877333333333338	0.11649558858906717
-0.5510000000000002	0.11658780225049649
-0.5142666666666671	0.11667404227442726
-0.4775333333333336	0.11675431366094931
-0.4407999999999992	0.11682862102171522
-0.40406666666666624	0.1168969685893142
-0.36733333333333285	0.11695936022593824
-0.33059999999999945	0.11701579943134649
-0.2938666666666661	0.11706628935012825
-0.2571333333333331	0.11711083277827047
-0.22039999999999943	0.11714943216902653
-0.18366666666666648	0.11718208963809354
-0.14693333333333342	0.1172088069680963
-0.11020000000000013	0.11722958561237684
-0.07346666666666654	0.1172444266980987
-0.03673333333333343	0.11725333102865584
0.	0.11725629908539692
0.03673333333333298	0.11725333102865601
0.07346666666666708	0.11724442669809837
0.1101999999999994	0.11722958561237665
0.14693333333333258	0.11720880696809613
0.18366666666666584	0.1171820896380937
0.22040000000000096	0.11714943216902637
0.2571333333333339	0.11711083277827009
0.2938666666666665	0.11706628935012815
0.33060000000000006	0.1170157994313466
0.3673333333333333	0.11695936022593856
0.40406666666666674	0.11689696858931455
0.44080000000000025	0.11682862102171533
0.4775333333333336	0.11675431366094946
0.5142666666666666	0.11667404227442743
0.5510000000000006	0.11658780225049625
0.5877333333333339	0.11649558858906725
0.6244666666666661	0.11639739589153242
0.6611999999999993	0.1162932183499712
0.6979333333333331	0.11618304973563529
0.7346666666666669	0.11606688338671092
0.7713999999999994	0.11594471219535482
0.8081333333333335	0.11581652859398803
0.8448666666666662	0.11568232454085245
0.8816000000000008	0.11554209150480996
0.9183333333333337	0.11539582044938247
0.9550666666666672	0.11524350181601817
0.9918000000000005	0.11508512550657682
1.0285333333333333	0.11492068086501336
1.0652666666666666	0.11475015665825597
1.1019999999999999	0.11457354105625142
1.1387333333333334	0.11439082161117281
1.1754666666666667	0.11420198523575889
1.2122000000000002	0.11400701818077102
1.2489333333333337	0.11380590601154711
1.2856666666666667	0.11359863358362132
1.3224	0.11338518501738488
1.3591333333333333	0.1131655436717648
1.3958666666666664	0.11293969211687926
1.4325999999999992	0.11270761210564176
1.4693333333333332	0.11246928454427664
1.5060666666666669	0.11222468946170056
1.5427999999999997	0.11197380597773465
1.5795333333333335	0.11171661227009128
1.6162666666666667	0.11145308554009303
1.653000000000001	0.1111832019770629
1.689733333333334	0.11090693672133241
1.7264666666666666	0.11062426382579815
1.7632000000000008	0.11033515621596635
1.7999333333333336	0.11003958564840269
1.8366666666666664	0.10973752266751809
1.8734000000000002	0.10942893656059895
1.9101333333333337	0.10911379531099381
1.9468666666666667	0.10879206554935784
1.9835999999999996	0.10846371250284856
2.020333333333333	0.1081286999421684
2.057066666666666	0.10778699012630782
2.0938	0.10743854374490044
2.130533333333333	0.10708331985800298
2.1672666666666665	0.10672127583318841
2.2039999999999997	0.10635236727975968
2.2407333333333344	0.10597654797993283
2.2774666666666668	0.10559376981678528
2.3142000000000005	0.1052039826987774
2.3509333333333338	0.10480713448062103
2.387666666666667	0.10440317088026936
2.4244	0.10399203539176283
2.461133333333334	0.10357366919367113
2.4978666666666665	0.10314801105282353
2.534599999999999	0.10271499722301876
2.571333333333334	0.10227456133836232
2.608066666666667	0.10182663430086077
2.6448	0.10137114416186863
2.6815333333333338	0.10090801599695004
2.718266666666666	0.10043717177367856
2.755000000000001	0.0999585302118556
2.791733333333333	0.09947200663559515
2.8284666666666674	0.09897751281665382
2.8651999999999997	0.09847495680834524
2.9019333333333335	0.09796424276931279
2.9386666666666663	0.09744527077636918
2.9754	0.09691793662553427
3.012133333333333	0.09638213162032302
3.048866666666667	0.09583774234625275
3.0855999999999995	0.09528465043041587
3.1223333333333336	0.09472273228488237
3.1590666666666656	0.09415185883254287
3.1958	0.09357189521388139
3.232533333333334	0.09298270047300566
3.2692666666666668	0.09238412722107639
3.306000000000001	0.09177602127510455
3.3427333333333333	0.0911582212698321
3.3794666666666675	0.09053055824018798
3.4161999999999995	0.08989285517151653
3.4529333333333336	0.0892449265144529
3.4896666666666665	0.08858657766096553
3.5264000000000006	0.08791760437766993
3.563133333333333	0.08723779219204139
3.599866666666667	0.0865469157266317
3.636599999999999	0.08584473797576614
3.6733333333333333	0.08513100951849913
3.710066666666666	0.08440546766080056
3.7468000000000004	0.08366783549899721
3.7835333333333327	0.08291782089542082
3.820266666666667	0.08215511535595356
3.856999999999999	0.0813793927977077
3.893733333333333	0.08059030819335675
3.930466666666667	0.07978749607664909
3.9672	0.07897056889128479
4.003933333333334	0.07813911516255834
4.040666666666667	0.07729269746790224
4.077400000000001	0.07643085017855862
4.114133333333333	0.07555307693996496
4.150866666666667	0.07465884785285837
4.1876	0.0737475963103921
4.224333333333334	0.0728187154384427
4.261066666666666	0.07187155407642438
4.2978000000000005	0.0709054122238418
4.334533333333332	0.06991953586302477
4.371266666666666	0.06891311105013555
4.407999999999999	0.06788525714376542
4.444733333333334	0.06683501901190614
4.481466666666666	0.06576135802208813
4.5182	0.06466314157380193
4.554933333333333	0.06353913087376707
4.591666666666667	0.06238796657908608
4.628400000000001	0.06120815183481927
4.665133333333333	0.059998032102936895
4.701866666666667	0.05875577100725885
4.7386	0.057479321187172486
4.775333333333334	0.05616638883717717
4.8120666666666665	0.05481439017356308
4.848800000000001	0.05342039745910585
4.885533333333333	0.05198107134791728
4.922266666666666	0.05049257505384517
4.959	0.04895046398613995
4.995733333333333	0.04734954168772129
5.032466666666666	0.04568366856541781
5.0691999999999995	0.043945502987650015
5.105933333333333	0.04212614297453774
5.142666666666666	0.04021461738513574
5.179399999999999	0.03819714120884815
5.2161333333333335	0.03605598559017549
5.252866666666668	0.03376768657710915
5.2896	0.031300047047118466
5.326333333333334	0.02860675786773415
5.363066666666666	0.02561681492497702
5.399800000000001	0.022210815880877994
5.436533333333332	0.01815619810393781
5.473266666666667	0.012853258837045026
5.51	0.


==> expexact_02_03_03_u27.000.dat <==
-9.17	0.
-9.108866666666666	0.007323069952358243
-9.047733333333333	0.010352607153864407
-8.9866	0.012674592960641256
-8.925466666666665	0.014629823729702927
-8.864333333333331	0.016350340221110454
-8.8032	0.017903875249211915
-8.742066666666666	0.019330671372055713
-8.680933333333334	0.020656951299728714
-8.6198	0.02190092994922355
-8.558666666666667	0.023075869005892792
-8.497533333333333	0.02419177888298183
-8.436399999999999	0.02525643523037737
-8.375266666666667	0.026276019955013972
-8.314133333333332	0.027255543537563376
-8.253	0.028199133474962453
-8.191866666666666	0.029110237333648384
-8.130733333333332	0.029991769418182355
-8.069599999999998	0.03084621908863644
-8.008466666666667	0.03167573231575478
-7.947333333333333	0.0324821741382259
-7.886199999999999	0.03326717721986132
-7.825066666666666	0.03403218011090471
-7.763933333333333	0.034778457762618946
-7.702799999999999	0.03550714613032871
-7.641666666666666	0.036219262207389885
-7.580533333333333	0.03691572048645813
-7.519399999999999	0.03759734659738641
-7.458266666666667	0.03826488869212742
-7.397133333333333	0.03891902701564189
-7.335999999999999	0.03956038200416322
-7.274866666666665	0.040189521178759596
-7.213733333333332	0.04080696504635929
-7.1526	0.04141319217761485
-7.0914666666666655	0.04200864359785045
-7.030333333333333	0.042593726601467354
-6.9692	0.043168818079820176
-6.908066666666666	0.043734267436430205
-6.8469333333333315	0.04429039915050981
-6.7858	0.04483751503940664
-6.724666666666666	0.045375896262194626
-6.6635333333333335	0.04590580509981851
-6.602399999999999	0.04642748654162032
-6.541266666666666	0.046941169703484636
-6.480133333333332	0.047447069099050644
-6.418999999999999	0.04794538578228609
-6.357866666666666	0.048436308377092174
-6.296733333333332	0.048920014007406434
-6.2356	0.04939666913941897
-6.1744666666666665	0.04986643034595238
-6.113333333333332	0.05032944500173134
-6.052199999999998	0.05078585191713754
-5.991066666666667	0.05123578191708415
-5.929933333333333	0.0516793583708187
-5.8688	0.052116697677753045
-5.807666666666666	0.05254790971381044
-5.746533333333333	0.05297309824224909
-5.685399999999999	0.053392361292465974
-5.624266666666665	0.05380579150988392
-5.563133333333333	0.05421347647968156
-5.502	0.05461549902681901
-5.440866666666666	0.055011937494548954
-5.3797333333333315	0.05540286600336875
-5.3186	0.055788354692163616
-5.257466666666666	0.056168469943110755
-5.1963333333333335	0.05654327459175255
-5.135199999999999	0.05691282812350713
-5.074066666666666	0.05727718685775649
-5.012933333333333	0.05763640412054169
-4.9517999999999995	0.05799053040679373
-4.890666666666666	0.05833961353294011
-4.829533333333332	0.05868369878064609
-4.7684	0.059022829032378876
-4.707266666666666	0.05935704489941761
-4.646133333333333	0.05968638484287499
-4.585	0.06001088528824264
-4.523866666666666	0.060330580733926366
-4.4627333333333326	0.06064550385419366
-4.401599999999998	0.06095568559691769
-4.340466666666666	0.061261155276466264
-4.279333333333333	0.061561940662052485
-4.2181999999999995	0.06185806806183514
-4.157066666666665	0.06214956240302928
-4.095933333333332	0.062436447308264295
-4.0348	0.06271874516840448
-3.9736666666666656	0.0629964772120265
-3.9125333333333336	0.06326966357172994
-3.8514	0.06353832334744125
-3.7902666666666653	0.06380247466685438
-3.7291333333333325	0.06406213474313888
-3.6679999999999984	0.06431731993003312
-3.6068666666666656	0.06456804577442778
-3.5457333333333327	0.06481432706653603
-3.4845999999999995	0.06505617788773554
-3.4234666666666653	0.06529361165615985
-3.362333333333333	0.06552664117010884
-3.3011999999999997	0.06575527864934066
-3.2400666666666655	0.06597953577430202
-3.178933333333333	0.06619942372334807
-3.117799999999998	0.06641495320799788
-3.0566666666666658	0.06662613450626875
-2.9955333333333325	0.0668329774941279
-2.9344	0.06703549167509824
-2.8732666666666655	0.06723368620805206
-2.8121333333333323	0.06742756993322513
-2.750999999999999	0.0676171513964825
-2.689866666666666	0.06780243887186654
-2.628733333333333	0.0679834403824573
-2.5675999999999997	0.06816016371957584
-2.506466666666666	0.06833261646036146
-2.445333333333333	0.06850080598375478
-2.384199999999999	0.06866473948492001
-2.3230666666666653	0.06882442398814083
-2.2619333333333325	0.068979866358227
-2.2007999999999988	0.06913107331046994
-2.1396666666666664	0.06927805141918847
-2.0785333333333322	0.06942080712490795
-2.0173999999999994	0.06955934674021906
-1.9562666666666662	0.06969367645436435
-1.8951333333333327	0.06982380233660446
-1.8339999999999999	0.0699497303384176
-1.7728666666666668	0.07007146629458966
-1.7117333333333327	0.07018901592325354
-1.6505999999999987	0.07030238482494103
-1.5894666666666653	0.07041157848071058
-1.5283333333333324	0.07051660224941853
-1.4671999999999994	0.07061746136420263
-1.4060666666666661	0.07071416092824853
-1.3449333333333326	0.07080670590991203
-1.2837999999999992	0.07089510113727081
-1.222666666666666	0.0709793512921805
-1.1615333333333324	0.0710594609039114
-1.1003999999999987	0.07113543434244081
-1.039266666666666	0.07120727581147836
-0.9781333333333317	0.07127498934129944
-0.9169999999999998	0.07133857878146133
-0.8558666666666658	0.0713980477934772
-0.7947333333333333	0.07145339984351978
-0.7335999999999993	0.07150463819522411
-0.6724666666666668	0.07155176590265941
-0.611333333333333	0.07159478580353423
-0.5501999999999988	0.0716337005126975
-0.4890666666666659	0.07166851241599431
-0.42793333333333194	0.07169922366453174
-0.3667999999999997	0.07172583616940517
-0.30566666666666553	0.07174835159693171
-0.24453333333333332	0.0717667713644328
-0.1833999999999986	0.07178109663660148
-0.12226666666666658	0.07179132832248741
-0.06113333333333254	0.071797467073124
0.	0.07179951327981925
0.061133333333334455	0.07179746707312401
0.12226666666666894	0.07179132832248741
0.18340000000000042	0.07178109663660148
0.24453333333333444	0.0717667713644328
0.3056666666666669	0.07174835159693171
0.36680000000000185	0.07172583616940514
0.42793333333333383	0.07169922366453176
0.4890666666666682	0.07166851241599433
0.5502000000000005	0.0716337005126975
0.6113333333333341	0.07159478580353423
0.6724666666666671	0.07155176590265941
0.7336000000000014	0.0715046381952241
0.7947333333333351	0.07145339984351977
0.8558666666666678	0.0713980477934772
0.9170000000000018	0.07133857878146133
0.9781333333333344	0.07127498934129943
1.0392666666666681	0.0712072758114784
1.1004000000000005	0.0711354343424408
1.1615333333333346	0.07105946090391138
1.2226666666666668	0.0709793512921805
1.2838000000000014	0.07089510113727081
1.3449333333333335	0.07080670590991203
1.4060666666666672	0.07071416092824853
1.4672000000000005	0.07061746136420262
1.5283333333333342	0.07051660224941853
1.5894666666666686	0.07041157848071057
1.6506000000000007	0.07030238482494101
1.7117333333333349	0.07018901592325354
1.7728666666666673	0.07007146629458963
1.8340000000000014	0.0699497303384176
1.8951333333333333	0.06982380233660443
1.956266666666668	0.06969367645436435
2.0174000000000007	0.06955934674021906
2.0785333333333345	0.06942080712490797
2.139666666666667	0.06927805141918847
2.200800000000001	0.06913107331046994
2.261933333333335	0.06897986635822699
2.3230666666666675	0.06882442398814081
2.3842000000000017	0.06866473948492001
2.4453333333333345	0.06850080598375478
2.5064666666666686	0.06833261646036144
2.5676000000000005	0.06816016371957585
2.6287333333333347	0.0679834403824573
2.689866666666667	0.06780243887186654
2.7510000000000012	0.06761715139648247
2.8121333333333336	0.06742756993322513
2.873266666666668	0.06723368620805203
2.9344000000000015	0.06703549167509824
2.9955333333333343	0.0668329774941279
3.0566666666666684	0.06662613450626874
3.1178	0.06641495320799787
3.1789333333333345	0.06619942372334807
3.2400666666666673	0.06597953577430202
3.3012000000000015	0.06575527864934064
3.362333333333334	0.06552664117010884
3.423466666666668	0.06529361165615988
3.4846	0.06505617788773554
3.545733333333334	0.06481432706653603
3.606866666666667	0.06456804577442773
3.668000000000001	0.06431731993003309
3.729133333333335	0.06406213474313888
3.7902666666666676	0.06380247466685436
3.8514000000000017	0.06353832334744125
3.9125333333333336	0.06326966357172994
3.973666666666668	0.0629964772120265
4.034800000000001	0.06271874516840448
4.095933333333335	0.06243644730826426
4.157066666666667	0.062149562403029254
4.218200000000001	0.061858068061835164
4.279333333333333	0.061561940662052485
4.340466666666668	0.061261155276466264
4.401600000000002	0.06095568559691768
4.462733333333334	0.06064550385419365
4.5238666666666685	0.06033058073392634
4.585000000000001	0.060010885288242645
4.646133333333335	0.05968638484287496
4.707266666666667	0.05935704489941761
4.7684000000000015	0.059022829032378876
4.829533333333334	0.05868369878064609
4.890666666666667	0.05833961353294009
4.9517999999999995	0.05799053040679372
5.012933333333335	0.05763640412054166
5.074066666666669	0.05727718685775647
5.1352	0.056912828123507134
5.196333333333334	0.05654327459175254
5.257466666666668	0.0561684699431107
5.318600000000002	0.0557883546921636
5.379733333333333	0.05540286600336873
5.440866666666668	0.05501193749454894
5.502000000000001	0.05461549902681901
5.563133333333335	0.05421347647968156
5.624266666666667	0.05380579150988393
5.685400000000001	0.05339236129246595
5.746533333333333	0.05297309824224909
5.807666666666668	0.05254790971381042
5.868800000000002	0.052116697677753045
5.929933333333334	0.0516793583708187
5.9910666666666685	0.051235781917084174
6.052200000000001	0.050785851917137526
6.113333333333335	0.050329445001731296
6.1744666666666665	0.04986643034595238
6.235600000000001	0.04939666913941893
6.296733333333334	0.048920014007406434
6.357866666666668	0.04843630837709213
6.4190000000000005	0.04794538578228606
6.480133333333335	0.04744706909905062
6.541266666666669	0.04694116970348461
6.6024	0.04642748654162033
6.663533333333334	0.045905805099818495
6.724666666666668	0.045375896262194584
6.785800000000002	0.04483751503940662
6.846933333333334	0.04429039915050981
6.908066666666668	0.04373426743643018
6.9692000000000025	0.04316881807982015
7.030333333333333	0.04259372660146736
7.091466666666667	0.04200864359785045
7.152600000000001	0.04141319217761484
7.2137333333333356	0.040806965046359285
7.27486666666667	0.040189521178759596
7.335999999999999	0.039560382004163216
7.397133333333334	0.038919027015641865
7.458266666666668	0.038264888692127394
7.519400000000002	0.03759734659738638
7.580533333333333	0.03691572048645811
7.6416666666666675	0.03621926220738986
7.702800000000002	0.035507146130328654
7.763933333333336	0.03477845776261885
7.825066666666666	0.034032180110904725
7.8862000000000005	0.033267177219861305
7.947333333333335	0.03248217413822585
8.008466666666669	0.03167573231575474
8.069600000000003	0.030846219088636374
8.130733333333332	0.029991769418182372
8.191866666666666	0.02911023733364832
8.253	0.028199133474962394
8.314133333333334	0.027255543537563334
8.375266666666667	0.026276019955013975
8.4364	0.025256435230377232
8.497533333333335	0.024191778882981824
8.558666666666669	0.023075869005892716
8.619800000000003	0.02190092994922338
8.680933333333334	0.020656951299728776
8.742066666666668	0.0193306713720558
8.803200000000002	0.017903875249211984
8.864333333333336	0.0163503402211104
8.925466666666665	0.014629823729702847
8.9866	0.012674592960641155
9.047733333333333	0.01035260715386439
9.108866666666668	0.007323069952358216
9.17	0.


==> expexact_02_03_03_u81.000.dat <==
-15.78	0.
-15.674799999999998	0.003878246166502142
-15.569599999999998	0.005493819961704678
-15.4644	0.00673968654724111
-15.359199999999998	0.00779514180074157
-15.253999999999998	0.008729492453151012
-15.1488	0.009578208809376139
-15.043599999999998	0.01036231501449908
-14.938399999999998	0.011095476553740283
-14.8332	0.011787160591851305
-14.727999999999998	0.012444240197997825
-14.622799999999998	0.013071887395394523
-14.5176	0.013674106067367488
-14.412399999999998	0.014254067716189672
-14.307199999999998	0.014814332473743268
-14.202	0.015356999921277398
-14.096799999999998	0.015883815170885544
-13.991599999999998	0.016396245426506854
-13.8864	0.016895536480745967
-13.781199999999998	0.017382755221216364
-13.675999999999997	0.017858822161065883
-13.570799999999998	0.01832453671490747
-13.465599999999998	0.01878059710611267
-13.360399999999997	0.01922761623866597
-13.255199999999999	0.01966613449289624
-13.149999999999999	0.0200966301464978
-13.044799999999997	0.02051952794116966
-12.939599999999999	0.020935206185990277
-12.834399999999999	0.021344002695081465
-12.729199999999997	0.021746219788442992
-12.623999999999999	0.022142128533808175
-12.518799999999999	0.022531972369008172
-12.413599999999997	0.022915970215185603
-12.308399999999999	0.02329431916883029
-12.203199999999999	0.023667196843284947
-12.097999999999997	0.02403476341683143
-11.992799999999999	0.024397163433803888
-11.887599999999999	0.024754527396709403
-11.782399999999999	0.025106973180567198
-11.6772	0.025454607295227825
-11.572	0.02579752601701931
-11.4668	0.026135816407469585
-11.3616	0.026469557233908432
-11.2564	0.026798819804327068
-11.1512	0.0271236687268699
-11.046	0.027444162602671553
-10.9408	0.02776035465937178
-10.8356	0.028072293331490375
-10.7304	0.02838002279288672
-10.6252	0.028683583445729834
-10.52	0.028983012369740928
-10.4148	0.029278343734919
-10.3096	0.02956960918050444
-10.2044	0.0298568381625611
-10.0992	0.030140058272250386
-9.994	0.030419295526623702
-9.8888	0.030694574633559853
-9.7836	0.030965919232316626
-9.6784	0.031233352111041883
-9.5732	0.031496895402495007
-9.468	0.03175657075915672
-9.3628	0.032012399508852325
-9.2576	0.032264402791973484
-9.1524	0.03251260168135524
-9.0472	0.032757017285843834
-8.942	0.03299767083857469
-8.8368	0.03323458377096655
-8.7316	0.03346777777342525
-8.6264	0.03369727484373735
-8.5212	0.033923097324119106
-8.416	0.034145267927868685
-8.3108	0.034363809756548916
-8.2056	0.03457874630860375
-8.1004	0.034790101480283865
-7.995199999999999	0.034997899559725716
-7.889999999999999	0.035202165214993704
-7.784799999999998	0.03540292347685746
-7.679599999999999	0.03560019971703647
-7.574399999999999	0.0357940196226014
-7.469199999999998	0.035984409167178294
-7.363999999999999	0.0361713945795561
-7.258799999999999	0.036355002310253126
-7.153599999999998	0.03653525899655163
-7.048399999999999	0.03671219142646494
-6.943199999999999	0.03688582650205684
-6.837999999999998	0.037056191202489416
-6.732799999999999	0.03722331254713397
-6.627599999999999	0.037387217559039364
-6.522399999999998	0.03754793322901394
-6.417199999999999	0.03770548648054177
-6.311999999999999	0.03785990413571945
-6.2067999999999985	0.03801121288236955
-6.1015999999999995	0.038159439242456794
-5.9963999999999995	0.03830460954190777
-5.891199999999999	0.03844674988191011
-5.786	0.03858588611174574
-5.6808	0.03872204380319354
-5.575599999999999	0.038855248226519076
-5.4704	0.038985524328054424
-5.3652	0.03911289670935721
-5.26	0.03923738960792712
-5.1548	0.03935902687944806
-5.0496	0.039477831981515964
-4.9444	0.03959382795880534
-4.8392	0.03970703742962252
-4.734	0.03981748257378863
-4.6288	0.03992518512179234
-4.523599999999998	0.04003016634515013
-4.418399999999998	0.040132447047909706
-4.313199999999998	0.040232047559232015
-4.207999999999998	0.04032898772698657
-4.1027999999999984	0.04042328691229501
-3.997599999999998	0.040514963984959115
-3.8923999999999985	0.04060403731970995
-3.7871999999999995	0.040690524793216776
-3.681999999999998	0.04077444378179559
-3.5767999999999978	0.04085581115975952
-3.471599999999998	0.04093464329835512
-3.366399999999998	0.04101095606523079
-3.2611999999999988	0.041084764824385785
-3.155999999999998	0.041156084436551006
-3.0507999999999984	0.04122492925995445
-2.945599999999999	0.041291313151427096
-2.8403999999999985	0.041355249467807345
-2.735199999999999	0.0414167510676038
-2.6299999999999986	0.04147583031287954
-2.5247999999999995	0.04153249907132227
-2.4195999999999986	0.04158676871846724
-2.3143999999999987	0.041638650140042345
-2.209199999999999	0.041688153734405854
-2.103999999999999	0.04173528941505035
-1.998799999999999	0.04178006661314722
-1.8935999999999988	0.041822494280108514
-1.7883999999999993	0.041862580890144455
-1.6831999999999991	0.041900334442796464
-1.5779999999999994	0.041935762465427184
-1.4727999999999997	0.04196887201565028
-1.3675999999999993	0.04199966968368454
-1.262399999999999	0.04202816159461768
-1.1571999999999996	0.04205435341056674
-1.0519999999999996	0.04207825033272323
-0.9468	0.04209985710327205
-0.8415999999999997	0.042119178007174525
-0.7363999999999995	0.04213621687380681
-0.6311999999999997	0.04215097707844576
-0.5259999999999996	0.04216346154359571
-0.42079999999999945	0.04217367274014995
-0.31559999999999955	0.042181612688381956
-0.21039999999999986	0.0421872829587621
-0.1052000000000002	0.04219068467259641
1.3322676295501877e-15	0.04219181850248477
0.10520000000000138	0.04219068467259641
0.21040000000000186	0.0421872829587621
0.3156000000000013	0.042181612688381956
0.4208000000000012	0.04217367274014995
0.5260000000000018	0.04216346154359571
0.6312000000000013	0.04215097707844576
0.7364000000000016	0.04213621687380681
0.8416000000000009	0.042119178007174525
0.9468000000000016	0.04209985710327205
1.0520000000000018	0.04207825033272323
1.1572000000000016	0.04205435341056674
1.2624000000000013	0.04202816159461768
1.3676000000000015	0.04199966968368453
1.4728000000000012	0.04196887201565028
1.5780000000000007	0.041935762465427184
1.6832000000000007	0.04190033444279648
1.7884000000000007	0.041862580890144455
1.8936000000000013	0.041822494280108514
1.998800000000001	0.04178006661314722
2.104000000000001	0.04173528941505035
2.209200000000001	0.04168815373440585
2.314400000000001	0.04163865014004234
2.4196000000000004	0.041586768718467254
2.5248000000000004	0.04153249907132227
2.630000000000001	0.04147583031287954
2.7352000000000007	0.041416751067603785
2.8404000000000007	0.04135524946780733
2.9456	0.041291313151427096
3.0508000000000006	0.04122492925995444
3.1559999999999997	0.041156084436551006
3.2612000000000005	0.041084764824385785
3.3664000000000005	0.04101095606523079
3.4716	0.04093464329835513
3.5768000000000004	0.04085581115975952
3.6820000000000004	0.04077444378179559
3.7872	0.040690524793216776
3.8924000000000003	0.04060403731970995
3.9976000000000003	0.0405149639849591
4.1028	0.040423286912295006
4.208	0.04032898772698657
4.3132	0.040232047559232015
4.4184	0.040132447047909706
4.523600000000001	0.04003016634515013
4.6288	0.03992518512179234
4.733999999999999	0.03981748257378863
4.8392	0.03970703742962252
4.9444	0.03959382795880534
5.049599999999999	0.039477831981515964
5.1548	0.03935902687944806
5.26	0.03923738960792712
5.3652	0.03911289670935721
5.4704	0.038985524328054424
5.5756	0.038855248226519076
5.6808	0.03872204380319354
5.786	0.03858588611174574
5.8911999999999995	0.03844674988191011
5.9963999999999995	0.038304609541907765
6.1015999999999995	0.038159439242456794
6.2067999999999985	0.03801121288236955
6.311999999999999	0.03785990413571945
6.417199999999999	0.037705486480541756
6.522399999999998	0.03754793322901394
6.627599999999999	0.037387217559039364
6.732800000000002	0.03722331254713397
6.838000000000003	0.0370561912024894
6.943200000000003	0.03688582650205684
7.048400000000002	0.03671219142646494
7.153600000000003	0.03653525899655163
7.258800000000003	0.03635500231025311
7.364000000000002	0.03617139457955609
7.4692000000000025	0.03598440916717828
7.5744000000000025	0.0357940196226014
7.6796000000000015	0.03560019971703646
7.784800000000002	0.03540292347685745
7.890000000000002	0.03520216521499369
7.995200000000001	0.034997899559725716
8.100400000000002	0.034790101480283865
8.205600000000002	0.03457874630860375
8.3108	0.034363809756548916
8.416000000000002	0.034145267927868685
8.521200000000002	0.0339230973241191
8.6264	0.03369727484373735
8.731600000000002	0.033467777773425265
8.836800000000002	0.03323458377096654
8.942	0.03299767083857469
9.047200000000002	0.03275701728584383
9.152400000000002	0.03251260168135523
9.2576	0.032264402791973484
9.362800000000002	0.032012399508852325
9.468000000000002	0.03175657075915672
9.5732	0.031496895402495007
9.678400000000002	0.031233352111041883
9.783600000000002	0.03096591923231662
9.8888	0.030694574633559853
9.994000000000002	0.03041929552662369
10.099200000000002	0.030140058272250376
10.2044	0.0298568381625611
10.309600000000001	0.02956960918050444
10.414800000000001	0.02927834373491899
10.52	0.028983012369740928
10.625200000000001	0.02868358344572983
10.730400000000001	0.02838002279288671
10.8356	0.028072293331490368
10.940800000000001	0.02776035465937177
11.046000000000001	0.02744416260267155
11.1512	0.027123668726869894
11.256400000000001	0.026798819804327068
11.361600000000001	0.026469557233908425
11.4668	0.026135816407469578
11.572000000000001	0.025797526017019307
11.677200000000001	0.02545460729522782
11.782399999999999	0.02510697318056719
11.8876	0.024754527396709403
11.9928	0.024397163433803874
12.097999999999999	0.02403476341683143
12.203199999999999	0.023667196843284947
12.3084	0.023294319168830277
12.413599999999999	0.0229159702151856
12.518799999999999	0.022531972369008172
12.624	0.02214212853380816
12.729199999999999	0.02174621978844299
12.834399999999999	0.021344002695081465
12.9396	0.020935206185990263
13.044799999999999	0.02051952794116964
13.149999999999999	0.020096630146497794
13.2552	0.01966613449289623
13.360399999999998	0.019227616238665958
13.465599999999998	0.01878059710611267
13.5708	0.01832453671490747
13.675999999999998	0.017858822161065872
13.781199999999998	0.017382755221216364
13.8864	0.016895536480745967
13.991599999999998	0.01639624542650686
14.096799999999998	0.015883815170885544
14.202	0.015356999921277393
14.307199999999998	0.014814332473743268
14.412399999999998	0.014254067716189672
14.5176	0.013674106067367481
14.622799999999998	0.013071887395394523
14.727999999999998	0.012444240197997817
14.8332	0.011787160591851302
14.938399999999998	0.011095476553740284
15.043599999999998	0.01036231501449909
15.1488	0.009578208809376144
15.253999999999998	0.008729492453151008
15.359199999999998	0.0077951418007415835
15.4644	0.00673968654724111
15.569599999999998	0.005493819961704658
15.674800000000003	0.0038782461665020475
15.780000000000001	0.


==> histo_n050_02_02_02_u00.500_BCD0_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 4e-06
-2.11 8e-06
-2.09 4.4e-05
-2.07 0.000183
-2.05 0.000705
-2.03 0.002251
-2.01 0.006194
-1.99 0.01489
-1.97 0.030539
-1.95 0.053953
-1.93 0.079342
-1.91 0.098893
-1.89 0.104668
-1.87 0.106336
-1.85 0.114599
-1.83 0.128866
-1.81 0.136081
-1.79 0.13669
-1.77 0.144353
-1.75 0.155667
-1.73 0.157469
-1.71 0.163131
-1.69 0.17106
-1.67 0.17433
-1.65 0.178181
-1.63 0.186676
-1.61 0.188556
-1.59 0.192621
-1.57 0.197262
-1.55 0.200345
-1.53 0.207649
-1.51 0.208174
-1.49 0.213716
-1.47 0.215756
-1.45 0.21907
-1.43 0.223776
-1.41 0.22473
-1.39 0.231817
-1.37 0.231784
-1.35 0.236658
-1.33 0.237985
-1.31 0.242787
-1.29 0.243877
-1.27 0.248007
-1.25 0.250356
-1.23 0.252881
-1.21 0.25372
-1.19 0.258158
-1.17 0.259715
-1.15 0.262686
-1.13 0.264768
-1.11 0.268055
-1.09 0.2686
-1.07 0.271201
-1.05 0.273092
-1.03 0.275984
-1.01 0.277751
-0.99 0.279036
-0.97 0.281527
-0.95 0.282013
-0.93 0.285521
-0.91 0.284825
-0.89 0.289161
-0.87 0.289966
-0.85 0.291113
-0.83 0.293319
-0.81 0.293068
-0.79 0.294887
-0.77 0.29638
-0.75 0.299511
-0.73 0.299585
-0.71 0.299849
-0.69 0.302195
-0.67 0.302337
-0.65 0.302591
-0.63 0.305448
-0.61 0.304725
-0.59 0.308313
-0.57 0.308308
-0.55 0.307721
-0.53 0.311333
-0.51 0.309237
-0.49 0.312973
-0.47 0.312628
-0.45 0.312471
-0.43 0.315579
-0.41 0.313479
-0.39 0.315824
-0.37 0.316991
-0.35 0.316998
-0.33 0.318062
-0.31 0.318804
-0.29 0.315839
-0.27 0.320031
-0.25 0.319381
-0.23 0.317107
-0.21 0.322292
-0.19 0.319436
-0.17 0.319263
-0.15 0.323134
-0.13 0.318699
-0.11 0.322511
-0.09 0.325927
-0.07 0.313335
-0.05 0.326511
-0.03 0.334796
-0.01 0.18286
0.01 0.183393
0.03 0.334138
0.05 0.328114
0.07 0.312909
0.09 0.32525
0.11 0.32205
0.13 0.316966
0.15 0.3247
0.17 0.320431
0.19 0.318819
0.21 0.322416
0.23 0.317623
0.25 0.319423
0.27 0.320145
0.29 0.318072
0.31 0.317728
0.33 0.318457
0.35 0.314228
0.37 0.316946
0.39 0.314821
0.41 0.31448
0.43 0.314149
0.45 0.313381
0.47 0.313215
0.49 0.312397
0.51 0.310011
0.53 0.309745
0.55 0.309861
0.57 0.306761
0.59 0.307823
0.61 0.306216
0.63 0.305934
0.65 0.305596
0.67 0.302062
0.69 0.303238
0.71 0.301009
0.73 0.298821
0.75 0.29709
0.77 0.296731
0.79 0.294923
0.81 0.292577
0.83 0.291978
0.85 0.290817
0.87 0.287739
0.89 0.287573
0.91 0.284854
0.93 0.284594
0.95 0.281818
0.97 0.281156
0.99 0.277791
1.01 0.276415
1.03 0.274761
1.05 0.271268
1.07 0.271601
1.09 0.269066
1.11 0.266273
1.13 0.264153
1.15 0.263403
1.17 0.258614
1.19 0.258987
1.21 0.255207
1.23 0.253572
1.25 0.248652
1.27 0.247999
1.29 0.243271
1.31 0.243315
1.33 0.237674
1.35 0.237173
1.37 0.232656
1.39 0.230861
1.41 0.225528
1.43 0.225024
1.45 0.219495
1.47 0.216229
1.49 0.214551
1.51 0.208643
1.53 0.206199
1.55 0.200284
1.57 0.198899
1.59 0.193239
1.61 0.186861
1.63 0.185262
1.65 0.178869
1.67 0.17497
1.69 0.17109
1.71 0.162341
1.73 0.158353
1.75 0.154759
1.77 0.146408
1.79 0.138725
1.81 0.136238
1.83 0.128723
1.85 0.113756
1.87 0.106126
1.89 0.104662
1.91 0.097797
1.93 0.078644
1.95 0.053888
1.97 0.030758
1.99 0.014805
2.01 0.006217
2.03 0.002244
2.05 0.000723
2.07 0.000191
2.09 5.1e-05
2.11 6e-06
2.13 2e-06
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n100_02_02_02_u00.500_BCD0_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 1e-06
-2.07 4.5e-06
-2.05 3.3e-05
-2.03 0.000404
-2.01 0.002362
-1.99 0.0102185
-1.97 0.0309435
-1.95 0.0618635
-1.93 0.081688
-1.91 0.085586
-1.89 0.099564
-1.87 0.10952
-1.85 0.115632
-1.83 0.126032
-1.81 0.13194
-1.79 0.13907
-1.77 0.146193
-1.75 0.151062
-1.73 0.158413
-1.71 0.163072
-1.69 0.16882
-1.67 0.174105
-1.65 0.179136
-1.63 0.182253
-1.61 0.188027
-1.59 0.192359
-1.57 0.196684
-1.55 0.201208
-1.53 0.204916
-1.51 0.209302
-1.49 0.212012
-1.47 0.216224
-1.45 0.219647
-1.43 0.222911
-1.41 0.225725
-1.39 0.22958
-1.37 0.232866
-1.35 0.234741
-1.33 0.238655
-1.31 0.240947
-1.29 0.244051
-1.27 0.246942
-1.25 0.249699
-1.23 0.25297
-1.21 0.254387
-1.19 0.257595
-1.17 0.258577
-1.15 0.262042
-1.13 0.264728
-1.11 0.266311
-1.09 0.26868
-1.07 0.270573
-1.05 0.27378
-1.03 0.274539
-1.01 0.275952
-0.99 0.278546
-0.97 0.280438
-0.95 0.282445
-0.93 0.284126
-0.91 0.28576
-0.89 0.286989
-0.87 0.290114
-0.85 0.291265
-0.83 0.291226
-0.81 0.293163
-0.79 0.295063
-0.77 0.295917
-0.75 0.298244
-0.73 0.29791
-0.71 0.300002
-0.69 0.301502
-0.67 0.302603
-0.65 0.303722
-0.63 0.304605
-0.61 0.306089
-0.59 0.306672
-0.57 0.307573
-0.55 0.308922
-0.53 0.309677
-0.51 0.309872
-0.49 0.311976
-0.47 0.312322
-0.45 0.313174
-0.43 0.31437
-0.41 0.314094
-0.39 0.315371
-0.37 0.315349
-0.35 0.31641
-0.33 0.316614
-0.31 0.316953
-0.29 0.317517
-0.27 0.318296
-0.25 0.319027
-0.23 0.318523
-0.21 0.320176
-0.19 0.320044
-0.17 0.32056
-0.15 0.3195
-0.13 0.321459
-0.11 0.320833
-0.09 0.320031
-0.07 0.321121
-0.05 0.324851
-0.03 0.31961
-0.01 0.258064
0.01 0.258611
0.03 0.320047
0.05 0.323298
0.07 0.320606
0.09 0.31988
0.11 0.321833
0.13 0.321174
0.15 0.320532
0.17 0.319386
0.19 0.320485
0.21 0.319372
0.23 0.319029
0.25 0.318872
0.27 0.319295
0.29 0.317981
0.31 0.317535
0.33 0.317573
0.35 0.316039
0.37 0.315463
0.39 0.314781
0.41 0.314904
0.43 0.31371
0.45 0.312495
0.47 0.311609
0.49 0.311787
0.51 0.310529
0.53 0.309225
0.55 0.308549
0.57 0.308696
0.59 0.306866
0.61 0.305538
0.63 0.304717
0.65 0.303645
0.67 0.302991
0.69 0.300403
0.71 0.299792
0.73 0.29932
0.75 0.297137
0.77 0.29583
0.79 0.295214
0.81 0.293398
0.83 0.29195
0.85 0.289685
0.87 0.287249
0.89 0.287475
0.91 0.285148
0.93 0.283505
0.95 0.281907
0.97 0.279955
0.99 0.278253
1.01 0.277557
1.03 0.274781
1.05 0.271763
1.07 0.270267
1.09 0.268693
1.11 0.266004
1.13 0.263858
1.15 0.26188
1.17 0.260229
1.19 0.25623
1.21 0.25501
1.23 0.251918
1.25 0.248615
1.27 0.246887
1.29 0.244343
1.31 0.242033
1.33 0.238713
1.35 0.235475
1.37 0.232574
1.39 0.22878
1.41 0.226425
1.43 0.222784
1.45 0.218801
1.47 0.215896
1.49 0.2125
1.51 0.208655
1.53 0.204293
1.55 0.200234
1.57 0.196548
1.59 0.192776
1.61 0.188163
1.63 0.183641
1.65 0.178342
1.67 0.174134
1.69 0.16859
1.71 0.16303
1.73 0.158467
1.75 0.151883
1.77 0.146488
1.79 0.139406
1.81 0.131632
1.83 0.125958
1.85 0.116138
1.87 0.109356
1.89 0.098932
1.91 0.085721
1.93 0.0823025
1.95 0.0623335
1.97 0.031171
1.99 0.0104135
2.01 0.0023685
2.03 0.000402
2.05 4.55e-05
2.07 4.5e-06
2.09 5e-07
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_02_02_u00.500_BCD0_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 2.5e-07
-2.03 2.375e-05
-2.01 0.00058525
-1.99 0.0070935
-1.97 0.0347252
-1.95 0.0641235
-1.93 0.0739945
-1.91 0.0877455
-1.89 0.0987907
-1.87 0.10758
-1.85 0.117028
-1.83 0.124226
-1.81 0.132126
-1.79 0.138951
-1.77 0.145523
-1.75 0.151158
-1.73 0.157324
-1.71 0.163255
-1.69 0.168289
-1.67 0.173745
-1.65 0.178613
-1.63 0.183093
-1.61 0.187491
-1.59 0.192317
-1.57 0.196832
-1.55 0.200231
-1.53 0.204465
-1.51 0.2083
-1.49 0.21194
-1.47 0.215405
-1.45 0.218922
-1.43 0.222893
-1.41 0.226119
-1.39 0.229325
-1.37 0.232356
-1.35 0.23555
-1.33 0.238554
-1.31 0.241684
-1.29 0.244174
-1.27 0.246819
-1.25 0.249156
-1.23 0.25148
-1.21 0.25448
-1.19 0.256914
-1.17 0.25899
-1.15 0.261564
-1.13 0.264303
-1.11 0.266212
-1.09 0.267769
-1.07 0.271087
-1.05 0.272079
-1.03 0.274597
-1.01 0.276255
-0.99 0.278987
-0.97 0.279543
-0.95 0.281475
-0.93 0.283699
-0.91 0.285579
-0.89 0.286604
-0.87 0.288546
-0.85 0.28989
-0.83 0.291566
-0.81 0.293849
-0.79 0.294331
-0.77 0.296588
-0.75 0.297934
-0.73 0.298529
-0.71 0.299325
-0.69 0.301346
-0.67 0.302429
-0.65 0.303898
-0.63 0.304297
-0.61 0.305702
-0.59 0.306737
-0.57 0.308314
-0.55 0.308727
-0.53 0.309839
-0.51 0.310962
-0.49 0.311271
-0.47 0.311695
-0.45 0.31243
-0.43 0.314339
-0.41 0.314591
-0.39 0.314965
-0.37 0.315978
-0.35 0.316401
-0.33 0.316891
-0.31 0.317204
-0.29 0.317233
-0.27 0.317781
-0.25 0.318408
-0.23 0.318892
-0.21 0.31894
-0.19 0.319712
-0.17 0.319837
-0.15 0.319773
-0.13 0.321301
-0.11 0.320121
-0.09 0.321378
-0.07 0.321386
-0.05 0.320494
-0.03 0.32236
-0.01 0.289334
0.01 0.288209
0.03 0.322918
0.05 0.320556
0.07 0.320988
0.09 0.320505
0.11 0.320757
0.13 0.320599
0.15 0.319894
0.17 0.320635
0.19 0.319482
0.21 0.320007
0.23 0.319117
0.25 0.318595
0.27 0.318727
0.29 0.318405
0.31 0.317221
0.33 0.316202
0.35 0.316315
0.37 0.31481
0.39 0.314936
0.41 0.31366
0.43 0.313171
0.45 0.312813
0.47 0.31235
0.49 0.311033
0.51 0.309792
0.53 0.309095
0.55 0.308269
0.57 0.306928
0.59 0.306525
0.61 0.305367
0.63 0.304714
0.65 0.302831
0.67 0.30215
0.69 0.300792
0.71 0.300239
0.73 0.298607
0.75 0.29676
0.77 0.295091
0.79 0.294997
0.81 0.29246
0.83 0.291718
0.85 0.290379
0.87 0.288516
0.89 0.287081
0.91 0.285131
0.93 0.283523
0.95 0.282206
0.97 0.280381
0.99 0.277391
1.01 0.276464
1.03 0.274568
1.05 0.27233
1.07 0.269869
1.09 0.268439
1.11 0.26623
1.13 0.263603
1.15 0.261395
1.17 0.259389
1.19 0.257043
1.21 0.254533
1.23 0.252054
1.25 0.249645
1.27 0.246402
1.29 0.243291
1.31 0.24064
1.33 0.237647
1.35 0.234867
1.37 0.232085
1.39 0.228881
1.41 0.225634
1.43 0.22226
1.45 0.219245
1.47 0.215658
1.49 0.212331
1.51 0.208095
1.53 0.204059
1.55 0.200749
1.57 0.195919
1.59 0.192003
1.61 0.187941
1.63 0.183195
1.65 0.17812
1.67 0.173242
1.69 0.16819
1.71 0.162721
1.73 0.157527
1.75 0.151875
1.77 0.145139
1.79 0.138469
1.81 0.131714
1.83 0.124383
1.85 0.116356
1.87 0.107946
1.89 0.0989217
1.91 0.0879295
1.93 0.0740852
1.95 0.0640527
1.97 0.034693
1.99 0.00702675
2.01 0.00058575
2.03 2.1e-05
2.05 1e-06
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_02_02_u01.000_rs.dat <==
-3.98667 0
-3.96 0
-3.93333 0
-3.90667 0
-3.88 0
-3.85333 0
-3.82667 0
-3.8 0
-3.77333 0
-3.74667 0
-3.72 0
-3.69333 0
-3.66667 0
-3.64 0
-3.61333 0
-3.58667 0
-3.56 0
-3.53333 0
-3.50667 0
-3.48 0
-3.45333 0
-3.42667 0
-3.4 0
-3.37333 0
-3.34667 0
-3.32 0
-3.29333 0
-3.26667 0
-3.24 0
-3.21333 0
-3.18667 0
-3.16 0
-3.13333 0
-3.10667 0
-3.08 0
-3.05333 0
-3.02667 0
-3 0
-2.97333 0
-2.94667 0
-2.92 0
-2.89333 0
-2.86667 0
-2.84 0
-2.81333 0
-2.78667 0
-2.76 0
-2.73333 0
-2.70667 0
-2.68 0
-2.65333 0
-2.62667 0
-2.6 0
-2.57333 0
-2.54667 0
-2.52 0
-2.49333 0
-2.46667 0
-2.44 0
-2.41333 0
-2.38667 0
-2.36 0
-2.33333 0
-2.30667 0
-2.28 0
-2.25333 0
-2.22667 0
-2.2 0
-2.17333 0
-2.14667 0
-2.12 0
-2.09333 0
-2.06667 6.75e-06
-2.04 0.000129937
-2.01333 0.00158606
-1.98667 0.0113299
-1.96 0.0425156
-1.93333 0.0775172
-1.90667 0.0863921
-1.88 0.104505
-1.85333 0.113203
-1.82667 0.12576
-1.8 0.135194
-1.77333 0.143562
-1.74667 0.151843
-1.72 0.159891
-1.69333 0.167242
-1.66667 0.173813
-1.64 0.180807
-1.61333 0.186244
-1.58667 0.192531
-1.56 0.198152
-1.53333 0.203183
-1.50667 0.20847
-1.48 0.213423
-1.45333 0.218439
-1.42667 0.222862
-1.4 0.227186
-1.37333 0.231328
-1.34667 0.235437
-1.32 0.239596
-1.29333 0.243174
-1.26667 0.246682
-1.24 0.250242
-1.21333 0.253717
-1.18667 0.257005
-1.16 0.260238
-1.13333 0.263163
-1.10667 0.266191
-1.08 0.269162
-1.05333 0.27196
-1.02667 0.274474
-1 0.276888
-0.973333 0.279719
-0.946667 0.281794
-0.92 0.28419
-0.893333 0.286562
-0.866667 0.288441
-0.84 0.290816
-0.813333 0.292573
-0.786667 0.294594
-0.76 0.296332
-0.733333 0.298029
-0.706667 0.300012
-0.68 0.301175
-0.653333 0.303355
-0.626667 0.304181
-0.6 0.306072
-0.573333 0.307304
-0.546667 0.308213
-0.52 0.30976
-0.493333 0.310947
-0.466667 0.31191
-0.44 0.313036
-0.413333 0.31388
-0.386667 0.314913
-0.36 0.315489
-0.333333 0.316622
-0.306667 0.317124
-0.28 0.317776
-0.253333 0.318373
-0.226667 0.318895
-0.2 0.319381
-0.173333 0.319701
-0.146667 0.320083
-0.12 0.320137
-0.0933333 0.320853
-0.0666667 0.320672
-0.04 0.320845
-0.0133333 0.320982
0.0133333 0.321177
0.04 0.320803
0.0666667 0.320661
0.0933333 0.3208
0.12 0.320341
0.146667 0.320023
0.173333 0.319909
0.2 0.319413
0.226667 0.318869
0.253333 0.318221
0.28 0.317789
0.306667 0.317093
0.333333 0.316321
0.36 0.315746
0.386667 0.314643
0.413333 0.314028
0.44 0.313034
0.466667 0.311968
0.493333 0.310936
0.52 0.309523
0.546667 0.30866
0.573333 0.307198
0.6 0.30603
0.626667 0.304479
0.653333 0.302837
0.68 0.301453
0.706667 0.300088
0.733333 0.298151
0.76 0.296007
0.786667 0.294766
0.813333 0.292873
0.84 0.290376
0.866667 0.288551
0.893333 0.286412
0.92 0.28425
0.946667 0.281827
0.973333 0.279789
1 0.277144
1.02667 0.274269
1.05333 0.271961
1.08 0.269145
1.10667 0.266247
1.13333 0.263127
1.16 0.260413
1.18667 0.256788
1.21333 0.253721
1.24 0.250294
1.26667 0.246904
1.29333 0.243114
1.32 0.239244
1.34667 0.235463
1.37333 0.231435
1.4 0.227157
1.42667 0.222873
1.45333 0.218324
1.48 0.213638
1.50667 0.208432
1.53333 0.203408
1.56 0.198309
1.58667 0.192173
1.61333 0.186479
1.64 0.18055
1.66667 0.173915
1.69333 0.167389
1.72 0.159933
1.74667 0.151859
1.77333 0.143335
1.8 0.135133
1.82667 0.125968
1.85333 0.113248
1.88 0.10432
1.90667 0.0864911
1.93333 0.0775292
1.96 0.0425184
1.98667 0.0112157
2.01333 0.0015705
2.04 0.000123937
2.06667 6.375e-06
2.09333 1.875e-07
2.12 0
2.14667 0
2.17333 0
2.2 0
2.22667 0
2.25333 0
2.28 0
2.30667 0
2.33333 0
2.36 0
2.38667 0
2.41333 0
2.44 0
2.46667 0
2.49333 0
2.52 0
2.54667 0
2.57333 0
2.6 0
2.62667 0
2.65333 0
2.68 0
2.70667 0
2.73333 0
2.76 0
2.78667 0
2.81333 0
2.84 0
2.86667 0
2.89333 0
2.92 0
2.94667 0
2.97333 0
3 0
3.02667 0
3.05333 0
3.08 0
3.10667 0
3.13333 0
3.16 0
3.18667 0
3.21333 0
3.24 0
3.26667 0
3.29333 0
3.32 0
3.34667 0
3.37333 0
3.4 0
3.42667 0
3.45333 0
3.48 0
3.50667 0
3.53333 0
3.56 0
3.58667 0
3.61333 0
3.64 0
3.66667 0
3.69333 0
3.72 0
3.74667 0
3.77333 0
3.8 0
3.82667 0
3.85333 0
3.88 0
3.90667 0
3.93333 0
3.96 0
3.98667 0


==> histo_n200_02_02_03_u01.000_rs.dat <==
-3.98667 0
-3.96 0
-3.93333 0
-3.90667 0
-3.88 0
-3.85333 0
-3.82667 0
-3.8 0
-3.77333 0
-3.74667 0
-3.72 0
-3.69333 0
-3.66667 0
-3.64 0
-3.61333 0
-3.58667 0
-3.56 0
-3.53333 0
-3.50667 0
-3.48 0
-3.45333 0
-3.42667 0
-3.4 0
-3.37333 0
-3.34667 0
-3.32 0
-3.29333 0
-3.26667 0
-3.24 0
-3.21333 0
-3.18667 0
-3.16 0
-3.13333 0
-3.10667 0
-3.08 0
-3.05333 0
-3.02667 0
-3 0
-2.97333 0
-2.94667 0
-2.92 0
-2.89333 0
-2.86667 0
-2.84 0
-2.81333 0
-2.78667 0
-2.76 0
-2.73333 0
-2.70667 0
-2.68 0
-2.65333 0
-2.62667 0
-2.6 0
-2.57333 0
-2.54667 0
-2.52 0
-2.49333 0
-2.46667 0
-2.44 0
-2.41333 0
-2.38667 0
-2.36 0
-2.33333 0
-2.30667 0
-2.28 0
-2.25333 0
-2.22667 0
-2.2 0
-2.17333 0
-2.14667 0
-2.12 0
-2.09333 1.875e-07
-2.06667 7.5e-07
-2.04 3.675e-05
-2.01333 0.0005895
-1.98667 0.00547331
-1.96 0.0271663
-1.93333 0.0667905
-1.90667 0.0843409
-1.88 0.0976337
-1.85333 0.110452
-1.82667 0.122931
-1.8 0.131216
-1.77333 0.141245
-1.74667 0.150221
-1.72 0.158243
-1.69333 0.16561
-1.66667 0.17245
-1.64 0.179146
-1.61333 0.185501
-1.58667 0.191658
-1.56 0.197272
-1.53333 0.202806
-1.50667 0.208124
-1.48 0.213152
-1.45333 0.21794
-1.42667 0.22281
-1.4 0.2274
-1.37333 0.231457
-1.34667 0.235267
-1.32 0.239645
-1.29333 0.24379
-1.26667 0.246922
-1.24 0.250633
-1.21333 0.254466
-1.18667 0.257614
-1.16 0.260896
-1.13333 0.264007
-1.10667 0.266929
-1.08 0.270099
-1.05333 0.27236
-1.02667 0.275623
-1 0.278012
-0.973333 0.280403
-0.946667 0.28311
-0.92 0.285469
-0.893333 0.287696
-0.866667 0.289642
-0.84 0.291964
-0.813333 0.293923
-0.786667 0.296004
-0.76 0.297825
-0.733333 0.299361
-0.706667 0.301284
-0.68 0.303018
-0.653333 0.304675
-0.626667 0.305864
-0.6 0.307444
-0.573333 0.308628
-0.546667 0.31015
-0.52 0.311159
-0.493333 0.312625
-0.466667 0.313632
-0.44 0.31434
-0.413333 0.315558
-0.386667 0.316576
-0.36 0.317398
-0.333333 0.318187
-0.306667 0.31882
-0.28 0.319507
-0.253333 0.32002
-0.226667 0.320868
-0.2 0.3209
-0.173333 0.321487
-0.146667 0.321847
-0.12 0.322153
-0.0933333 0.322564
-0.0666667 0.32249
-0.04 0.322659
-0.0133333 0.322715
0.0133333 0.322831
0.04 0.322763
0.0666667 0.322642
0.0933333 0.322501
0.12 0.321936
0.146667 0.321892
0.173333 0.321589
0.2 0.321046
0.226667 0.320769
0.253333 0.320011
0.28 0.319357
0.306667 0.318828
0.333333 0.318292
0.36 0.317326
0.386667 0.316567
0.413333 0.315477
0.44 0.314693
0.466667 0.313468
0.493333 0.312591
0.52 0.311026
0.546667 0.310416
0.573333 0.308818
0.6 0.307282
0.626667 0.306146
0.653333 0.304529
0.68 0.302807
0.706667 0.301282
0.733333 0.299496
0.76 0.2976
0.786667 0.296083
0.813333 0.293863
0.84 0.292149
0.866667 0.289597
0.893333 0.287663
0.92 0.285419
0.946667 0.282979
0.973333 0.280523
1 0.278153
1.02667 0.275162
1.05333 0.272775
1.08 0.270134
1.10667 0.26695
1.13333 0.26386
1.16 0.260864
1.18667 0.257682
1.21333 0.254392
1.24 0.25067
1.26667 0.247317
1.29333 0.243221
1.32 0.23959
1.34667 0.23556
1.37333 0.231852
1.4 0.227042
1.42667 0.222481
1.45333 0.2181
1.48 0.213109
1.50667 0.207898
1.53333 0.203234
1.56 0.197176
1.58667 0.191548
1.61333 0.185521
1.64 0.179159
1.66667 0.172551
1.69333 0.16553
1.72 0.157977
1.74667 0.150516
1.77333 0.141194
1.8 0.131478
1.82667 0.122924
1.85333 0.110535
1.88 0.0972206
1.90667 0.0846577
1.93333 0.0664813
1.96 0.0272257
1.98667 0.00547537
2.01333 0.000587812
2.04 3.5625e-05
2.06667 1.875e-06
2.09333 0
2.12 0
2.14667 0
2.17333 0
2.2 0
2.22667 0
2.25333 0
2.28 0
2.30667 0
2.33333 0
2.36 0
2.38667 0
2.41333 0
2.44 0
2.46667 0
2.49333 0
2.52 0
2.54667 0
2.57333 0
2.6 0
2.62667 0
2.65333 0
2.68 0
2.70667 0
2.73333 0
2.76 0
2.78667 0
2.81333 0
2.84 0
2.86667 0
2.89333 0
2.92 0
2.94667 0
2.97333 0
3 0
3.02667 0
3.05333 0
3.08 0
3.10667 0
3.13333 0
3.16 0
3.18667 0
3.21333 0
3.24 0
3.26667 0
3.29333 0
3.32 0
3.34667 0
3.37333 0
3.4 0
3.42667 0
3.45333 0
3.48 0
3.50667 0
3.53333 0
3.56 0
3.58667 0
3.61333 0
3.64 0
3.66667 0
3.69333 0
3.72 0
3.74667 0
3.77333 0
3.8 0
3.82667 0
3.85333 0
3.88 0
3.90667 0
3.93333 0
3.96 0
3.98667 0


==> histo_n200_02_02_04_u01.000_rs.dat <==
-3.98667 0
-3.96 0
-3.93333 0
-3.90667 0
-3.88 0
-3.85333 0
-3.82667 0
-3.8 0
-3.77333 0
-3.74667 0
-3.72 0
-3.69333 0
-3.66667 0
-3.64 0
-3.61333 0
-3.58667 0
-3.56 0
-3.53333 0
-3.50667 0
-3.48 0
-3.45333 0
-3.42667 0
-3.4 0
-3.37333 0
-3.34667 0
-3.32 0
-3.29333 0
-3.26667 0
-3.24 0
-3.21333 0
-3.18667 0
-3.16 0
-3.13333 0
-3.10667 0
-3.08 0
-3.05333 0
-3.02667 0
-3 0
-2.97333 0
-2.94667 0
-2.92 0
-2.89333 0
-2.86667 0
-2.84 0
-2.81333 0
-2.78667 0
-2.76 0
-2.73333 0
-2.70667 0
-2.68 0
-2.65333 0
-2.62667 0
-2.6 0
-2.57333 0
-2.54667 0
-2.52 0
-2.49333 0
-2.46667 0
-2.44 0
-2.41333 0
-2.38667 0
-2.36 0
-2.33333 0
-2.30667 0
-2.28 0
-2.25333 0
-2.22667 0
-2.2 0
-2.17333 0
-2.14667 0
-2.12 0
-2.09333 0
-2.06667 7.5e-07
-2.04 2.0625e-05
-2.01333 0.000410812
-1.98667 0.00406181
-1.96 0.022524
-1.93333 0.0616016
-1.90667 0.0838954
-1.88 0.0946813
-1.85333 0.109849
-1.82667 0.121182
-1.8 0.130471
-1.77333 0.140579
-1.74667 0.149505
-1.72 0.157421
-1.69333 0.164718
-1.66667 0.17211
-1.64 0.178447
-1.61333 0.185097
-1.58667 0.191567
-1.56 0.197222
-1.53333 0.202682
-1.50667 0.207979
-1.48 0.212942
-1.45333 0.217918
-1.42667 0.222488
-1.4 0.227217
-1.37333 0.23164
-1.34667 0.235656
-1.32 0.23941
-1.29333 0.243854
-1.26667 0.247292
-1.24 0.250748
-1.21333 0.254755
-1.18667 0.257782
-1.16 0.260941
-1.13333 0.264342
-1.10667 0.267412
-1.08 0.270356
-1.05333 0.273007
-1.02667 0.275766
-1 0.278349
-0.973333 0.280912
-0.946667 0.283436
-0.92 0.285727
-0.893333 0.288038
-0.866667 0.290077
-0.84 0.29249
-0.813333 0.294686
-0.786667 0.296023
-0.76 0.298253
-0.733333 0.300214
-0.706667 0.301448
-0.68 0.303451
-0.653333 0.305047
-0.626667 0.306557
-0.6 0.308108
-0.573333 0.309182
-0.546667 0.310435
-0.52 0.311913
-0.493333 0.312961
-0.466667 0.314324
-0.44 0.315035
-0.413333 0.316432
-0.386667 0.31706
-0.36 0.31786
-0.333333 0.318586
-0.306667 0.319582
-0.28 0.320007
-0.253333 0.320617
-0.226667 0.321592
-0.2 0.321385
-0.173333 0.322278
-0.146667 0.322432
-0.12 0.322769
-0.0933333 0.323235
-0.0666667 0.323408
-0.04 0.323146
-0.0133333 0.323496
0.0133333 0.323285
0.04 0.32343
0.0666667 0.323299
0.0933333 0.322946
0.12 0.322958
0.146667 0.322381
0.173333 0.321959
0.2 0.321739
0.226667 0.321204
0.253333 0.320787
0.28 0.31999
0.306667 0.319521
0.333333 0.318575
0.36 0.318054
0.386667 0.316909
0.413333 0.316198
0.44 0.31537
0.466667 0.314165
0.493333 0.313079
0.52 0.311916
0.546667 0.310382
0.573333 0.309338
0.6 0.308134
0.626667 0.306321
0.653333 0.305229
0.68 0.303457
0.706667 0.301557
0.733333 0.30004
0.76 0.298306
0.786667 0.2962
0.813333 0.294843
0.84 0.292093
0.866667 0.290293
0.893333 0.287965
0.92 0.285652
0.946667 0.283578
0.973333 0.281027
1 0.278302
1.02667 0.275908
1.05333 0.272823
1.08 0.270317
1.10667 0.267183
1.13333 0.264252
1.16 0.261
1.18667 0.257686
1.21333 0.254491
1.24 0.250957
1.26667 0.247627
1.29333 0.243619
1.32 0.239641
1.34667 0.235729
1.37333 0.23157
1.4 0.22726
1.42667 0.222516
1.45333 0.217844
1.48 0.212875
1.50667 0.208119
1.53333 0.202616
1.56 0.197082
1.58667 0.191503
1.61333 0.184993
1.64 0.178875
1.66667 0.17194
1.69333 0.164701
1.72 0.157195
1.74667 0.149757
1.77333 0.140954
1.8 0.129983
1.82667 0.121318
1.85333 0.110111
1.88 0.0945403
1.90667 0.0836151
1.93333 0.0617297
1.96 0.0225525
1.98667 0.00409406
2.01333 0.000409875
2.04 2.15625e-05
2.06667 5.625e-07
2.09333 0
2.12 0
2.14667 0
2.17333 0
2.2 0
2.22667 0
2.25333 0
2.28 0
2.30667 0
2.33333 0
2.36 0
2.38667 0
2.41333 0
2.44 0
2.46667 0
2.49333 0
2.52 0
2.54667 0
2.57333 0
2.6 0
2.62667 0
2.65333 0
2.68 0
2.70667 0
2.73333 0
2.76 0
2.78667 0
2.81333 0
2.84 0
2.86667 0
2.89333 0
2.92 0
2.94667 0
2.97333 0
3 0
3.02667 0
3.05333 0
3.08 0
3.10667 0
3.13333 0
3.16 0
3.18667 0
3.21333 0
3.24 0
3.26667 0
3.29333 0
3.32 0
3.34667 0
3.37333 0
3.4 0
3.42667 0
3.45333 0
3.48 0
3.50667 0
3.53333 0
3.56 0
3.58667 0
3.61333 0
3.64 0
3.66667 0
3.69333 0
3.72 0
3.74667 0
3.77333 0
3.8 0
3.82667 0
3.85333 0
3.88 0
3.90667 0
3.93333 0
3.96 0
3.98667 0


==> histo_n200_02_02_05_u01.000_rs.dat <==
-3.98667 0
-3.96 0
-3.93333 0
-3.90667 0
-3.88 0
-3.85333 0
-3.82667 0
-3.8 0
-3.77333 0
-3.74667 0
-3.72 0
-3.69333 0
-3.66667 0
-3.64 0
-3.61333 0
-3.58667 0
-3.56 0
-3.53333 0
-3.50667 0
-3.48 0
-3.45333 0
-3.42667 0
-3.4 0
-3.37333 0
-3.34667 0
-3.32 0
-3.29333 0
-3.26667 0
-3.24 0
-3.21333 0
-3.18667 0
-3.16 0
-3.13333 0
-3.10667 0
-3.08 0
-3.05333 0
-3.02667 0
-3 0
-2.97333 0
-2.94667 0
-2.92 0
-2.89333 0
-2.86667 0
-2.84 0
-2.81333 0
-2.78667 0
-2.76 0
-2.73333 0
-2.70667 0
-2.68 0
-2.65333 0
-2.62667 0
-2.6 0
-2.57333 0
-2.54667 0
-2.52 0
-2.49333 0
-2.46667 0
-2.44 0
-2.41333 0
-2.38667 0
-2.36 0
-2.33333 0
-2.30667 0
-2.28 0
-2.25333 0
-2.22667 0
-2.2 0
-2.17333 0
-2.14667 0
-2.12 0
-2.09333 0
-2.06667 5.625e-07
-2.04 1.96875e-05
-2.01333 0.00033825
-1.98667 0.00359062
-1.96 0.0204994
-1.93333 0.0590842
-1.90667 0.0835089
-1.88 0.0933469
-1.85333 0.109684
-1.82667 0.120242
-1.8 0.129775
-1.77333 0.140593
-1.74667 0.14916
-1.72 0.156931
-1.69333 0.164481
-1.66667 0.171848
-1.64 0.17845
-1.61333 0.184773
-1.58667 0.19125
-1.56 0.197035
-1.53333 0.202648
-1.50667 0.207982
-1.48 0.212826
-1.45333 0.218124
-1.42667 0.222437
-1.4 0.227163
-1.37333 0.231751
-1.34667 0.235936
-1.32 0.239312
-1.29333 0.24377
-1.26667 0.247394
-1.24 0.251075
-1.21333 0.254429
-1.18667 0.258192
-1.16 0.261053
-1.13333 0.264503
-1.10667 0.267376
-1.08 0.270414
-1.05333 0.273064
-1.02667 0.276054
-1 0.27832
-0.973333 0.281172
-0.946667 0.283473
-0.92 0.286179
-0.893333 0.288112
-0.866667 0.290357
-0.84 0.292643
-0.813333 0.294777
-0.786667 0.296221
-0.76 0.298624
-0.733333 0.300177
-0.706667 0.302112
-0.68 0.303404
-0.653333 0.30513
-0.626667 0.306944
-0.6 0.307974
-0.573333 0.309929
-0.546667 0.310927
-0.52 0.311948
-0.493333 0.313426
-0.466667 0.314422
-0.44 0.315418
-0.413333 0.316683
-0.386667 0.317105
-0.36 0.318308
-0.333333 0.319048
-0.306667 0.319615
-0.28 0.320526
-0.253333 0.321058
-0.226667 0.321414
-0.2 0.321955
-0.173333 0.32243
-0.146667 0.323086
-0.12 0.322822
-0.0933333 0.323507
-0.0666667 0.323618
-0.04 0.323532
-0.0133333 0.323684
0.0133333 0.323565
0.04 0.323685
0.0666667 0.323561
0.0933333 0.323396
0.12 0.323007
0.146667 0.322646
0.173333 0.322599
0.2 0.322042
0.226667 0.321492
0.253333 0.320862
0.28 0.320347
0.306667 0.319924
0.333333 0.318787
0.36 0.318177
0.386667 0.317586
0.413333 0.316189
0.44 0.315609
0.466667 0.314483
0.493333 0.313321
0.52 0.312122
0.546667 0.310723
0.573333 0.309661
0.6 0.308135
0.626667 0.306813
0.653333 0.30511
0.68 0.303707
0.706667 0.302025
0.733333 0.300359
0.76 0.298535
0.786667 0.29646
0.813333 0.294488
0.84 0.292597
0.866667 0.290567
0.893333 0.288013
0.92 0.286115
0.946667 0.283633
0.973333 0.281107
1 0.278404
1.02667 0.275981
1.05333 0.273392
1.08 0.269988
1.10667 0.267586
1.13333 0.264425
1.16 0.261056
1.18667 0.258094
1.21333 0.254553
1.24 0.251045
1.26667 0.247426
1.29333 0.243548
1.32 0.239575
1.34667 0.2359
1.37333 0.231486
1.4 0.227499
1.42667 0.222482
1.45333 0.217887
1.48 0.212983
1.50667 0.207867
1.53333 0.202686
1.56 0.197084
1.58667 0.190843
1.61333 0.185249
1.64 0.178416
1.66667 0.171775
1.69333 0.164658
1.72 0.156656
1.74667 0.14908
1.77333 0.140494
1.8 0.12975
1.82667 0.120386
1.85333 0.109543
1.88 0.0935297
1.90667 0.0832273
1.93333 0.0592393
1.96 0.0206149
1.98667 0.00358894
2.01333 0.00033825
2.04 1.78125e-05
2.06667 9.375e-07
2.09333 0
2.12 0
2.14667 0
2.17333 0
2.2 0
2.22667 0
2.25333 0
2.28 0
2.30667 0
2.33333 0
2.36 0
2.38667 0
2.41333 0
2.44 0
2.46667 0
2.49333 0
2.52 0
2.54667 0
2.57333 0
2.6 0
2.62667 0
2.65333 0
2.68 0
2.70667 0
2.73333 0
2.76 0
2.78667 0
2.81333 0
2.84 0
2.86667 0
2.89333 0
2.92 0
2.94667 0
2.97333 0
3 0
3.02667 0
3.05333 0
3.08 0
3.10667 0
3.13333 0
3.16 0
3.18667 0
3.21333 0
3.24 0
3.26667 0
3.29333 0
3.32 0
3.34667 0
3.37333 0
3.4 0
3.42667 0
3.45333 0
3.48 0
3.50667 0
3.53333 0
3.56 0
3.58667 0
3.61333 0
3.64 0
3.66667 0
3.69333 0
3.72 0
3.74667 0
3.77333 0
3.8 0
3.82667 0
3.85333 0
3.88 0
3.90667 0
3.93333 0
3.96 0
3.98667 0


==> histo_n200_02_02_10_u01.000_rs.dat <==
-3.98667 0
-3.96 0
-3.93333 0
-3.90667 0
-3.88 0
-3.85333 0
-3.82667 0
-3.8 0
-3.77333 0
-3.74667 0
-3.72 0
-3.69333 0
-3.66667 0
-3.64 0
-3.61333 0
-3.58667 0
-3.56 0
-3.53333 0
-3.50667 0
-3.48 0
-3.45333 0
-3.42667 0
-3.4 0
-3.37333 0
-3.34667 0
-3.32 0
-3.29333 0
-3.26667 0
-3.24 0
-3.21333 0
-3.18667 0
-3.16 0
-3.13333 0
-3.10667 0
-3.08 0
-3.05333 0
-3.02667 0
-3 0
-2.97333 0
-2.94667 0
-2.92 0
-2.89333 0
-2.86667 0
-2.84 0
-2.81333 0
-2.78667 0
-2.76 0
-2.73333 0
-2.70667 0
-2.68 0
-2.65333 0
-2.62667 0
-2.6 0
-2.57333 0
-2.54667 0
-2.52 0
-2.49333 0
-2.46667 0
-2.44 0
-2.41333 0
-2.38667 0
-2.36 0
-2.33333 0
-2.30667 0
-2.28 0
-2.25333 0
-2.22667 0
-2.2 0
-2.17333 0
-2.14667 0
-2.12 0
-2.09333 0
-2.06667 3.75e-07
-2.04 1.4625e-05
-2.01333 0.00026475
-1.98667 0.00298744
-1.96 0.0180352
-1.93333 0.0555979
-1.90667 0.0827887
-1.88 0.0918754
-1.85333 0.109337
-1.82667 0.119163
-1.8 0.129504
-1.77333 0.139871
-1.74667 0.14841
-1.72 0.156542
-1.69333 0.163911
-1.66667 0.171405
-1.64 0.178321
-1.61333 0.184833
-1.58667 0.191
-1.56 0.196863
-1.53333 0.202279
-1.50667 0.20796
-1.48 0.213052
-1.45333 0.2178
-1.42667 0.22239
-1.4 0.227197
-1.37333 0.231542
-1.34667 0.235872
-1.32 0.239762
-1.29333 0.243656
-1.26667 0.247621
-1.24 0.251369
-1.21333 0.254371
-1.18667 0.258233
-1.16 0.261325
-1.13333 0.264628
-1.10667 0.267352
-1.08 0.270551
-1.05333 0.273522
-1.02667 0.276036
-1 0.27892
-0.973333 0.281182
-0.946667 0.283836
-0.92 0.286288
-0.893333 0.288605
-0.866667 0.290801
-0.84 0.292516
-0.813333 0.294886
-0.786667 0.297016
-0.76 0.298658
-0.733333 0.300501
-0.706667 0.302371
-0.68 0.303719
-0.653333 0.305617
-0.626667 0.307393
-0.6 0.308535
-0.573333 0.309782
-0.546667 0.311307
-0.52 0.312235
-0.493333 0.313655
-0.466667 0.315076
-0.44 0.315885
-0.413333 0.316578
-0.386667 0.317821
-0.36 0.318536
-0.333333 0.319425
-0.306667 0.31995
-0.28 0.321048
-0.253333 0.321001
-0.226667 0.321991
-0.2 0.322282
-0.173333 0.323039
-0.146667 0.323181
-0.12 0.323557
-0.0933333 0.323599
-0.0666667 0.324058
-0.04 0.323752
-0.0133333 0.324103
0.0133333 0.324412
0.04 0.32375
0.0666667 0.323832
0.0933333 0.323921
0.12 0.323515
0.146667 0.323229
0.173333 0.322816
0.2 0.322312
0.226667 0.321958
0.253333 0.321333
0.28 0.320845
0.306667 0.3199
0.333333 0.319641
0.36 0.318497
0.386667 0.31743
0.413333 0.317119
0.44 0.315579
0.466667 0.314851
0.493333 0.3136
0.52 0.312577
0.546667 0.311148
0.573333 0.309806
0.6 0.308575
0.626667 0.307183
0.653333 0.305448
0.68 0.303897
0.706667 0.302435
0.733333 0.300459
0.76 0.298641
0.786667 0.296871
0.813333 0.295267
0.84 0.292582
0.866667 0.290652
0.893333 0.288585
0.92 0.286163
0.946667 0.28395
0.973333 0.28114
1 0.278773
1.02667 0.276057
1.05333 0.273392
1.08 0.270525
1.10667 0.267603
1.13333 0.264826
1.16 0.261115
1.18667 0.2579
1.21333 0.254799
1.24 0.251028
1.26667 0.247698
1.29333 0.24371
1.32 0.239719
1.34667 0.235814
1.37333 0.231568
1.4 0.227272
1.42667 0.222346
1.45333 0.217679
1.48 0.213237
1.50667 0.207805
1.53333 0.202508
1.56 0.19675
1.58667 0.191136
1.61333 0.184808
1.64 0.178172
1.66667 0.171412
1.69333 0.164001
1.72 0.156317
1.74667 0.148907
1.77333 0.139963
1.8 0.129325
1.82667 0.119066
1.85333 0.109317
1.88 0.0917439
1.90667 0.0829682
1.93333 0.0555349
1.96 0.0180823
1.98667 0.00296287
2.01333 0.000272625
2.04 1.575e-05
2.06667 5.625e-07
2.09333 0
2.12 0
2.14667 0
2.17333 0
2.2 0
2.22667 0
2.25333 0
2.28 0
2.30667 0
2.33333 0
2.36 0
2.38667 0
2.41333 0
2.44 0
2.46667 0
2.49333 0
2.52 0
2.54667 0
2.57333 0
2.6 0
2.62667 0
2.65333 0
2.68 0
2.70667 0
2.73333 0
2.76 0
2.78667 0
2.81333 0
2.84 0
2.86667 0
2.89333 0
2.92 0
2.94667 0
2.97333 0
3 0
3.02667 0
3.05333 0
3.08 0
3.10667 0
3.13333 0
3.16 0
3.18667 0
3.21333 0
3.24 0
3.26667 0
3.29333 0
3.32 0
3.34667 0
3.37333 0
3.4 0
3.42667 0
3.45333 0
3.48 0
3.50667 0
3.53333 0
3.56 0
3.58667 0
3.61333 0
3.64 0
3.66667 0
3.69333 0
3.72 0
3.74667 0
3.77333 0
3.8 0
3.82667 0
3.85333 0
3.88 0
3.90667 0
3.93333 0
3.96 0
3.98667 0


==> histo_n200_02_02_11_u01.000_rs.dat <==
-3.98667 0
-3.96 0
-3.93333 0
-3.90667 0
-3.88 0
-3.85333 0
-3.82667 0
-3.8 0
-3.77333 0
-3.74667 0
-3.72 0
-3.69333 0
-3.66667 0
-3.64 0
-3.61333 0
-3.58667 0
-3.56 0
-3.53333 0
-3.50667 0
-3.48 0
-3.45333 0
-3.42667 0
-3.4 0
-3.37333 0
-3.34667 0
-3.32 0
-3.29333 0
-3.26667 0
-3.24 0
-3.21333 0
-3.18667 0
-3.16 0
-3.13333 0
-3.10667 0
-3.08 0
-3.05333 0
-3.02667 0
-3 0
-2.97333 0
-2.94667 0
-2.92 0
-2.89333 0
-2.86667 0
-2.84 0
-2.81333 0
-2.78667 0
-2.76 0
-2.73333 0
-2.70667 0
-2.68 0
-2.65333 0
-2.62667 0
-2.6 0
-2.57333 0
-2.54667 0
-2.52 0
-2.49333 0
-2.46667 0
-2.44 0
-2.41333 0
-2.38667 0
-2.36 0
-2.33333 0
-2.30667 0
-2.28 0
-2.25333 0
-2.22667 0
-2.2 0
-2.17333 0
-2.14667 0
-2.12 0
-2.09333 0
-2.06667 9.375e-07
-2.04 1.55625e-05
-2.01333 0.000276937
-1.98667 0.00293175
-1.96 0.0179739
-1.93333 0.0554366
-1.90667 0.0827561
-1.88 0.0917623
-1.85333 0.109144
-1.82667 0.119041
-1.8 0.129219
-1.77333 0.140086
-1.74667 0.148803
-1.72 0.15636
-1.69333 0.163962
-1.66667 0.171392
-1.64 0.178354
-1.61333 0.184626
-1.58667 0.190873
-1.56 0.19709
-1.53333 0.202436
-1.50667 0.207829
-1.48 0.21303
-1.45333 0.217733
-1.42667 0.222302
-1.4 0.227119
-1.37333 0.231672
-1.34667 0.235789
-1.32 0.239605
-1.29333 0.243529
-1.26667 0.24771
-1.24 0.251337
-1.21333 0.254551
-1.18667 0.258004
-1.16 0.261237
-1.13333 0.264908
-1.10667 0.267398
-1.08 0.270591
-1.05333 0.273515
-1.02667 0.276041
-1 0.27882
-0.973333 0.281348
-0.946667 0.283897
-0.92 0.286164
-0.893333 0.288611
-0.866667 0.290424
-0.84 0.292912
-0.813333 0.294965
-0.786667 0.296779
-0.76 0.298982
-0.733333 0.300527
-0.706667 0.302356
-0.68 0.303803
-0.653333 0.305687
-0.626667 0.307132
-0.6 0.308575
-0.573333 0.30986
-0.546667 0.311356
-0.52 0.312563
-0.493333 0.313489
-0.466667 0.314909
-0.44 0.315843
-0.413333 0.316815
-0.386667 0.317845
-0.36 0.318426
-0.333333 0.319504
-0.306667 0.320205
-0.28 0.320738
-0.253333 0.321321
-0.226667 0.321883
-0.2 0.322477
-0.173333 0.322946
-0.146667 0.323183
-0.12 0.323551
-0.0933333 0.323792
-0.0666667 0.323935
-0.04 0.323998
-0.0133333 0.324312
0.0133333 0.32387
0.04 0.324007
0.0666667 0.324011
0.0933333 0.323715
0.12 0.323412
0.146667 0.323166
0.173333 0.322935
0.2 0.322445
0.226667 0.321964
0.253333 0.321236
0.28 0.32072
0.306667 0.320242
0.333333 0.319424
0.36 0.318514
0.386667 0.318162
0.413333 0.316401
0.44 0.315844
0.466667 0.315032
0.493333 0.313305
0.52 0.312618
0.546667 0.311275
0.573333 0.309935
0.6 0.30843
0.626667 0.307305
0.653333 0.305356
0.68 0.303915
0.706667 0.302609
0.733333 0.300602
0.76 0.298725
0.786667 0.297031
0.813333 0.294837
0.84 0.292639
0.866667 0.290742
0.893333 0.28868
0.92 0.286174
0.946667 0.283848
0.973333 0.281163
1 0.279019
1.02667 0.276002
1.05333 0.27356
1.08 0.270512
1.10667 0.267583
1.13333 0.264642
1.16 0.26118
1.18667 0.258196
1.21333 0.254723
1.24 0.251052
1.26667 0.247469
1.29333 0.243611
1.32 0.239991
1.34667 0.235976
1.37333 0.231572
1.4 0.22703
1.42667 0.222595
1.45333 0.217619
1.48 0.213016
1.50667 0.207768
1.53333 0.202431
1.56 0.196881
1.58667 0.191035
1.61333 0.184708
1.64 0.178408
1.66667 0.171167
1.69333 0.163997
1.72 0.15646
1.74667 0.148575
1.77333 0.14001
1.8 0.129428
1.82667 0.118988
1.85333 0.109112
1.88 0.0917246
1.90667 0.0829172
1.93333 0.0552647
1.96 0.0179293
1.98667 0.00289744
2.01333 0.000274312
2.04 1.1625e-05
2.06667 5.625e-07
2.09333 1.875e-07
2.12 0
2.14667 0
2.17333 0
2.2 0
2.22667 0
2.25333 0
2.28 0
2.30667 0
2.33333 0
2.36 0
2.38667 0
2.41333 0
2.44 0
2.46667 0
2.49333 0
2.52 0
2.54667 0
2.57333 0
2.6 0
2.62667 0
2.65333 0
2.68 0
2.70667 0
2.73333 0
2.76 0
2.78667 0
2.81333 0
2.84 0
2.86667 0
2.89333 0
2.92 0
2.94667 0
2.97333 0
3 0
3.02667 0
3.05333 0
3.08 0
3.10667 0
3.13333 0
3.16 0
3.18667 0
3.21333 0
3.24 0
3.26667 0
3.29333 0
3.32 0
3.34667 0
3.37333 0
3.4 0
3.42667 0
3.45333 0
3.48 0
3.50667 0
3.53333 0
3.56 0
3.58667 0
3.61333 0
3.64 0
3.66667 0
3.69333 0
3.72 0
3.74667 0
3.77333 0
3.8 0
3.82667 0
3.85333 0
3.88 0
3.90667 0
3.93333 0
3.96 0
3.98667 0


==> histo_n200_02_02_21_u01.000_rs.dat <==
-3.98667 0
-3.96 0
-3.93333 0
-3.90667 0
-3.88 0
-3.85333 0
-3.82667 0
-3.8 0
-3.77333 0
-3.74667 0
-3.72 0
-3.69333 0
-3.66667 0
-3.64 0
-3.61333 0
-3.58667 0
-3.56 0
-3.53333 0
-3.50667 0
-3.48 0
-3.45333 0
-3.42667 0
-3.4 0
-3.37333 0
-3.34667 0
-3.32 0
-3.29333 0
-3.26667 0
-3.24 0
-3.21333 0
-3.18667 0
-3.16 0
-3.13333 0
-3.10667 0
-3.08 0
-3.05333 0
-3.02667 0
-3 0
-2.97333 0
-2.94667 0
-2.92 0
-2.89333 0
-2.86667 0
-2.84 0
-2.81333 0
-2.78667 0
-2.76 0
-2.73333 0
-2.70667 0
-2.68 0
-2.65333 0
-2.62667 0
-2.6 0
-2.57333 0
-2.54667 0
-2.52 0
-2.49333 0
-2.46667 0
-2.44 0
-2.41333 0
-2.38667 0
-2.36 0
-2.33333 0
-2.30667 0
-2.28 0
-2.25333 0
-2.22667 0
-2.2 0
-2.17333 0
-2.14667 0
-2.12 0
-2.09333 0
-2.06667 5.625e-07
-2.04 1.575e-05
-2.01333 0.000249187
-1.98667 0.00280406
-1.96 0.0174332
-1.93333 0.0546289
-1.90667 0.082497
-1.88 0.0915746
-1.85333 0.109298
-1.82667 0.118554
-1.8 0.129484
-1.77333 0.139743
-1.74667 0.148544
-1.72 0.156317
-1.69333 0.164012
-1.66667 0.171196
-1.64 0.178
-1.61333 0.184975
-1.58667 0.190839
-1.56 0.196833
-1.53333 0.202652
-1.50667 0.207645
-1.48 0.212938
-1.45333 0.217903
-1.42667 0.222153
-1.4 0.227432
-1.37333 0.231567
-1.34667 0.235883
-1.32 0.23951
-1.29333 0.243914
-1.26667 0.247687
-1.24 0.251178
-1.21333 0.254603
-1.18667 0.258142
-1.16 0.26126
-1.13333 0.264601
-1.10667 0.267679
-1.08 0.270426
-1.05333 0.273614
-1.02667 0.27622
-1 0.27861
-0.973333 0.281385
-0.946667 0.283693
-0.92 0.286512
-0.893333 0.28862
-0.866667 0.290875
-0.84 0.292646
-0.813333 0.294989
-0.786667 0.29697
-0.76 0.298745
-0.733333 0.300544
-0.706667 0.302593
-0.68 0.303942
-0.653333 0.305667
-0.626667 0.307237
-0.6 0.308737
-0.573333 0.310065
-0.546667 0.311083
-0.52 0.312282
-0.493333 0.314045
-0.466667 0.314871
-0.44 0.315896
-0.413333 0.316759
-0.386667 0.317942
-0.36 0.318863
-0.333333 0.31937
-0.306667 0.320137
-0.28 0.320849
-0.253333 0.321469
-0.226667 0.321949
-0.2 0.322564
-0.173333 0.323068
-0.146667 0.323075
-0.12 0.323629
-0.0933333 0.323971
-0.0666667 0.32383
-0.04 0.32414
-0.0133333 0.324235
0.0133333 0.324101
0.04 0.324019
0.0666667 0.324013
0.0933333 0.323921
0.12 0.323646
0.146667 0.323221
0.173333 0.32273
0.2 0.322945
0.226667 0.321968
0.253333 0.321464
0.28 0.320704
0.306667 0.320197
0.333333 0.319499
0.36 0.318631
0.386667 0.317679
0.413333 0.317129
0.44 0.315971
0.466667 0.314862
0.493333 0.31372
0.52 0.312657
0.546667 0.311041
0.573333 0.310255
0.6 0.308401
0.626667 0.307195
0.653333 0.305733
0.68 0.304148
0.706667 0.302112
0.733333 0.30076
0.76 0.298832
0.786667 0.296972
0.813333 0.294886
0.84 0.293099
0.866667 0.290613
0.893333 0.288522
0.92 0.286212
0.946667 0.283849
0.973333 0.281392
1 0.278972
1.02667 0.276049
1.05333 0.273605
1.08 0.27054
1.10667 0.267667
1.13333 0.264613
1.16 0.261313
1.18667 0.258053
1.21333 0.254844
1.24 0.25115
1.26667 0.2475
1.29333 0.24388
1.32 0.239676
1.34667 0.235933
1.37333 0.231476
1.4 0.227209
1.42667 0.222637
1.45333 0.217661
1.48 0.212982
1.50667 0.207736
1.53333 0.202341
1.56 0.196868
1.58667 0.190987
1.61333 0.18474
1.64 0.178138
1.66667 0.171434
1.69333 0.163838
1.72 0.156495
1.74667 0.148342
1.77333 0.139879
1.8 0.129182
1.82667 0.118774
1.85333 0.109227
1.88 0.0914709
1.90667 0.0825337
1.93333 0.054645
1.96 0.0175652
1.98667 0.00281175
2.01333 0.00025125
2.04 1.2375e-05
2.06667 0
2.09333 0
2.12 0
2.14667 0
2.17333 0
2.2 0
2.22667 0
2.25333 0
2.28 0
2.30667 0
2.33333 0
2.36 0
2.38667 0
2.41333 0
2.44 0
2.46667 0
2.49333 0
2.52 0
2.54667 0
2.57333 0
2.6 0
2.62667 0
2.65333 0
2.68 0
2.70667 0
2.73333 0
2.76 0
2.78667 0
2.81333 0
2.84 0
2.86667 0
2.89333 0
2.92 0
2.94667 0
2.97333 0
3 0
3.02667 0
3.05333 0
3.08 0
3.10667 0
3.13333 0
3.16 0
3.18667 0
3.21333 0
3.24 0
3.26667 0
3.29333 0
3.32 0
3.34667 0
3.37333 0
3.4 0
3.42667 0
3.45333 0
3.48 0
3.50667 0
3.53333 0
3.56 0
3.58667 0
3.61333 0
3.64 0
3.66667 0
3.69333 0
3.72 0
3.74667 0
3.77333 0
3.8 0
3.82667 0
3.85333 0
3.88 0
3.90667 0
3.93333 0
3.96 0
3.98667 0


==> histo_n200_02_02_22_u01.000_rs.dat <==
-3.98667 0
-3.96 0
-3.93333 0
-3.90667 0
-3.88 0
-3.85333 0
-3.82667 0
-3.8 0
-3.77333 0
-3.74667 0
-3.72 0
-3.69333 0
-3.66667 0
-3.64 0
-3.61333 0
-3.58667 0
-3.56 0
-3.53333 0
-3.50667 0
-3.48 0
-3.45333 0
-3.42667 0
-3.4 0
-3.37333 0
-3.34667 0
-3.32 0
-3.29333 0
-3.26667 0
-3.24 0
-3.21333 0
-3.18667 0
-3.16 0
-3.13333 0
-3.10667 0
-3.08 0
-3.05333 0
-3.02667 0
-3 0
-2.97333 0
-2.94667 0
-2.92 0
-2.89333 0
-2.86667 0
-2.84 0
-2.81333 0
-2.78667 0
-2.76 0
-2.73333 0
-2.70667 0
-2.68 0
-2.65333 0
-2.62667 0
-2.6 0
-2.57333 0
-2.54667 0
-2.52 0
-2.49333 0
-2.46667 0
-2.44 0
-2.41333 0
-2.38667 0
-2.36 0
-2.33333 0
-2.30667 0
-2.28 0
-2.25333 0
-2.22667 0
-2.2 0
-2.17333 0
-2.14667 0
-2.12 0
-2.09333 0
-2.06667 3.75e-07
-2.04 1.8375e-05
-2.01333 0.00025275
-1.98667 0.00283012
-1.96 0.0174321
-1.93333 0.0547474
-1.90667 0.082584
-1.88 0.0914068
-1.85333 0.109138
-1.82667 0.118848
-1.8 0.129268
-1.77333 0.139872
-1.74667 0.14841
-1.72 0.156063
-1.69333 0.16401
-1.66667 0.17167
-1.64 0.178023
-1.61333 0.184801
-1.58667 0.190938
-1.56 0.197017
-1.53333 0.202035
-1.50667 0.207836
-1.48 0.212921
-1.45333 0.217735
-1.42667 0.222624
-1.4 0.227131
-1.37333 0.231552
-1.34667 0.235923
-1.32 0.239778
-1.29333 0.243645
-1.26667 0.247606
-1.24 0.250943
-1.21333 0.254882
-1.18667 0.258358
-1.16 0.261146
-1.13333 0.264444
-1.10667 0.267698
-1.08 0.270667
-1.05333 0.273492
-1.02667 0.275977
-1 0.278812
-0.973333 0.281404
-0.946667 0.283876
-0.92 0.286189
-0.893333 0.288463
-0.866667 0.290873
-0.84 0.292964
-0.813333 0.295183
-0.786667 0.296754
-0.76 0.298918
-0.733333 0.30062
-0.706667 0.302329
-0.68 0.304079
-0.653333 0.305598
-0.626667 0.306923
-0.6 0.308767
-0.573333 0.309984
-0.546667 0.311471
-0.52 0.3126
-0.493333 0.313681
-0.466667 0.314996
-0.44 0.316051
-0.413333 0.316757
-0.386667 0.317852
-0.36 0.318673
-0.333333 0.31954
-0.306667 0.320115
-0.28 0.320897
-0.253333 0.32134
-0.226667 0.321887
-0.2 0.322771
-0.173333 0.322905
-0.146667 0.323352
-0.12 0.32343
-0.0933333 0.323709
-0.0666667 0.324238
-0.04 0.323984
-0.0133333 0.324288
0.0133333 0.324398
0.04 0.324163
0.0666667 0.324016
0.0933333 0.323668
0.12 0.323684
0.146667 0.323004
0.173333 0.322941
0.2 0.32257
0.226667 0.322153
0.253333 0.321473
0.28 0.320987
0.306667 0.32014
0.333333 0.319579
0.36 0.318645
0.386667 0.317622
0.413333 0.317075
0.44 0.315748
0.466667 0.315122
0.493333 0.313442
0.52 0.312648
0.546667 0.311237
0.573333 0.310183
0.6 0.30865
0.626667 0.30718
0.653333 0.305507
0.68 0.304054
0.706667 0.302342
0.733333 0.300685
0.76 0.298811
0.786667 0.296814
0.813333 0.295043
0.84 0.292985
0.866667 0.29063
0.893333 0.288623
0.92 0.286246
0.946667 0.283801
0.973333 0.281444
1 0.27883
1.02667 0.276152
1.05333 0.273536
1.08 0.270596
1.10667 0.267688
1.13333 0.264443
1.16 0.261321
1.18667 0.258466
1.21333 0.254483
1.24 0.251209
1.26667 0.247462
1.29333 0.243605
1.32 0.239956
1.34667 0.235705
1.37333 0.231618
1.4 0.227144
1.42667 0.222607
1.45333 0.217958
1.48 0.212734
1.50667 0.208018
1.53333 0.202291
1.56 0.196982
1.58667 0.190782
1.61333 0.184522
1.64 0.178221
1.66667 0.171272
1.69333 0.163888
1.72 0.15652
1.74667 0.148393
1.77333 0.139861
1.8 0.129007
1.82667 0.119
1.85333 0.109071
1.88 0.0914248
1.90667 0.0826256
1.93333 0.0547571
1.96 0.0175144
1.98667 0.002772
2.01333 0.000236062
2.04 1.25625e-05
2.06667 1.875e-07
2.09333 1.875e-07
2.12 0
2.14667 0
2.17333 0
2.2 0
2.22667 0
2.25333 0
2.28 0
2.30667 0
2.33333 0
2.36 0
2.38667 0
2.41333 0
2.44 0
2.46667 0
2.49333 0
2.52 0
2.54667 0
2.57333 0
2.6 0
2.62667 0
2.65333 0
2.68 0
2.70667 0
2.73333 0
2.76 0
2.78667 0
2.81333 0
2.84 0
2.86667 0
2.89333 0
2.92 0
2.94667 0
2.97333 0
3 0
3.02667 0
3.05333 0
3.08 0
3.10667 0
3.13333 0
3.16 0
3.18667 0
3.21333 0
3.24 0
3.26667 0
3.29333 0
3.32 0
3.34667 0
3.37333 0
3.4 0
3.42667 0
3.45333 0
3.48 0
3.50667 0
3.53333 0
3.56 0
3.58667 0
3.61333 0
3.64 0
3.66667 0
3.69333 0
3.72 0
3.74667 0
3.77333 0
3.8 0
3.82667 0
3.85333 0
3.88 0
3.90667 0
3.93333 0
3.96 0
3.98667 0


==> histo_n200_02_03_03_u01.000_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 2.5e-07
-2.05 2.5e-06
-2.03 2.7e-05
-2.01 0.00024375
-1.99 0.00165175
-1.97 0.0078525
-1.95 0.0259407
-1.93 0.0570125
-1.91 0.0806162
-1.89 0.0857447
-1.87 0.0978187
-1.85 0.10991
-1.83 0.115699
-1.81 0.126851
-1.79 0.131492
-1.77 0.14098
-1.75 0.146244
-1.73 0.152579
-1.71 0.159706
-1.69 0.163933
-1.67 0.170536
-1.65 0.175765
-1.63 0.180118
-1.61 0.185306
-1.59 0.190044
-1.57 0.194668
-1.55 0.198555
-1.53 0.202759
-1.51 0.207308
-1.49 0.210947
-1.47 0.214392
-1.45 0.218755
-1.43 0.221947
-1.41 0.225527
-1.39 0.228792
-1.37 0.232025
-1.35 0.235393
-1.33 0.238166
-1.31 0.241092
-1.29 0.244468
-1.27 0.246976
-1.25 0.249934
-1.23 0.252807
-1.21 0.255197
-1.19 0.258115
-1.17 0.260001
-1.15 0.262614
-1.13 0.265303
-1.11 0.267384
-1.09 0.269721
-1.07 0.271928
-1.05 0.273768
-1.03 0.275938
-1.01 0.277842
-0.99 0.280232
-0.97 0.281759
-0.95 0.283926
-0.93 0.285709
-0.91 0.287467
-0.89 0.289165
-0.87 0.290632
-0.85 0.292184
-0.83 0.29387
-0.81 0.29559
-0.79 0.296933
-0.77 0.298356
-0.75 0.299648
-0.73 0.301131
-0.71 0.302577
-0.69 0.303751
-0.67 0.304849
-0.65 0.306393
-0.63 0.307112
-0.61 0.308594
-0.59 0.308888
-0.57 0.310717
-0.55 0.311787
-0.53 0.311916
-0.51 0.31348
-0.49 0.314108
-0.47 0.315151
-0.45 0.315885
-0.43 0.316858
-0.41 0.317071
-0.39 0.317843
-0.37 0.318926
-0.35 0.319535
-0.33 0.32017
-0.31 0.319834
-0.29 0.321166
-0.27 0.321391
-0.25 0.322008
-0.23 0.322256
-0.21 0.322745
-0.19 0.323224
-0.17 0.32352
-0.15 0.32317
-0.13 0.323648
-0.11 0.324069
-0.09 0.324186
-0.07 0.324316
-0.05 0.324512
-0.03 0.324695
-0.01 0.324503
0.01 0.324428
0.03 0.324487
0.05 0.324802
0.07 0.323936
0.09 0.32442
0.11 0.323997
0.13 0.324106
0.15 0.323194
0.17 0.323667
0.19 0.32288
0.21 0.322342
0.23 0.322747
0.25 0.321792
0.27 0.321527
0.29 0.32081
0.31 0.320548
0.33 0.319939
0.35 0.319377
0.37 0.318832
0.39 0.318041
0.41 0.316788
0.43 0.316826
0.45 0.316013
0.47 0.315394
0.49 0.313892
0.51 0.313054
0.53 0.31264
0.55 0.311698
0.57 0.310318
0.59 0.30952
0.61 0.308417
0.63 0.30743
0.65 0.306266
0.67 0.304648
0.69 0.303722
0.71 0.302797
0.73 0.30088
0.75 0.299708
0.77 0.298231
0.79 0.297092
0.81 0.295786
0.83 0.293558
0.85 0.292372
0.87 0.290933
0.89 0.28901
0.91 0.287288
0.93 0.285829
0.95 0.283819
0.97 0.281891
0.99 0.2799
1.01 0.277883
1.03 0.276008
1.05 0.273963
1.07 0.272009
1.09 0.269529
1.11 0.267485
1.13 0.265412
1.15 0.262566
1.17 0.260174
1.19 0.257628
1.21 0.255487
1.23 0.252935
1.25 0.249726
1.27 0.246883
1.29 0.244626
1.31 0.241234
1.33 0.238322
1.35 0.235168
1.37 0.232367
1.39 0.228493
1.41 0.225168
1.43 0.222057
1.45 0.218412
1.47 0.214885
1.49 0.210929
1.51 0.207087
1.53 0.202718
1.55 0.19843
1.57 0.19476
1.59 0.19025
1.61 0.18507
1.63 0.179943
1.65 0.175968
1.67 0.170341
1.69 0.164318
1.71 0.159674
1.73 0.152692
1.75 0.146139
1.77 0.140928
1.79 0.131626
1.81 0.126841
1.83 0.115779
1.85 0.109693
1.87 0.097773
1.89 0.0858045
1.91 0.0807535
1.93 0.0568052
1.95 0.025967
1.97 0.007889
1.99 0.001653
2.01 0.0002475
2.03 3.175e-05
2.05 3.5e-06
2.07 2.5e-07
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_03_03_u03.000_sc.dat <==
-4.485 0
-4.455 0
-4.425 0
-4.395 0
-4.365 0
-4.335 0
-4.305 0
-4.275 0
-4.245 0
-4.215 0
-4.185 0
-4.155 0
-4.125 0
-4.095 0
-4.065 0
-4.035 0
-4.005 0
-3.975 0
-3.945 0
-3.915 0
-3.885 0
-3.855 0
-3.825 0
-3.795 0
-3.765 0
-3.735 0
-3.705 0
-3.675 0
-3.645 0
-3.615 0
-3.585 0
-3.555 0
-3.525 0
-3.495 1.66667e-07
-3.465 2.33333e-06
-3.435 1.2e-05
-3.405 7.8e-05
-3.375 0.000469167
-3.345 0.002107
-3.315 0.00736783
-3.285 0.019163
-3.255 0.035992
-3.225 0.0477527
-3.195 0.0501722
-3.165 0.0551213
-3.135 0.0632997
-3.105 0.0658998
-3.075 0.0711608
-3.045 0.075385
-3.015 0.0788418
-2.985 0.0833365
-2.955 0.0858608
-2.925 0.0896655
-2.895 0.0930033
-2.865 0.0955965
-2.835 0.0990558
-2.805 0.101122
-2.775 0.104509
-2.745 0.106927
-2.715 0.10925
-2.685 0.112116
-2.655 0.114216
-2.625 0.116251
-2.595 0.119005
-2.565 0.121025
-2.535 0.122934
-2.505 0.124941
-2.475 0.127025
-2.445 0.12921
-2.415 0.130788
-2.385 0.13258
-2.355 0.134537
-2.325 0.136448
-2.295 0.138154
-2.265 0.139702
-2.235 0.14101
-2.205 0.142874
-2.175 0.144577
-2.145 0.145928
-2.115 0.147397
-2.085 0.149049
-2.055 0.150484
-2.025 0.151524
-1.995 0.15289
-1.965 0.154408
-1.935 0.155679
-1.905 0.156888
-1.875 0.158105
-1.845 0.15932
-1.815 0.160434
-1.785 0.161737
-1.755 0.162548
-1.725 0.16387
-1.695 0.165201
-1.665 0.165961
-1.635 0.167013
-1.605 0.168002
-1.575 0.168983
-1.545 0.169959
-1.515 0.170687
-1.485 0.171995
-1.455 0.172687
-1.425 0.173468
-1.395 0.174612
-1.365 0.175139
-1.335 0.176044
-1.305 0.176658
-1.275 0.17762
-1.245 0.178399
-1.215 0.178863
-1.185 0.179694
-1.155 0.180317
-1.125 0.181004
-1.095 0.181717
-1.065 0.182207
-1.035 0.182716
-1.005 0.18364
-0.975 0.184072
-0.945 0.184603
-0.915 0.185338
-0.885 0.185562
-0.855 0.186066
-0.825 0.186504
-0.795 0.187138
-0.765 0.187286
-0.735 0.187952
-0.705 0.188334
-0.675 0.188714
-0.645 0.189065
-0.615 0.189375
-0.585 0.189596
-0.555 0.190261
-0.525 0.19016
-0.495 0.190726
-0.465 0.19079
-0.435 0.191328
-0.405 0.191348
-0.375 0.191542
-0.345 0.191699
-0.315 0.192003
-0.285 0.191985
-0.255 0.192468
-0.225 0.192227
-0.195 0.192581
-0.165 0.192616
-0.135 0.192573
-0.105 0.192794
-0.075 0.192892
-0.045 0.192743
-0.015 0.193029
0.015 0.192781
0.045 0.192811
0.075 0.192855
0.105 0.192879
0.135 0.192485
0.165 0.19256
0.195 0.19246
0.225 0.192524
0.255 0.192337
0.285 0.192157
0.315 0.191974
0.345 0.191735
0.375 0.191569
0.405 0.191347
0.435 0.191077
0.465 0.190855
0.495 0.190727
0.525 0.190266
0.555 0.190224
0.585 0.189591
0.615 0.189354
0.645 0.189031
0.675 0.188839
0.705 0.188053
0.735 0.188131
0.765 0.187335
0.795 0.186996
0.825 0.186504
0.855 0.186098
0.885 0.185668
0.915 0.18519
0.945 0.184505
0.975 0.184246
1.005 0.183388
1.035 0.182855
1.065 0.182467
1.095 0.181487
1.125 0.181137
1.155 0.180422
1.185 0.179617
1.215 0.179175
1.245 0.178166
1.275 0.177583
1.305 0.176649
1.335 0.176135
1.365 0.175172
1.395 0.174327
1.425 0.173575
1.455 0.172678
1.485 0.171879
1.515 0.170818
1.545 0.169985
1.575 0.168998
1.605 0.168095
1.635 0.166934
1.665 0.166136
1.695 0.164947
1.725 0.163727
1.755 0.162865
1.785 0.161733
1.815 0.160372
1.845 0.159331
1.875 0.158186
1.905 0.156958
1.935 0.15544
1.965 0.154321
1.995 0.153017
2.025 0.151673
2.055 0.150298
2.085 0.148995
2.115 0.147456
2.145 0.14594
2.175 0.144461
2.205 0.142974
2.235 0.141158
2.265 0.139577
2.295 0.137922
2.325 0.136437
2.355 0.134702
2.385 0.132468
2.415 0.131059
2.445 0.129179
2.475 0.127008
2.505 0.125053
2.535 0.12279
2.565 0.121034
2.595 0.118943
2.625 0.11634
2.655 0.114058
2.685 0.112076
2.715 0.109405
2.745 0.106849
2.775 0.104448
2.805 0.101193
2.835 0.0991222
2.865 0.0955233
2.895 0.0927937
2.925 0.0898692
2.955 0.0859577
2.985 0.0831847
3.015 0.0787042
3.045 0.075505
3.075 0.0713703
3.105 0.0657402
3.135 0.0635872
3.165 0.0549642
3.195 0.0500788
3.225 0.0477847
3.255 0.0359657
3.285 0.0191387
3.315 0.00738167
3.345 0.0021005
3.375 0.000461333
3.405 7.73333e-05
3.435 8e-06
3.465 1.16667e-06
3.495 0
3.525 0
3.555 0
3.585 0
3.615 0
3.645 0
3.675 0
3.705 0
3.735 0
3.765 0
3.795 0
3.825 0
3.855 0
3.885 0
3.915 0
3.945 0
3.975 0
4.005 0
4.035 0
4.065 0
4.095 0
4.125 0
4.155 0
4.185 0
4.215 0
4.245 0
4.275 0
4.305 0
4.335 0
4.365 0
4.395 0
4.425 0
4.455 0
4.485 0


==> histo_n200_02_03_03_u09.000_sc.dat <==
-5.98 0
-5.94 0
-5.9 0
-5.86 0
-5.82 0
-5.78 5e-07
-5.74 1.875e-06
-5.7 1.175e-05
-5.66 5.65e-05
-5.62 0.0002345
-5.58 0.000798875
-5.54 0.00234287
-5.5 0.00586
-5.46 0.0118629
-5.42 0.0198359
-5.38 0.0264337
-5.34 0.029278
-5.3 0.0297461
-5.26 0.0325186
-5.22 0.0368404
-5.18 0.0385706
-5.14 0.0395134
-5.1 0.0430042
-5.06 0.0446704
-5.02 0.0456234
-4.98 0.0485166
-4.94 0.049533
-4.9 0.0513382
-4.86 0.0533557
-4.82 0.0539352
-4.78 0.0563484
-4.74 0.0571001
-4.7 0.0591106
-4.66 0.059948
-4.62 0.0615251
-4.58 0.0624539
-4.54 0.0640945
-4.5 0.064959
-4.46 0.0664554
-4.42 0.0672779
-4.38 0.0687716
-4.34 0.069559
-4.3 0.070923
-4.26 0.0716326
-4.22 0.072862
-4.18 0.0739826
-4.14 0.0748126
-4.1 0.0758801
-4.06 0.0767031
-4.02 0.0775695
-3.98 0.0788084
-3.94 0.0793535
-3.9 0.0805322
-3.86 0.081232
-3.82 0.0820365
-3.78 0.0829815
-3.74 0.0837584
-3.7 0.0844641
-3.66 0.085168
-3.62 0.0861576
-3.58 0.0868051
-3.54 0.0876757
-3.5 0.0883944
-3.46 0.0890301
-3.42 0.0897489
-3.38 0.090506
-3.34 0.0912594
-3.3 0.091712
-3.26 0.0924819
-3.22 0.0931711
-3.18 0.0937826
-3.14 0.0944022
-3.1 0.0949484
-3.06 0.0957519
-3.02 0.0961739
-2.98 0.0967791
-2.94 0.0972482
-2.9 0.0979602
-2.86 0.0987286
-2.82 0.0989059
-2.78 0.0996282
-2.74 0.100265
-2.7 0.100647
-2.66 0.10104
-2.62 0.101743
-2.58 0.102149
-2.54 0.102644
-2.5 0.103052
-2.46 0.103633
-2.42 0.103995
-2.38 0.104676
-2.34 0.104784
-2.3 0.105184
-2.26 0.105916
-2.22 0.106203
-2.18 0.106618
-2.14 0.106945
-2.1 0.10725
-2.06 0.107706
-2.02 0.108118
-1.98 0.108464
-1.94 0.10883
-1.9 0.109154
-1.86 0.109544
-1.82 0.10975
-1.78 0.110239
-1.74 0.110519
-1.7 0.110667
-1.66 0.111132
-1.62 0.111385
-1.58 0.111738
-1.54 0.111945
-1.5 0.112194
-1.46 0.112517
-1.42 0.112616
-1.38 0.1131
-1.34 0.113237
-1.3 0.113395
-1.26 0.11372
-1.22 0.113912
-1.18 0.11409
-1.14 0.114447
-1.1 0.114525
-1.06 0.114789
-1.02 0.114867
-0.98 0.115172
-0.94 0.115139
-0.9 0.115451
-0.86 0.11552
-0.82 0.115627
-0.78 0.115676
-0.74 0.116124
-0.7 0.116197
-0.66 0.116242
-0.62 0.116221
-0.58 0.116639
-0.54 0.116512
-0.5 0.116589
-0.46 0.116772
-0.42 0.116644
-0.38 0.116867
-0.34 0.116906
-0.3 0.11693
-0.26 0.11711
-0.22 0.117008
-0.18 0.117164
-0.14 0.117088
-0.1 0.11723
-0.06 0.117058
-0.02 0.117216
0.02 0.117187
0.06 0.117108
0.1 0.117175
0.14 0.117079
0.18 0.11717
0.22 0.117044
0.26 0.117199
0.3 0.116762
0.34 0.117015
0.38 0.116977
0.42 0.116756
0.46 0.116781
0.5 0.116502
0.54 0.116605
0.58 0.116464
0.62 0.116477
0.66 0.116081
0.7 0.116007
0.74 0.115921
0.78 0.11588
0.82 0.115644
0.86 0.115578
0.9 0.115585
0.94 0.115142
0.98 0.115057
1.02 0.114957
1.06 0.114706
1.1 0.114629
1.14 0.114279
1.18 0.11424
1.22 0.113835
1.26 0.113699
1.3 0.113483
1.34 0.113209
1.38 0.112974
1.42 0.11269
1.46 0.112521
1.5 0.112245
1.54 0.112053
1.58 0.111617
1.62 0.111254
1.66 0.111192
1.7 0.110737
1.74 0.1104
1.78 0.11022
1.82 0.109776
1.86 0.109539
1.9 0.109175
1.94 0.108979
1.98 0.108488
2.02 0.108058
2.06 0.107726
2.1 0.107344
2.14 0.107091
2.18 0.106435
2.22 0.106319
2.26 0.10565
2.3 0.105297
2.34 0.104862
2.38 0.104462
2.42 0.104085
2.46 0.103481
2.5 0.103153
2.54 0.10282
2.58 0.102025
2.62 0.10157
2.66 0.101233
2.7 0.100695
2.74 0.100125
2.78 0.099533
2.82 0.0988975
2.86 0.0986739
2.9 0.0980171
2.94 0.0973297
2.98 0.0969155
3.02 0.096162
3.06 0.0955497
3.1 0.0949897
3.14 0.0942482
3.18 0.0941004
3.22 0.0931145
3.26 0.0924489
3.3 0.0917996
3.34 0.0911779
3.38 0.0905402
3.42 0.0896892
3.46 0.089072
3.5 0.0882555
3.54 0.0876531
3.58 0.0868706
3.62 0.0860972
3.66 0.0853181
3.7 0.0845347
3.74 0.0836777
3.78 0.0831232
3.82 0.0818734
3.86 0.0814176
3.9 0.0803495
3.94 0.0793547
3.98 0.0788407
4.02 0.0776867
4.06 0.076625
4.1 0.0759369
4.14 0.0747675
4.18 0.0738349
4.22 0.0728966
4.26 0.0718249
4.3 0.0707072
4.34 0.0696749
4.38 0.068768
4.42 0.0672131
4.46 0.066537
4.5 0.0649275
4.54 0.0641385
4.58 0.062486
4.62 0.0616677
4.66 0.0597662
4.7 0.0590879
4.74 0.0570575
4.78 0.0562035
4.82 0.0543104
4.86 0.053152
4.9 0.0512686
4.94 0.0494675
4.98 0.0485909
5.02 0.0456986
5.06 0.0446337
5.1 0.04282
5.14 0.0396797
5.18 0.0385142
5.22 0.0368805
5.26 0.0326729
5.3 0.0297215
5.34 0.0292164
5.38 0.0265492
5.42 0.0198351
5.46 0.0118726
5.5 0.00583262
5.54 0.002352
5.58 0.00079525
5.62 0.000223375
5.66 5.5625e-05
5.7 1.15e-05
5.74 2.25e-06
5.78 6.25e-07
5.82 1.25e-07
5.86 0
5.9 0
5.94 0
5.98 0


==> histo_n200_02_03_03_u27.000_sc.dat <==
-9.96666666667 0
-9.9 0
-9.83333333333 0
-9.76666666667 0
-9.7 0
-9.63333333333 1.5e-07
-9.56666666667 6.75e-07
-9.5 4.35e-06
-9.43333333333 1.89e-05
-9.36666666667 7.5e-05
-9.3 0.000268575
-9.23333333333 0.00081225
-9.16666666667 0.00216397
-9.1 0.0048105
-9.03333333333 0.00879742
-8.96666666667 0.0132539
-8.9 0.0162457
-8.83333333333 0.0171847
-8.76666666667 0.0176668
-8.7 0.0197072
-8.63333333333 0.0219625
-8.56666666667 0.0225157
-8.5 0.0235311
-8.43333333333 0.0254041
-8.36666666667 0.0261631
-8.3 0.027034
-8.23333333333 0.0286543
-8.16666666667 0.0290739
-8.1 0.0303307
-8.03333333333 0.0311613
-7.96666666667 0.0319576
-7.9 0.0331929
-7.83333333333 0.0336118
-7.76666666667 0.0347279
-7.7 0.0352294
-7.63333333333 0.0363877
-7.56666666667 0.0368689
-7.5 0.037831
-7.43333333333 0.0383686
-7.36666666667 0.0392398
-7.3 0.0397868
-7.23333333333 0.0405931
-7.16666666667 0.0412403
-7.1 0.0419304
-7.03333333333 0.042469
-6.96666666667 0.0432964
-6.9 0.0437311
-6.83333333333 0.044426
-6.76666666667 0.0450993
-6.7 0.0454528
-6.63333333333 0.0463276
-6.56666666667 0.0467707
-6.5 0.0472717
-6.43333333333 0.0479288
-6.36666666667 0.0483649
-6.3 0.0489851
-6.23333333333 0.049486
-6.16666666667 0.0499011
-6.1 0.0505411
-6.03333333333 0.0511161
-5.96666666667 0.0514452
-5.9 0.0519057
-5.83333333333 0.0524887
-5.76666666667 0.0530263
-5.7 0.0533353
-5.63333333333 0.0538676
-5.56666666667 0.0542638
-5.5 0.0546995
-5.43333333333 0.0552063
-5.36666666667 0.0556015
-5.3 0.0560128
-5.23333333333 0.0564805
-5.16666666667 0.0568135
-5.1 0.057193
-5.03333333333 0.0577768
-4.96666666667 0.0579964
-4.9 0.0584431
-4.83333333333 0.0588003
-4.76666666667 0.0591479
-4.7 0.059541
-4.63333333333 0.059798
-4.56666666667 0.0601855
-4.5 0.0606783
-4.43333333333 0.06087
-4.36666666667 0.061299
-4.3 0.0616469
-4.23333333333 0.0618675
-4.16666666667 0.0622741
-4.1 0.0624652
-4.03333333333 0.0628879
-3.96666666667 0.0630535
-3.9 0.0635195
-3.83333333333 0.0636749
-3.76666666667 0.0640251
-3.7 0.0643026
-3.63333333333 0.0645733
-3.56666666667 0.0647841
-3.5 0.0651058
-3.43333333333 0.0653599
-3.36666666667 0.0655473
-3.3 0.0658627
-3.23333333333 0.0661357
-3.16666666667 0.0662329
-3.1 0.0665673
-3.03333333333 0.0667741
-2.96666666667 0.0669724
-2.9 0.0672654
-2.83333333333 0.0674785
-2.76666666667 0.0675253
-2.7 0.0677968
-2.63333333333 0.068063
-2.56666666667 0.0682054
-2.5 0.0685229
-2.43333333333 0.068641
-2.36666666667 0.0686709
-2.3 0.0688788
-2.23333333333 0.0691199
-2.16666666667 0.0692353
-2.1 0.0694352
-2.03333333333 0.0695466
-1.96666666667 0.0697027
-1.9 0.069782
-1.83333333333 0.0700086
-1.76666666667 0.0701002
-1.7 0.0702204
-1.63333333333 0.0703978
-1.56666666667 0.0704216
-1.5 0.0706005
-1.43333333333 0.070682
-1.36666666667 0.070752
-1.3 0.0709351
-1.23333333333 0.0709885
-1.16666666667 0.0710315
-1.1 0.0712344
-1.03333333333 0.0710866
-0.966666666667 0.0712778
-0.9 0.0713738
-0.833333333333 0.0714191
-0.766666666667 0.0714658
-0.7 0.0715764
-0.633333333333 0.0714727
-0.566666666667 0.0716528
-0.5 0.071689
-0.433333333333 0.0717205
-0.366666666667 0.0717349
-0.3 0.0717516
-0.233333333333 0.0717067
-0.166666666667 0.0717777
-0.1 0.0717679
-0.0333333333333 0.0718375
0.0333333333333 0.0717292
0.1 0.0718292
0.166666666667 0.0717217
0.233333333333 0.0717973
0.3 0.0718316
0.366666666667 0.0717015
0.433333333333 0.0716767
0.5 0.0716059
0.566666666667 0.0717145
0.633333333333 0.0715408
0.7 0.0715019
0.766666666667 0.0714355
0.833333333333 0.0714746
0.9 0.0713926
0.966666666667 0.0712171
1.03333333333 0.0712251
1.1 0.0712308
1.16666666667 0.0710479
1.23333333333 0.0709791
1.3 0.0709048
1.36666666667 0.0707721
1.43333333333 0.0706507
1.5 0.0706035
1.56666666667 0.0705089
1.63333333333 0.07038
1.7 0.0701623
1.76666666667 0.0700582
1.83333333333 0.0700262
1.9 0.0699009
1.96666666667 0.0696746
2.03333333333 0.0695918
2.1 0.0693505
2.16666666667 0.0692053
2.23333333333 0.0691419
2.3 0.068952
2.36666666667 0.0687052
2.43333333333 0.0686887
2.5 0.0682825
2.56666666667 0.0682493
2.63333333333 0.0680445
2.7 0.0677718
2.76666666667 0.0676477
2.83333333333 0.0673282
2.9 0.0673027
2.96666666667 0.0671038
3.03333333333 0.0667117
3.1 0.0665774
3.16666666667 0.0663163
3.23333333333 0.0660763
3.3 0.0657798
3.36666666667 0.0656998
3.43333333333 0.0652903
3.5 0.0650751
3.56666666667 0.0648259
3.63333333333 0.064539
3.7 0.0643806
3.76666666667 0.0639011
3.83333333333 0.0637675
3.9 0.063415
3.96666666667 0.0630751
4.03333333333 0.0629107
4.1 0.0625466
4.16666666667 0.0622052
4.23333333333 0.0619307
4.3 0.0615166
4.36666666667 0.0613297
4.43333333333 0.0608314
4.5 0.0606037
4.56666666667 0.0602488
4.63333333333 0.0597931
4.7 0.0595802
4.76666666667 0.0591541
4.83333333333 0.0587629
4.9 0.0584486
4.96666666667 0.0580102
5.03333333333 0.0576748
5.1 0.0572648
5.16666666667 0.0567842
5.23333333333 0.0564554
5.3 0.0560719
5.36666666667 0.055446
5.43333333333 0.0552682
5.5 0.0546937
5.56666666667 0.0543559
5.63333333333 0.0538391
5.7 0.0533397
5.76666666667 0.0529594
5.83333333333 0.0525487
5.9 0.0519232
5.96666666667 0.051552
6.03333333333 0.0510274
6.1 0.0503776
6.16666666667 0.0500151
6.23333333333 0.0495456
6.3 0.0489627
6.36666666667 0.0483964
6.43333333333 0.0479563
6.5 0.047288
6.56666666667 0.0467321
6.63333333333 0.0462395
6.7 0.0454975
6.76666666667 0.0450532
6.83333333333 0.0444545
6.9 0.0437522
6.96666666667 0.0432367
7.03333333333 0.0424313
7.1 0.0420217
7.16666666667 0.0411805
7.23333333333 0.0406411
7.3 0.0397879
7.36666666667 0.0392788
7.43333333333 0.0383999
7.5 0.0377923
7.56666666667 0.0368564
7.63333333333 0.0363266
7.7 0.0353016
7.76666666667 0.0347141
7.83333333333 0.0336154
7.9 0.0331498
7.96666666667 0.0319658
8.03333333333 0.0312704
8.1 0.0302716
8.16666666667 0.029089
8.23333333333 0.0285752
8.3 0.0270054
8.36666666667 0.0262013
8.43333333333 0.0253747
8.5 0.0235198
8.56666666667 0.0226306
8.63333333333 0.0219223
8.7 0.0197515
8.76666666667 0.0176557
8.83333333333 0.0171266
8.9 0.0163088
8.96666666667 0.013153
9.03333333333 0.00882757
9.1 0.00477885
9.16666666667 0.00215985
9.23333333333 0.0008238
9.3 0.000271875
9.36666666667 7.7175e-05
9.43333333333 2.01e-05
9.5 4.125e-06
9.56666666667 9e-07
9.63333333333 7.5e-08
9.7 0
9.76666666667 0
9.83333333333 0
9.9 0
9.96666666667 0


==> histo_n200_02_03_03_u81.000_sc.dat <==
-17.94 0
-17.82 0
-17.7 0
-17.58 0
-17.46 0
-17.34 0
-17.22 0
-17.1 0
-16.98 0
-16.86 0
-16.74 0
-16.62 4.16667e-08
-16.5 4.16667e-07
-16.38 2.125e-06
-16.26 1.00833e-05
-16.14 4.175e-05
-16.02 0.00014675
-15.9 0.000455167
-15.78 0.00119133
-15.66 0.00262937
-15.54 0.00483562
-15.42 0.00731912
-15.3 0.00904587
-15.18 0.0096065
-15.06 0.00994087
-14.94 0.0110778
-14.82 0.012298
-14.7 0.0127251
-14.58 0.0132856
-14.46 0.0143429
-14.34 0.014802
-14.22 0.0153852
-14.1 0.0161656
-13.98 0.0164661
-13.86 0.01735
-13.74 0.017743
-13.62 0.0182752
-13.5 0.0189155
-13.38 0.0192702
-13.26 0.0199728
-13.14 0.0202128
-13.02 0.0208986
-12.9 0.0211778
-12.78 0.0218346
-12.66 0.0221314
-12.54 0.0226349
-12.42 0.0230766
-12.3 0.0234763
-12.18 0.023982
-12.06 0.0242405
-11.94 0.0248382
-11.82 0.0250662
-11.7 0.0254994
-11.58 0.0259176
-11.46 0.0262394
-11.34 0.0266816
-11.22 0.0269618
-11.1 0.027371
-10.98 0.0277187
-10.86 0.0280625
-10.74 0.0284142
-10.62 0.0287422
-10.5 0.0290383
-10.38 0.0293431
-10.26 0.0297907
-10.14 0.030026
-10.02 0.0303515
-9.9 0.0305808
-9.78 0.0309299
-9.66 0.031259
-9.54 0.0315165
-9.42 0.0317884
-9.3 0.032079
-9.18 0.0323497
-9.06 0.0326437
-8.94 0.032925
-8.82 0.0331975
-8.7 0.033374
-8.58 0.0336916
-8.46 0.0339175
-8.34 0.0341785
-8.22 0.0343895
-8.1 0.0346685
-7.98 0.0348382
-7.86 0.0351029
-7.74 0.0353883
-7.62 0.0355702
-7.5 0.0357461
-7.38 0.0359987
-7.26 0.0361985
-7.14 0.0364341
-7.02 0.0365576
-6.9 0.0368416
-6.78 0.0369653
-6.66 0.0371657
-6.54 0.03739
-6.42 0.0375261
-6.3 0.0376799
-6.18 0.037934
-6.06 0.0380861
-5.94 0.038216
-5.82 0.0384684
-5.7 0.0385562
-5.58 0.0386989
-5.46 0.0388838
-5.34 0.0390234
-5.22 0.039157
-5.1 0.0393455
-4.98 0.0394518
-4.86 0.039598
-4.74 0.0397154
-4.62 0.0398769
-4.5 0.0399034
-4.38 0.0400978
-4.26 0.0401962
-4.14 0.0403522
-4.02 0.0404134
-3.9 0.0405107
-3.78 0.0406224
-3.66 0.0407611
-3.54 0.0408319
-3.42 0.0409655
-3.3 0.0410156
-3.18 0.0411161
-3.06 0.0411665
-2.94 0.041335
-2.82 0.0413403
-2.7 0.041444
-2.58 0.0414705
-2.46 0.041599
-2.34 0.0416242
-2.22 0.0417134
-2.1 0.0417489
-1.98 0.0417805
-1.86 0.0418975
-1.74 0.041896
-1.62 0.0419407
-1.5 0.0420095
-1.38 0.042016
-1.26 0.0420275
-1.14 0.0421174
-1.02 0.0420835
-0.9 0.0422165
-0.78 0.0421822
-0.66 0.0421777
-0.54 0.0422035
-0.42 0.0422709
-0.3 0.0422036
-0.18 0.0422145
-0.06 0.042251
0.06 0.0422177
0.18 0.0422233
0.3 0.0422413
0.42 0.0422726
0.54 0.0422396
0.66 0.0421638
0.78 0.042181
0.9 0.0421584
1.02 0.0421247
1.14 0.0420999
1.26 0.0420605
1.38 0.0420314
1.5 0.0420021
1.62 0.0419355
1.74 0.0419204
1.86 0.0418364
1.98 0.0418193
2.1 0.0417377
2.22 0.0416836
2.34 0.0416184
2.46 0.0415784
2.58 0.0415052
2.7 0.041431
2.82 0.0413275
2.94 0.0413278
3.06 0.0411622
3.18 0.0410952
3.3 0.0410388
3.42 0.0409774
3.54 0.0408124
3.66 0.0407468
3.78 0.0406731
3.9 0.0404869
4.02 0.0404573
4.14 0.0403064
4.26 0.0402149
4.38 0.0400833
4.5 0.039973
4.62 0.0398543
4.74 0.0397141
4.86 0.0395925
4.98 0.0394277
5.1 0.0393245
5.22 0.0391411
5.34 0.0390257
5.46 0.0389076
5.58 0.0386908
5.7 0.0385393
5.82 0.0384308
5.94 0.038239
6.06 0.0381312
6.18 0.0378566
6.3 0.0377428
6.42 0.0375269
6.54 0.0373977
6.66 0.0371788
6.78 0.0369957
6.9 0.0367776
7.02 0.0365926
7.14 0.0364131
7.26 0.0362337
7.38 0.0359536
7.5 0.035801
7.62 0.0355276
7.74 0.0353407
7.86 0.0351019
7.98 0.0348801
8.1 0.034687
8.22 0.0343524
8.34 0.0341805
8.46 0.0339937
8.58 0.0336481
8.7 0.033402
8.82 0.0331862
8.94 0.0328881
9.06 0.0326597
9.18 0.0323562
9.3 0.0320539
9.42 0.031821
9.54 0.0315123
9.66 0.0312312
9.78 0.0309782
9.9 0.0306485
10.02 0.0303151
10.14 0.0300121
10.26 0.029698
10.38 0.0293622
10.5 0.0290667
10.62 0.0287367
10.74 0.0284051
10.86 0.0280532
10.98 0.027684
11.1 0.0273847
11.22 0.026974
11.34 0.0267162
11.46 0.0262305
11.58 0.0258997
11.7 0.0254877
11.82 0.0251305
11.94 0.0247562
12.06 0.0242929
12.18 0.0239618
12.3 0.0234714
12.42 0.0230315
12.54 0.022682
12.66 0.0221645
12.78 0.0217986
12.9 0.0212236
13.02 0.0209102
13.14 0.020263
13.26 0.0199094
13.38 0.0192905
13.5 0.0188768
13.62 0.0183025
13.74 0.017763
13.86 0.0172879
13.98 0.016514
14.1 0.0162141
14.22 0.0153936
14.34 0.0147859
14.46 0.0143532
14.58 0.0133057
14.7 0.01269
14.82 0.0122918
14.94 0.0110565
15.06 0.0099335
15.18 0.00957562
15.3 0.00905504
15.42 0.00735117
15.54 0.00485217
15.66 0.00261642
15.78 0.00118437
15.9 0.000465042
16.02 0.000143708
16.14 4.4e-05
16.26 1.05417e-05
16.38 2.16667e-06
16.5 5.83333e-07
16.62 4.16667e-08
16.74 0
16.86 0
16.98 0
17.1 0
17.22 0
17.34 0
17.46 0
17.58 0
17.7 0
17.82 0
17.94 0


==> histo_n200_02_03_05_u00.500_BCD0_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 0
-2.01 5.5e-06
-1.99 0.00019
-1.97 0.0031665
-1.95 0.0224542
-1.93 0.058374
-1.91 0.0704282
-1.89 0.086361
-1.87 0.0966585
-1.85 0.106769
-1.83 0.115618
-1.81 0.124504
-1.79 0.131439
-1.77 0.139482
-1.75 0.146127
-1.73 0.15232
-1.71 0.158445
-1.69 0.164478
-1.67 0.169929
-1.65 0.174847
-1.63 0.180917
-1.61 0.18463
-1.59 0.189786
-1.57 0.194158
-1.55 0.198684
-1.53 0.203765
-1.51 0.207027
-1.49 0.21116
-1.47 0.214714
-1.45 0.218947
-1.43 0.222472
-1.41 0.225786
-1.39 0.229235
-1.37 0.232336
-1.35 0.23616
-1.33 0.239372
-1.31 0.241923
-1.29 0.244811
-1.27 0.247618
-1.25 0.250393
-1.23 0.253585
-1.21 0.256591
-1.19 0.258992
-1.17 0.26072
-1.15 0.263585
-1.13 0.266449
-1.11 0.268555
-1.09 0.270519
-1.07 0.27266
-1.05 0.274472
-1.03 0.276448
-1.01 0.2788
-0.99 0.280532
-0.97 0.282993
-0.95 0.285342
-0.93 0.286602
-0.91 0.288294
-0.89 0.290401
-0.87 0.291537
-0.85 0.293163
-0.83 0.295414
-0.81 0.296792
-0.79 0.298241
-0.77 0.299612
-0.75 0.300243
-0.73 0.302648
-0.71 0.303545
-0.69 0.304074
-0.67 0.30532
-0.65 0.306788
-0.63 0.308133
-0.61 0.309516
-0.59 0.310384
-0.57 0.31168
-0.55 0.31246
-0.53 0.313586
-0.51 0.315065
-0.49 0.315105
-0.47 0.316251
-0.45 0.316702
-0.43 0.318233
-0.41 0.317771
-0.39 0.318319
-0.37 0.320482
-0.35 0.319892
-0.33 0.32089
-0.31 0.321622
-0.29 0.322062
-0.27 0.322622
-0.25 0.322692
-0.23 0.323051
-0.21 0.323249
-0.19 0.324415
-0.17 0.324551
-0.15 0.32458
-0.13 0.325039
-0.11 0.325219
-0.09 0.32615
-0.07 0.325058
-0.05 0.325693
-0.03 0.326891
-0.01 0.293421
0.01 0.293437
0.03 0.326563
0.05 0.325357
0.07 0.325135
0.09 0.325342
0.11 0.324388
0.13 0.32512
0.15 0.324937
0.17 0.324177
0.19 0.323961
0.21 0.324072
0.23 0.323815
0.25 0.323161
0.27 0.322691
0.29 0.321903
0.31 0.321246
0.33 0.321119
0.35 0.320888
0.37 0.319415
0.39 0.319519
0.41 0.318887
0.43 0.31723
0.45 0.316915
0.47 0.316112
0.49 0.315269
0.51 0.313962
0.53 0.312938
0.55 0.312913
0.57 0.311046
0.59 0.310489
0.61 0.309241
0.63 0.308395
0.65 0.307278
0.67 0.306509
0.69 0.305015
0.71 0.303257
0.73 0.301751
0.75 0.30087
0.77 0.299031
0.79 0.297368
0.81 0.295792
0.83 0.294707
0.85 0.293195
0.87 0.291422
0.89 0.289771
0.91 0.288044
0.93 0.286187
0.95 0.283795
0.97 0.282528
0.99 0.280729
1.01 0.278816
1.03 0.276855
1.05 0.275043
1.07 0.272196
1.09 0.270146
1.11 0.267275
1.13 0.265089
1.15 0.262988
1.17 0.260806
1.19 0.257977
1.21 0.255309
1.23 0.25256
1.25 0.250186
1.27 0.247843
1.29 0.244643
1.31 0.24141
1.33 0.23819
1.35 0.234852
1.37 0.23228
1.39 0.229118
1.41 0.22543
1.43 0.221987
1.45 0.218189
1.47 0.214981
1.49 0.210775
1.51 0.206927
1.53 0.20234
1.55 0.199028
1.57 0.194144
1.59 0.190253
1.61 0.185053
1.63 0.17974
1.65 0.175289
1.67 0.169581
1.69 0.164277
1.71 0.158479
1.73 0.15198
1.75 0.145628
1.77 0.139249
1.79 0.132344
1.81 0.124171
1.83 0.115735
1.85 0.106287
1.87 0.0968875
1.89 0.0863932
1.91 0.0706802
1.93 0.058612
1.95 0.0225002
1.97 0.0031715
1.99 0.00019375
2.01 5.5e-06
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_03_05_u00.500_BCD1_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 0
-2.01 5.75e-06
-1.99 0.00016575
-1.97 0.0030955
-1.95 0.022156
-1.93 0.0582855
-1.91 0.0703127
-1.89 0.086502
-1.87 0.0963587
-1.85 0.106621
-1.83 0.115625
-1.81 0.124445
-1.79 0.131771
-1.77 0.139216
-1.75 0.14604
-1.73 0.15193
-1.71 0.158469
-1.69 0.164516
-1.67 0.169414
-1.65 0.17535
-1.63 0.180618
-1.61 0.184985
-1.59 0.189895
-1.57 0.194517
-1.55 0.199102
-1.53 0.203101
-1.51 0.207009
-1.49 0.211645
-1.47 0.215403
-1.45 0.218504
-1.43 0.221909
-1.41 0.225754
-1.39 0.229062
-1.37 0.232053
-1.35 0.235683
-1.33 0.238615
-1.31 0.242461
-1.29 0.244868
-1.27 0.247513
-1.25 0.250218
-1.23 0.253053
-1.21 0.256344
-1.19 0.258727
-1.17 0.26119
-1.15 0.262836
-1.13 0.265871
-1.11 0.268226
-1.09 0.270945
-1.07 0.27256
-1.05 0.274129
-1.03 0.276304
-1.01 0.278458
-0.99 0.281051
-0.97 0.282487
-0.95 0.284547
-0.93 0.286356
-0.91 0.288449
-0.89 0.290244
-0.87 0.291543
-0.85 0.293093
-0.83 0.295228
-0.81 0.296124
-0.79 0.297548
-0.77 0.299112
-0.75 0.300038
-0.73 0.302651
-0.71 0.303172
-0.69 0.304814
-0.67 0.305648
-0.65 0.306229
-0.63 0.308414
-0.61 0.309815
-0.59 0.310902
-0.57 0.311456
-0.55 0.312179
-0.53 0.313511
-0.51 0.313965
-0.49 0.315729
-0.47 0.316178
-0.45 0.317147
-0.43 0.318069
-0.41 0.318479
-0.39 0.31929
-0.37 0.319953
-0.35 0.320244
-0.33 0.321358
-0.31 0.321302
-0.29 0.322643
-0.27 0.322969
-0.25 0.323629
-0.23 0.323138
-0.21 0.323622
-0.19 0.324602
-0.17 0.324563
-0.15 0.324915
-0.13 0.325395
-0.11 0.324803
-0.09 0.325218
-0.07 0.325762
-0.05 0.325745
-0.03 0.32658
-0.01 0.293694
0.01 0.293208
0.03 0.327071
0.05 0.325411
0.07 0.32484
0.09 0.326035
0.11 0.324891
0.13 0.325126
0.15 0.324256
0.17 0.32421
0.19 0.324278
0.21 0.323751
0.23 0.323621
0.25 0.322608
0.27 0.322434
0.29 0.321382
0.31 0.321474
0.33 0.32123
0.35 0.320147
0.37 0.320105
0.39 0.318724
0.41 0.318261
0.43 0.317454
0.45 0.316646
0.47 0.316308
0.49 0.315086
0.51 0.314577
0.53 0.313364
0.55 0.313037
0.57 0.311539
0.59 0.309898
0.61 0.30893
0.63 0.308165
0.65 0.308146
0.67 0.306142
0.69 0.30461
0.71 0.303372
0.73 0.302043
0.75 0.300919
0.77 0.299976
0.79 0.298075
0.81 0.296664
0.83 0.294456
0.85 0.293186
0.87 0.291877
0.89 0.289679
0.91 0.28823
0.93 0.286106
0.95 0.284804
0.97 0.282821
0.99 0.280595
1.01 0.279093
1.03 0.277791
1.05 0.274771
1.07 0.272513
1.09 0.26999
1.11 0.267994
1.13 0.265503
1.15 0.263563
1.17 0.260418
1.19 0.258101
1.21 0.255482
1.23 0.253144
1.25 0.250902
1.27 0.24723
1.29 0.244696
1.31 0.241123
1.33 0.238669
1.35 0.235563
1.37 0.232459
1.39 0.229112
1.41 0.225647
1.43 0.222527
1.45 0.218114
1.47 0.214411
1.49 0.210636
1.51 0.20713
1.53 0.202605
1.55 0.198408
1.57 0.193584
1.59 0.190048
1.61 0.184659
1.63 0.180195
1.65 0.174891
1.67 0.169526
1.69 0.164186
1.71 0.158488
1.73 0.152307
1.75 0.145746
1.77 0.139203
1.79 0.132131
1.81 0.123825
1.83 0.115466
1.85 0.106381
1.87 0.0966237
1.89 0.086074
1.91 0.0703585
1.93 0.0581302
1.95 0.0220795
1.97 0.0030845
1.99 0.00017875
2.01 4e-06
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_03_05_u00.500_BCD2_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 0
-2.01 2e-06
-1.99 0.00012825
-1.97 0.002426
-1.95 0.0187657
-1.93 0.054958
-1.91 0.0690942
-1.89 0.0850745
-1.87 0.0951687
-1.85 0.105101
-1.83 0.114957
-1.81 0.123217
-1.79 0.131322
-1.77 0.138492
-1.75 0.145521
-1.73 0.151128
-1.71 0.157596
-1.69 0.163005
-1.67 0.169517
-1.65 0.174586
-1.63 0.179334
-1.61 0.184773
-1.59 0.18936
-1.57 0.193816
-1.55 0.198275
-1.53 0.202205
-1.51 0.206592
-1.49 0.210285
-1.47 0.213342
-1.45 0.2185
-1.43 0.221501
-1.41 0.225313
-1.39 0.22829
-1.37 0.231895
-1.35 0.235831
-1.33 0.238267
-1.31 0.241231
-1.29 0.243728
-1.27 0.246839
-1.25 0.249228
-1.23 0.252538
-1.21 0.255052
-1.19 0.258271
-1.17 0.26011
-1.15 0.262703
-1.13 0.265222
-1.11 0.267727
-1.09 0.269961
-1.07 0.272517
-1.05 0.27418
-1.03 0.276371
-1.01 0.278203
-0.99 0.280808
-0.97 0.282684
-0.95 0.283878
-0.93 0.286259
-0.91 0.288538
-0.89 0.289431
-0.87 0.290629
-0.85 0.293456
-0.83 0.294711
-0.81 0.296157
-0.79 0.297459
-0.77 0.298636
-0.75 0.300043
-0.73 0.302238
-0.71 0.302992
-0.69 0.304074
-0.67 0.305233
-0.65 0.306084
-0.63 0.308123
-0.61 0.308792
-0.59 0.310359
-0.57 0.310911
-0.55 0.312302
-0.53 0.313285
-0.51 0.31407
-0.49 0.314858
-0.47 0.315639
-0.45 0.316661
-0.43 0.317693
-0.41 0.318238
-0.39 0.318909
-0.37 0.319205
-0.35 0.320065
-0.33 0.320489
-0.31 0.321104
-0.29 0.321323
-0.27 0.321909
-0.25 0.322648
-0.23 0.323147
-0.21 0.323704
-0.19 0.323463
-0.17 0.324367
-0.15 0.324299
-0.13 0.324562
-0.11 0.324941
-0.09 0.324363
-0.07 0.326132
-0.05 0.325485
-0.03 0.324695
-0.01 0.357431
0.01 0.357542
0.03 0.323125
0.05 0.325124
0.07 0.324581
0.09 0.324672
0.11 0.324796
0.13 0.324314
0.15 0.324368
0.17 0.323884
0.19 0.323409
0.21 0.32364
0.23 0.32233
0.25 0.322544
0.27 0.322261
0.29 0.321852
0.31 0.321318
0.33 0.320364
0.35 0.320108
0.37 0.319434
0.39 0.318361
0.41 0.317839
0.43 0.316424
0.45 0.316256
0.47 0.315814
0.49 0.314762
0.51 0.313919
0.53 0.312846
0.55 0.31162
0.57 0.31101
0.59 0.309894
0.61 0.309221
0.63 0.307248
0.65 0.307277
0.67 0.305805
0.69 0.304232
0.71 0.302835
0.73 0.300912
0.75 0.300236
0.77 0.298957
0.79 0.29756
0.81 0.295628
0.83 0.293973
0.85 0.29214
0.87 0.291564
0.89 0.289422
0.91 0.286984
0.93 0.28561
0.95 0.284231
0.97 0.28153
0.99 0.280001
1.01 0.278329
1.03 0.275883
1.05 0.274092
1.07 0.271877
1.09 0.269503
1.11 0.267318
1.13 0.265038
1.15 0.263243
1.17 0.260388
1.19 0.2574
1.21 0.255322
1.23 0.252615
1.25 0.250748
1.27 0.24726
1.29 0.244796
1.31 0.240994
1.33 0.237991
1.35 0.233979
1.37 0.232095
1.39 0.228422
1.41 0.224959
1.43 0.221688
1.45 0.217827
1.47 0.214769
1.49 0.21006
1.51 0.206524
1.53 0.202045
1.55 0.198468
1.57 0.193248
1.59 0.189256
1.61 0.183798
1.63 0.179793
1.65 0.173967
1.67 0.169175
1.69 0.163516
1.71 0.157643
1.73 0.151661
1.75 0.145031
1.77 0.137959
1.79 0.130984
1.81 0.122825
1.83 0.114594
1.85 0.104959
1.87 0.095295
1.89 0.0847942
1.91 0.0692302
1.93 0.0552865
1.95 0.0190005
1.97 0.002401
1.99 0.00014125
2.01 2.75e-06
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_03_05_u01.000_sc.dat <==
-3.98666666667 0
-3.96 0
-3.93333333333 0
-3.90666666667 0
-3.88 0
-3.85333333333 0
-3.82666666667 0
-3.8 0
-3.77333333333 0
-3.74666666667 0
-3.72 0
-3.69333333333 0
-3.66666666667 0
-3.64 0
-3.61333333333 0
-3.58666666667 0
-3.56 0
-3.53333333333 0
-3.50666666667 0
-3.48 0
-3.45333333333 0
-3.42666666667 0
-3.4 0
-3.37333333333 0
-3.34666666667 0
-3.32 0
-3.29333333333 0
-3.26666666667 0
-3.24 0
-3.21333333333 0
-3.18666666667 0
-3.16 0
-3.13333333333 0
-3.10666666667 0
-3.08 0
-3.05333333333 0
-3.02666666667 0
-3 0
-2.97333333333 0
-2.94666666667 0
-2.92 0
-2.89333333333 0
-2.86666666667 0
-2.84 0
-2.81333333333 0
-2.78666666667 0
-2.76 0
-2.73333333333 0
-2.70666666667 0
-2.68 0
-2.65333333333 0
-2.62666666667 0
-2.6 0
-2.57333333333 0
-2.54666666667 0
-2.52 0
-2.49333333333 0
-2.46666666667 0
-2.44 0
-2.41333333333 0
-2.38666666667 0
-2.36 0
-2.33333333333 0
-2.30666666667 0
-2.28 0
-2.25333333333 0
-2.22666666667 0
-2.2 0
-2.17333333333 0
-2.14666666667 0
-2.12 0
-2.09333333333 0
-2.06666666667 1.875e-07
-2.04 5.4375e-06
-2.01333333333 0.000114375
-1.98666666667 0.00148781
-1.96 0.0111478
-1.93333333333 0.042915
-1.90666666667 0.0785966
-1.88 0.0879137
-1.85333333333 0.106452
-1.82666666667 0.115336
-1.8 0.128037
-1.77333333333 0.137815
-1.74666666667 0.146328
-1.72 0.154803
-1.69333333333 0.162564
-1.66666666667 0.170375
-1.64 0.177383
-1.61333333333 0.183961
-1.58666666667 0.190287
-1.56 0.196321
-1.53333333333 0.201829
-1.50666666667 0.20746
-1.48 0.212819
-1.45333333333 0.217567
-1.42666666667 0.222512
-1.4 0.226982
-1.37333333333 0.23168
-1.34666666667 0.23576
-1.32 0.239992
-1.29333333333 0.243904
-1.26666666667 0.247705
-1.24 0.251695
-1.21333333333 0.254886
-1.18666666667 0.258684
-1.16 0.261785
-1.13333333333 0.264983
-1.10666666667 0.268444
-1.08 0.270938
-1.05333333333 0.274178
-1.02666666667 0.276591
-1 0.279572
-0.973333333333 0.28223
-0.946666666667 0.284678
-0.92 0.286886
-0.893333333333 0.289664
-0.866666666667 0.291383
-0.84 0.293815
-0.813333333333 0.295887
-0.786666666667 0.297868
-0.76 0.299915
-0.733333333333 0.301495
-0.706666666667 0.303658
-0.68 0.304966
-0.653333333333 0.306818
-0.626666666667 0.308188
-0.6 0.309525
-0.573333333333 0.311266
-0.546666666667 0.312452
-0.52 0.313661
-0.493333333333 0.314763
-0.466666666667 0.315814
-0.44 0.317667
-0.413333333333 0.31805
-0.386666666667 0.318749
-0.36 0.320094
-0.333333333333 0.320674
-0.306666666667 0.3213
-0.28 0.322305
-0.253333333333 0.322485
-0.226666666667 0.323237
-0.2 0.324118
-0.173333333333 0.324143
-0.146666666667 0.32428
-0.12 0.324831
-0.0933333333333 0.324995
-0.0666666666667 0.325534
-0.04 0.325227
-0.0133333333333 0.325284
0.0133333333333 0.325641
0.04 0.325416
0.0666666666667 0.325387
0.0933333333333 0.325018
0.12 0.324996
0.146666666667 0.324511
0.173333333333 0.324153
0.2 0.323518
0.226666666667 0.323645
0.253333333333 0.322635
0.28 0.322171
0.306666666667 0.321465
0.333333333333 0.320419
0.36 0.319998
0.386666666667 0.319177
0.413333333333 0.317993
0.44 0.317125
0.466666666667 0.316152
0.493333333333 0.314946
0.52 0.31343
0.546666666667 0.312607
0.573333333333 0.310989
0.6 0.309399
0.626666666667 0.30854
0.653333333333 0.306743
0.68 0.305049
0.706666666667 0.30336
0.733333333333 0.301696
0.76 0.299836
0.786666666667 0.297565
0.813333333333 0.296042
0.84 0.293753
0.866666666667 0.291715
0.893333333333 0.289358
0.92 0.286981
0.946666666667 0.284721
0.973333333333 0.282039
1 0.279708
1.02666666667 0.27674
1.05333333333 0.274042
1.08 0.271148
1.10666666667 0.268034
1.13333333333 0.265182
1.16 0.261883
1.18666666667 0.258583
1.21333333333 0.254986
1.24 0.251483
1.26666666667 0.2481
1.29333333333 0.243682
1.32 0.239984
1.34666666667 0.236021
1.37333333333 0.231438
1.4 0.227028
1.42666666667 0.222341
1.45333333333 0.217922
1.48 0.21269
1.50666666667 0.207347
1.53333333333 0.201925
1.56 0.196306
1.58666666667 0.190244
1.61333333333 0.183886
1.64 0.177395
1.66666666667 0.170334
1.69333333333 0.16283
1.72 0.154718
1.74666666667 0.146195
1.77333333333 0.138178
1.8 0.127642
1.82666666667 0.115488
1.85333333333 0.106573
1.88 0.0878171
1.90666666667 0.078567
1.93333333333 0.0429086
1.96 0.0111467
1.98666666667 0.00148837
2.01333333333 0.000104437
2.04 5.0625e-06
2.06666666667 1.875e-07
2.09333333333 0
2.12 0
2.14666666667 0
2.17333333333 0
2.2 0
2.22666666667 0
2.25333333333 0
2.28 0
2.30666666667 0
2.33333333333 0
2.36 0
2.38666666667 0
2.41333333333 0
2.44 0
2.46666666667 0
2.49333333333 0
2.52 0
2.54666666667 0
2.57333333333 0
2.6 0
2.62666666667 0
2.65333333333 0
2.68 0
2.70666666667 0
2.73333333333 0
2.76 0
2.78666666667 0
2.81333333333 0
2.84 0
2.86666666667 0
2.89333333333 0
2.92 0
2.94666666667 0
2.97333333333 0
3 0
3.02666666667 0
3.05333333333 0
3.08 0
3.10666666667 0
3.13333333333 0
3.16 0
3.18666666667 0
3.21333333333 0
3.24 0
3.26666666667 0
3.29333333333 0
3.32 0
3.34666666667 0
3.37333333333 0
3.4 0
3.42666666667 0
3.45333333333 0
3.48 0
3.50666666667 0
3.53333333333 0
3.56 0
3.58666666667 0
3.61333333333 0
3.64 0
3.66666666667 0
3.69333333333 0
3.72 0
3.74666666667 0
3.77333333333 0
3.8 0
3.82666666667 0
3.85333333333 0
3.88 0
3.90666666667 0
3.93333333333 0
3.96 0
3.98666666667 0


==> histo_n200_02_03_05_u03.000_sc.dat <==
-3.98666666667 0
-3.96 0
-3.93333333333 0
-3.90666666667 0
-3.88 0
-3.85333333333 0
-3.82666666667 0
-3.8 0
-3.77333333333 0
-3.74666666667 0
-3.72 0
-3.69333333333 0
-3.66666666667 0
-3.64 0
-3.61333333333 0
-3.58666666667 0
-3.56 0
-3.53333333333 0
-3.50666666667 0
-3.48 0
-3.45333333333 7.5e-07
-3.42666666667 3.1875e-06
-3.4 2.04375e-05
-3.37333333333 0.00010125
-3.34666666667 0.00050175
-3.32 0.001956
-3.29333333333 0.00619987
-3.26666666667 0.0155308
-3.24 0.0299539
-3.21333333333 0.0439637
-3.18666666667 0.0497906
-3.16 0.0513634
-3.13333333333 0.0575696
-3.10666666667 0.0644764
-3.08 0.0664042
-3.05333333333 0.0713959
-3.02666666667 0.0756163
-3 0.0777529
-2.97333333333 0.0827707
-2.94666666667 0.0845591
-2.92 0.0886564
-2.89333333333 0.0909872
-2.86666666667 0.0943753
-2.84 0.0964241
-2.81333333333 0.0999459
-2.78666666667 0.101692
-2.76 0.104755
-2.73333333333 0.10649
-2.70666666667 0.109452
-2.68 0.111266
-2.65333333333 0.113712
-2.62666666667 0.115786
-2.6 0.117697
-2.57333333333 0.119642
-2.54666666667 0.121858
-2.52 0.123406
-2.49333333333 0.125419
-2.46666666667 0.12775
-2.44 0.128886
-2.41333333333 0.130975
-2.38666666667 0.132415
-2.36 0.134021
-2.33333333333 0.135913
-2.30666666667 0.137434
-2.28 0.139059
-2.25333333333 0.140224
-2.22666666667 0.142093
-2.2 0.143383
-2.17333333333 0.144609
-2.14666666667 0.1463
-2.12 0.147448
-2.09333333333 0.1489
-2.06666666667 0.150047
-2.04 0.151544
-2.01333333333 0.152461
-1.98666666667 0.153971
-1.96 0.155094
-1.93333333333 0.156381
-1.90666666667 0.157531
-1.88 0.158606
-1.85333333333 0.159623
-1.82666666667 0.160744
-1.8 0.161745
-1.77333333333 0.16297
-1.74666666667 0.163843
-1.72 0.164917
-1.69333333333 0.165776
-1.66666666667 0.166793
-1.64 0.167837
-1.61333333333 0.168622
-1.58666666667 0.169621
-1.56 0.170112
-1.53333333333 0.171643
-1.50666666667 0.172018
-1.48 0.173039
-1.45333333333 0.173725
-1.42666666667 0.174558
-1.4 0.175172
-1.37333333333 0.176223
-1.34666666667 0.176754
-1.32 0.177622
-1.29333333333 0.178215
-1.26666666667 0.178958
-1.24 0.179579
-1.21333333333 0.180288
-1.18666666667 0.180784
-1.16 0.181497
-1.13333333333 0.182056
-1.10666666667 0.182824
-1.08 0.183173
-1.05333333333 0.183905
-1.02666666667 0.18428
-1 0.184681
-0.973333333333 0.185483
-0.946666666667 0.18573
-0.92 0.186593
-0.893333333333 0.186673
-0.866666666667 0.187349
-0.84 0.187869
-0.813333333333 0.188128
-0.786666666667 0.188626
-0.76 0.188865
-0.733333333333 0.189422
-0.706666666667 0.189649
-0.68 0.190163
-0.653333333333 0.190419
-0.626666666667 0.190759
-0.6 0.190783
-0.573333333333 0.191491
-0.546666666667 0.191511
-0.52 0.191797
-0.493333333333 0.191906
-0.466666666667 0.192799
-0.44 0.192569
-0.413333333333 0.192677
-0.386666666667 0.193213
-0.36 0.193043
-0.333333333333 0.193467
-0.306666666667 0.193251
-0.28 0.193682
-0.253333333333 0.194035
-0.226666666667 0.194031
-0.2 0.193858
-0.173333333333 0.194066
-0.146666666667 0.194257
-0.12 0.19427
-0.0933333333333 0.194478
-0.0666666666667 0.194432
-0.04 0.19424
-0.0133333333333 0.194385
0.0133333333333 0.194242
0.04 0.194327
0.0666666666667 0.194697
0.0933333333333 0.194229
0.12 0.194428
0.146666666667 0.194133
0.173333333333 0.194053
0.2 0.193934
0.226666666667 0.194005
0.253333333333 0.193713
0.28 0.193767
0.306666666667 0.193526
0.333333333333 0.193323
0.36 0.193182
0.386666666667 0.193164
0.413333333333 0.192739
0.44 0.192596
0.466666666667 0.192592
0.493333333333 0.192172
0.52 0.191636
0.546666666667 0.191669
0.573333333333 0.19133
0.6 0.190898
0.626666666667 0.190557
0.653333333333 0.190462
0.68 0.190199
0.706666666667 0.189822
0.733333333333 0.188996
0.76 0.189131
0.786666666667 0.188382
0.813333333333 0.188336
0.84 0.187881
0.866666666667 0.187108
0.893333333333 0.186951
0.92 0.186263
0.946666666667 0.185881
0.973333333333 0.185392
1 0.18502
1.02666666667 0.184072
1.05333333333 0.183886
1.08 0.183273
1.10666666667 0.182558
1.13333333333 0.182138
1.16 0.181361
1.18666666667 0.180974
1.21333333333 0.180271
1.24 0.179575
1.26666666667 0.17914
1.29333333333 0.177857
1.32 0.177799
1.34666666667 0.176825
1.37333333333 0.176016
1.4 0.175398
1.42666666667 0.174324
1.45333333333 0.173704
1.48 0.17292
1.50666666667 0.17211
1.53333333333 0.171646
1.56 0.170185
1.58666666667 0.169315
1.61333333333 0.168855
1.64 0.167616
1.66666666667 0.167033
1.69333333333 0.165719
1.72 0.164954
1.74666666667 0.163938
1.77333333333 0.162876
1.8 0.161755
1.82666666667 0.160627
1.85333333333 0.159793
1.88 0.158627
1.90666666667 0.157434
1.93333333333 0.156383
1.96 0.155083
1.98666666667 0.153925
2.01333333333 0.152581
2.04 0.151341
2.06666666667 0.15029
2.09333333333 0.14877
2.12 0.147529
2.14666666667 0.146016
2.17333333333 0.145109
2.2 0.143162
2.22666666667 0.141817
2.25333333333 0.14053
2.28 0.13909
2.30666666667 0.137403
2.33333333333 0.135656
2.36 0.13429
2.38666666667 0.132484
2.41333333333 0.13085
2.44 0.129033
2.46666666667 0.127283
2.49333333333 0.125613
2.52 0.123547
2.54666666667 0.121705
2.57333333333 0.11999
2.6 0.117643
2.62666666667 0.115809
2.65333333333 0.113317
2.68 0.111552
2.70666666667 0.109387
2.73333333333 0.106559
2.76 0.104808
2.78666666667 0.101662
2.81333333333 0.0996956
2.84 0.0963981
2.86666666667 0.0944689
2.89333333333 0.0908057
2.92 0.0890021
2.94666666667 0.0846075
2.97333333333 0.0827197
3 0.0776923
3.02666666667 0.0756544
3.05333333333 0.0713164
3.08 0.0663757
3.10666666667 0.0646592
3.13333333333 0.0574462
3.16 0.0510675
3.18666666667 0.0499631
3.21333333333 0.0439682
3.24 0.0300632
3.26666666667 0.0156816
3.29333333333 0.00619481
3.32 0.00195806
3.34666666667 0.000492
3.37333333333 0.000102187
3.4 1.70625e-05
3.42666666667 3.5625e-06
3.45333333333 1.875e-07
3.48 1.875e-07
3.50666666667 0
3.53333333333 0
3.56 0
3.58666666667 0
3.61333333333 0
3.64 0
3.66666666667 0
3.69333333333 0
3.72 0
3.74666666667 0
3.77333333333 0
3.8 0
3.82666666667 0
3.85333333333 0
3.88 0
3.90666666667 0
3.93333333333 0
3.96 0
3.98666666667 0


==> histo_n200_02_03_05_u2187.000_rs2.dat <==
-0.0364579 0
-0.036214 0
-0.0359701 0
-0.0357263 0
-0.0354824 0
-0.0352385 0
-0.0349947 0
-0.0347508 0
-0.0345069 0
-0.0342631 0
-0.0340192 0
-0.0337753 0
-0.0335315 0
-0.0332876 0
-0.0330437 0
-0.0327999 0
-0.032556 0
-0.0323121 0
-0.0320683 0
-0.0318244 0
-0.0315806 0
-0.0313367 0
-0.0310928 4.10063e-05
-0.030849 0.000246038
-0.0306051 0.000820125
-0.0303612 0.00270641
-0.0301174 0.00822175
-0.0298735 0.022943
-0.0296296 0.0679064
-0.0293858 0.172083
-0.0291419 0.406044
-0.028898 0.843786
-0.0286542 1.54561
-0.0284103 2.46825
-0.0281664 3.41295
-0.0279226 4.1215
-0.0276787 4.51663
-0.0274348 4.86459
-0.027191 5.37658
-0.0269471 5.93908
-0.0267032 6.3109
-0.0264594 6.70112
-0.0262155 7.14708
-0.0259717 7.53648
-0.0257278 7.93434
-0.0254839 8.33239
-0.0252401 8.67977
-0.0249962 9.03999
-0.0247523 9.40999
-0.0245085 9.74848
-0.0242646 10.1035
-0.0240207 10.4198
-0.0237769 10.7686
-0.023533 11.1013
-0.0232891 11.3979
-0.0230453 11.7264
-0.0228014 11.9935
-0.0225575 12.3201
-0.0223137 12.5914
-0.0220698 12.9143
-0.0218259 13.1534
-0.0215821 13.4392
-0.0213382 13.6871
-0.0210943 13.9915
-0.0208505 14.2274
-0.0206066 14.4666
-0.0203627 14.7497
-0.0201189 14.9461
-0.019875 15.2229
-0.0196312 15.4524
-0.0193873 15.6817
-0.0191434 15.8982
-0.0188996 16.125
-0.0186557 16.3265
-0.0184118 16.5351
-0.018168 16.7578
-0.0179241 16.9397
-0.0176802 17.1491
-0.0174364 17.3304
-0.0171925 17.5279
-0.0169486 17.7304
-0.0167048 17.8902
-0.0164609 18.0595
-0.016217 18.258
-0.0159732 18.4054
-0.0157293 18.5953
-0.0154854 18.7632
-0.0152416 18.9066
-0.0149977 19.0668
-0.0147538 19.2226
-0.01451 19.3801
-0.0142661 19.5433
-0.0140223 19.6393
-0.0137784 19.854
-0.0135345 19.944
-0.0132907 20.0564
-0.0130468 20.2242
-0.0128029 20.3445
-0.0125591 20.4223
-0.0123152 20.5871
-0.0120713 20.7096
-0.0118275 20.806
-0.0115836 20.9143
-0.0113397 21.0391
-0.0110959 21.1229
-0.010852 21.2634
-0.0106081 21.3437
-0.0103643 21.4371
-0.0101204 21.5586
-0.00987654 21.6339
-0.00963268 21.7212
-0.00938881 21.7871
-0.00914495 21.9035
-0.00890108 21.9729
-0.00865722 22.0671
-0.00841335 22.1448
-0.00816949 22.2081
-0.00792562 22.3047
-0.00768176 22.3819
-0.00743789 22.3678
-0.00719403 22.498
-0.00695016 22.5517
-0.00670629 22.6136
-0.00646243 22.6929
-0.00621856 22.7259
-0.0059747 22.7733
-0.00573083 22.8434
-0.00548697 22.8931
-0.0052431 22.9136
-0.00499924 22.9582
-0.00475537 23.03
-0.00451151 23.0351
-0.00426764 23.1235
-0.00402378 23.1036
-0.00377991 23.1869
-0.00353605 23.1798
-0.00329218 23.2078
-0.00304832 23.2447
-0.00280445 23.2618
-0.00256059 23.3276
-0.00231672 23.3277
-0.00207285 23.3337
-0.00182899 23.3639
-0.00158512 23.3887
-0.00134126 23.389
-0.00109739 23.3858
-0.000853528 23.3987
-0.000609663 23.4164
-0.000365798 23.4111
-0.000121933 23.406
0.000121933 23.3858
0.000365798 23.4613
0.000609663 23.394
0.000853528 23.424
0.00109739 23.3874
0.00134126 23.3684
0.00158512 23.3854
0.00182899 23.348
0.00207285 23.3604
0.00231672 23.314
0.00256059 23.3102
0.00280445 23.2759
0.00304832 23.2815
0.00329218 23.218
0.00353605 23.2187
0.00377991 23.1713
0.00402378 23.1178
0.00426764 23.1196
0.00451151 23.0541
0.00475537 23.018
0.00499924 22.9663
0.0052431 22.9325
0.00548697 22.8807
0.00573083 22.86
0.0059747 22.7609
0.00621856 22.741
0.00646243 22.6767
0.00670629 22.6049
0.00695016 22.5639
0.00719403 22.4963
0.00743789 22.4302
0.00768176 22.343
0.00792562 22.2802
0.00816949 22.2125
0.00841335 22.1123
0.00865722 22.0755
0.00890108 21.9914
0.00914495 21.9038
0.00938881 21.8009
0.00963268 21.7407
0.00987654 21.6123
0.0101204 21.5313
0.0103643 21.4725
0.0106081 21.3589
0.010852 21.2454
0.0110959 21.1281
0.0113397 21.0393
0.0115836 20.9198
0.0118275 20.8012
0.0120713 20.6971
0.0123152 20.5728
0.0125591 20.4764
0.0128029 20.3095
0.0130468 20.1905
0.0132907 20.0753
0.0135345 19.9455
0.0137784 19.8247
0.0140223 19.6487
0.0142661 19.5083
0.01451 19.3834
0.0147538 19.2141
0.0149977 19.0864
0.0152416 18.905
0.0154854 18.7879
0.0157293 18.5865
0.0159732 18.4341
0.016217 18.2367
0.0164609 18.1027
0.0167048 17.8905
0.0169486 17.7211
0.0171925 17.5322
0.0174364 17.3312
0.0176802 17.1553
0.0179241 16.9419
0.018168 16.7637
0.0184118 16.5243
0.0186557 16.3646
0.0188996 16.0926
0.0191434 15.9122
0.0193873 15.6694
0.0196312 15.4667
0.019875 15.1995
0.0201189 14.9698
0.0203627 14.7376
0.0206066 14.4811
0.0208505 14.2127
0.0210943 13.9711
0.0213382 13.7027
0.0215821 13.4391
0.0218259 13.158
0.0220698 12.8776
0.0223137 12.6067
0.0225575 12.3144
0.0228014 12.0275
0.0230453 11.7087
0.0232891 11.4255
0.023533 11.0998
0.0237769 10.7544
0.0240207 10.4418
0.0242646 10.1053
0.0245085 9.76863
0.0247523 9.43242
0.0249962 9.04415
0.0252401 8.68404
0.0254839 8.3314
0.0257278 7.91691
0.0259717 7.53293
0.0262155 7.17185
0.0264594 6.70095
0.0267032 6.31919
0.0269471 5.913
0.027191 5.39909
0.0274348 4.88149
0.0276787 4.52529
0.0279226 4.14454
0.0281664 3.43928
0.0284103 2.49224
0.0286542 1.55801
0.028898 0.863387
0.0291419 0.413097
0.0293858 0.180612
0.0296296 0.0718635
0.0298735 0.0258954
0.0301174 0.00887785
0.0303612 0.00250138
0.0306051 0.000779119
0.030849 0.000143522
0.0310928 4.10063e-05
0.0313367 0
0.0315806 0
0.0318244 0
0.0320683 0
0.0323121 0
0.032556 0
0.0327999 0
0.0330437 0
0.0332876 0
0.0335315 0
0.0337753 0
0.0340192 0
0.0342631 0
0.0345069 0
0.0347508 0
0.0349947 0
0.0352385 0
0.0354824 0
0.0357263 0
0.0359701 0
0.036214 0
0.0364579 0


==> histo_n200_02_03_05_u243.000_rs2.dat <==
-0.131248 0
-0.13037 0
-0.129492 0
-0.128615 0
-0.127737 0
-0.126859 0
-0.125981 0
-0.125103 0
-0.124225 0
-0.123347 0
-0.122469 0
-0.121591 0
-0.120713 0
-0.119835 0
-0.118957 0
-0.11808 0
-0.117202 0
-0.116324 0
-0.115446 0
-0.114568 0
-0.11369 0
-0.112812 0
-0.111934 0
-0.111056 0
-0.110178 0
-0.1093 0
-0.108422 0
-0.107545 0
-0.106667 0
-0.105789 0
-0.104911 0
-0.104033 0
-0.103155 0
-0.102277 0
-0.101399 0
-0.100521 0
-0.0996433 0
-0.0987654 0
-0.0978875 0
-0.0970096 0
-0.0961317 0
-0.0952538 5.69531e-06
-0.0943759 1.13906e-05
-0.0934979 9.1125e-05
-0.09262 0.000586617
-0.0917421 0.0032748
-0.0908642 0.0141642
-0.0899863 0.0579156
-0.0891084 0.183583
-0.0882305 0.468007
-0.0873525 0.911256
-0.0864746 1.34874
-0.0855967 1.56382
-0.0847188 1.64764
-0.0838409 1.86943
-0.082963 2.07777
-0.082085 2.17641
-0.0812071 2.36264
-0.0803292 2.48931
-0.0794513 2.62585
-0.0785734 2.77446
-0.0776955 2.88525
-0.0768176 3.0225
-0.0759396 3.13866
-0.0750617 3.25125
-0.0741838 3.38663
-0.0733059 3.48588
-0.072428 3.60247
-0.0715501 3.70429
-0.0706722 3.80798
-0.0697942 3.92281
-0.0689163 4.02088
-0.0680384 4.11286
-0.0671605 4.22282
-0.0662826 4.31219
-0.0654047 4.4038
-0.0645267 4.5035
-0.0636488 4.59601
-0.0627709 4.68485
-0.061893 4.77327
-0.0610151 4.86288
-0.0601372 4.93878
-0.0592593 5.02554
-0.0583813 5.11064
-0.0575034 5.19198
-0.0566255 5.2664
-0.0557476 5.34819
-0.0548697 5.42297
-0.0539918 5.5008
-0.0531139 5.56388
-0.0522359 5.64919
-0.051358 5.71054
-0.0504801 5.78125
-0.0496022 5.85485
-0.0487243 5.91647
-0.0478464 5.98209
-0.0469684 6.04588
-0.0460905 6.11558
-0.0452126 6.16996
-0.0443347 6.23828
-0.0434568 6.28856
-0.0425789 6.35448
-0.041701 6.39953
-0.040823 6.46333
-0.0399451 6.51597
-0.0390672 6.5634
-0.0381893 6.62049
-0.0373114 6.66083
-0.0364335 6.71961
-0.0355556 6.76905
-0.0346776 6.80971
-0.0337997 6.85495
-0.0329218 6.89953
-0.0320439 6.94269
-0.031166 6.98378
-0.0302881 7.0296
-0.0294102 7.05771
-0.0285322 7.10244
-0.0276543 7.13643
-0.0267764 7.18161
-0.0258985 7.20622
-0.0250206 7.24316
-0.0241427 7.27482
-0.0232647 7.30717
-0.0223868 7.33877
-0.0215089 7.36199
-0.020631 7.39204
-0.0197531 7.42022
-0.0188752 7.44138
-0.0179973 7.46735
-0.0171193 7.48623
-0.0162414 7.51445
-0.0153635 7.53276
-0.0144856 7.55283
-0.0136077 7.57702
-0.0127298 7.58044
-0.0118519 7.6023
-0.0109739 7.61274
-0.010096 7.6331
-0.00921811 7.64708
-0.00834019 7.65494
-0.00746228 7.66886
-0.00658436 7.67722
-0.00570645 7.68397
-0.00482853 7.68807
-0.00395062 7.69928
-0.0030727 7.69384
-0.00219479 7.70421
-0.00131687 7.70378
-0.000438957 7.70719
0.000438957 7.70398
0.00131687 7.71296
0.00219479 7.70031
0.0030727 7.70043
0.00395062 7.6897
0.00482853 7.69557
0.00570645 7.68302
0.00658436 7.67747
0.00746228 7.66357
0.00834019 7.6519
0.00921811 7.64335
0.010096 7.6358
0.0109739 7.61362
0.0118519 7.60813
0.0127298 7.58287
0.0136077 7.57303
0.0144856 7.55245
0.0153635 7.52851
0.0162414 7.5133
0.0171193 7.48977
0.0179973 7.46514
0.0188752 7.44229
0.0197531 7.4172
0.020631 7.3977
0.0215089 7.35967
0.0223868 7.33496
0.0232647 7.30792
0.0241427 7.27929
0.0250206 7.24079
0.0258985 7.20869
0.0267764 7.17521
0.0276543 7.14005
0.0285322 7.0962
0.0294102 7.07068
0.0302881 7.02105
0.031166 6.98699
0.0320439 6.93718
0.0329218 6.90149
0.0337997 6.8622
0.0346776 6.80839
0.0355556 6.76442
0.0364335 6.72073
0.0373114 6.66467
0.0381893 6.62106
0.0390672 6.5622
0.0399451 6.51754
0.040823 6.45497
0.041701 6.41428
0.0425789 6.3506
0.0434568 6.28604
0.0443347 6.22659
0.0452126 6.17992
0.0460905 6.10951
0.0469684 6.04313
0.0478464 5.98731
0.0487243 5.92253
0.0496022 5.84337
0.0504801 5.78111
0.051358 5.71877
0.0522359 5.64379
0.0531139 5.56804
0.0539918 5.49339
0.0548697 5.42489
0.0557476 5.34946
0.0566255 5.26508
0.0575034 5.19104
0.0583813 5.10949
0.0592593 5.02473
0.0601372 4.94263
0.0610151 4.859
0.061893 4.77597
0.0627709 4.68521
0.0636488 4.59465
0.0645267 4.49803
0.0654047 4.40834
0.0662826 4.31282
0.0671605 4.22044
0.0680384 4.114
0.0689163 4.02398
0.0697942 3.91977
0.0706722 3.80884
0.0715501 3.714
0.072428 3.60836
0.0733059 3.47918
0.0741838 3.3787
0.0750617 3.25161
0.0759396 3.14648
0.0768176 3.01592
0.0776955 2.89269
0.0785734 2.76872
0.0794513 2.62466
0.0803292 2.49353
0.0812071 2.35945
0.082085 2.17352
0.082963 2.0757
0.0838409 1.86868
0.0847188 1.6459
0.0855967 1.56745
0.0864746 1.35177
0.0873525 0.909057
0.0882305 0.465085
0.0891084 0.185337
0.0899863 0.0574828
0.0908642 0.0144319
0.0917421 0.00285335
0.09262 0.000495492
0.0934979 7.40391e-05
0.0943759 5.69531e-06
0.0952538 0
0.0961317 0
0.0970096 0
0.0978875 0
0.0987654 0
0.0996433 0
0.100521 0
0.101399 0
0.102277 0
0.103155 0
0.104033 0
0.104911 0
0.105789 0
0.106667 0
0.107545 0
0.108422 0
0.1093 0
0.110178 0
0.111056 0
0.111934 0
0.112812 0
0.11369 0
0.114568 0
0.115446 0
0.116324 0
0.117202 0
0.11808 0
0.118957 0
0.119835 0
0.120713 0
0.121591 0
0.122469 0
0.123347 0
0.124225 0
0.125103 0
0.125981 0
0.126859 0
0.127737 0
0.128615 0
0.129492 0
0.13037 0
0.131248 0


==> histo_n200_02_03_05_u4374.000_rs2.dat <==
-0.0284827 0
-0.0282922 0
-0.0281017 0
-0.0279111 0
-0.0277206 0
-0.0275301 0
-0.0273396 0
-0.0271491 0
-0.0269585 0
-0.026768 0
-0.0265775 0
-0.026387 0
-0.0261965 0
-0.0260059 0
-0.0258154 0
-0.0256249 0
-0.0254344 0
-0.0252439 0
-0.0250533 0
-0.0248628 0
-0.0246723 0.000236196
-0.0244818 0.0013122
-0.0242913 0.0017321
-0.0241007 0.00296557
-0.0239102 0.0100777
-0.0237197 0.0309679
-0.0235292 0.08755
-0.0233387 0.220135
-0.0231481 0.499791
-0.0229576 1.0327
-0.0227671 1.87411
-0.0225766 3.00945
-0.0223861 4.24284
-0.0221955 5.2582
-0.022005 5.94064
-0.0218145 6.48893
-0.021624 7.20529
-0.0214335 7.9011
-0.021243 8.50804
-0.0210524 9.05439
-0.0208619 9.66834
-0.0206714 10.2337
-0.0204809 10.7998
-0.0202904 11.3148
-0.0200998 11.7999
-0.0199093 12.3491
-0.0197188 12.8065
-0.0195283 13.2647
-0.0193378 13.703
-0.0191472 14.2
-0.0189567 14.6129
-0.0187662 15.0273
-0.0185757 15.4262
-0.0183852 15.8246
-0.0181946 16.2202
-0.0180041 16.5925
-0.0178136 16.9293
-0.0176231 17.2998
-0.0174326 17.6771
-0.017242 17.981
-0.0170515 18.2988
-0.016861 18.5958
-0.0166705 18.8935
-0.01648 19.2369
-0.0162894 19.5035
-0.0160989 19.793
-0.0159084 20.0702
-0.0157179 20.294
-0.0155274 20.5947
-0.0153368 20.8648
-0.0151463 21.0704
-0.0149558 21.3467
-0.0147653 21.5567
-0.0145748 21.7748
-0.0143842 22.0106
-0.0141937 22.2293
-0.0140032 22.4115
-0.0138127 22.6013
-0.0136222 22.8235
-0.0134316 22.9958
-0.0132411 23.1911
-0.0130506 23.3998
-0.0128601 23.5478
-0.0126696 23.7415
-0.012479 23.8818
-0.0122885 24.0242
-0.012098 24.2075
-0.0119075 24.3467
-0.011717 24.483
-0.0115264 24.6218
-0.0113359 24.7777
-0.0111454 24.8991
-0.0109549 25.0266
-0.0107644 25.1284
-0.0105738 25.3058
-0.0103833 25.4178
-0.0101928 25.4937
-0.0100023 25.6053
-0.00981177 25.7424
-0.00962125 25.8121
-0.00943073 25.9277
-0.00924021 26.0686
-0.00904969 26.0851
-0.00885917 26.2171
-0.00866865 26.305
-0.00847813 26.3967
-0.00828761 26.4731
-0.00809709 26.5253
-0.00790657 26.6308
-0.00771605 26.7012
-0.00752553 26.7681
-0.00733501 26.8583
-0.00714449 26.9286
-0.00695397 27.0095
-0.00676345 27.0417
-0.00657293 27.1498
-0.00638241 27.1441
-0.00619189 27.241
-0.00600137 27.2983
-0.00581085 27.3671
-0.00562033 27.4062
-0.00542981 27.4637
-0.00523929 27.492
-0.00504877 27.5305
-0.00485825 27.5965
-0.00466773 27.628
-0.00447721 27.6033
-0.00428669 27.7258
-0.00409617 27.672
-0.00390565 27.7807
-0.00371513 27.7922
-0.00352462 27.8124
-0.0033341 27.8407
-0.00314358 27.8397
-0.00295306 27.8963
-0.00276254 27.9258
-0.00257202 27.9404
-0.0023815 27.9528
-0.00219098 27.9752
-0.00200046 27.9896
-0.00180994 28.0227
-0.00161942 28.0378
-0.0014289 28.0047
-0.00123838 28.0653
-0.00104786 28.0465
-0.000857339 28.0833
-0.000666819 28.0887
-0.000476299 28.0687
-0.00028578 28.0512
-9.52599e-05 28.0942
9.52599e-05 28.1168
0.00028578 28.0099
0.000476299 28.0867
0.000666819 28.0785
0.000857339 28.0565
0.00104786 28.0421
0.00123838 28.0666
0.0014289 27.9904
0.00161942 28.0058
0.00180994 28.0047
0.00200046 27.9739
0.00219098 27.9952
0.0023815 27.9186
0.00257202 27.957
0.00276254 27.9089
0.00295306 27.9265
0.00314358 27.8625
0.0033341 27.8407
0.00352462 27.7836
0.00371513 27.7955
0.00390565 27.7341
0.00409617 27.7233
0.00428669 27.672
0.00447721 27.6602
0.00466773 27.5946
0.00485825 27.552
0.00504877 27.5464
0.00523929 27.4899
0.00542981 27.425
0.00562033 27.3985
0.00581085 27.318
0.00600137 27.2824
0.00619189 27.2166
0.00638241 27.195
0.00657293 27.1631
0.00676345 27.0308
0.00695397 27.0433
0.00714449 26.911
0.00733501 26.8508
0.00752553 26.7905
0.00771605 26.7368
0.00790657 26.6169
0.00809709 26.5941
0.00828761 26.509
0.00847813 26.3624
0.00866865 26.2918
0.00885917 26.2174
0.00904969 26.132
0.00924021 26.04
0.00943073 25.9478
0.00962125 25.8482
0.00981177 25.7085
0.0100023 25.6386
0.0101928 25.5334
0.0103833 25.3788
0.0105738 25.26
0.0107644 25.1594
0.0109549 25.0254
0.0111454 24.9227
0.0113359 24.7488
0.0115264 24.6464
0.011717 24.4943
0.0119075 24.3421
0.012098 24.1905
0.0122885 24.0345
0.012479 23.8602
0.0126696 23.7175
0.0128601 23.5067
0.0130506 23.3222
0.0132411 23.1997
0.0134316 23.0463
0.0136222 22.7684
0.0138127 22.6113
0.0140032 22.4255
0.0141937 22.2287
0.0143842 22.0071
0.0145748 21.7966
0.0147653 21.5785
0.0149558 21.3399
0.0151463 21.0811
0.0153368 20.8342
0.0155274 20.6112
0.0157179 20.3075
0.0159084 20.0772
0.0160989 19.8228
0.0162894 19.499
0.01648 19.224
0.0166705 18.9088
0.016861 18.6099
0.0170515 18.2826
0.017242 17.9533
0.0174326 17.6247
0.0176231 17.2953
0.0178136 16.9234
0.0180041 16.6203
0.0181946 16.2012
0.0183852 15.8319
0.0185757 15.439
0.0187662 15.0373
0.0189567 14.6037
0.0191472 14.1749
0.0193378 13.737
0.0195283 13.2671
0.0197188 12.8091
0.0199093 12.3208
0.0200998 11.8277
0.0202904 11.3079
0.0204809 10.7902
0.0206714 10.2296
0.0208619 9.725
0.0210524 9.10759
0.021243 8.5293
0.0214335 7.93734
0.021624 7.20406
0.0218145 6.54203
0.022005 5.94784
0.0221955 5.28861
0.0223861 4.29441
0.0225766 3.02921
0.0227671 1.90518
0.0229576 1.04375
0.0231481 0.519264
0.0233387 0.234411
0.0235292 0.0984937
0.0237197 0.0347995
0.0239102 0.0102876
0.0241007 0.00356918
0.0242913 0.0006561
0.0244818 0
0.0246723 0
0.0248628 0
0.0250533 0
0.0252439 0
0.0254344 0
0.0256249 0
0.0258154 0
0.0260059 0
0.0261965 0
0.026387 0
0.0265775 0
0.026768 0
0.0269585 0
0.0271491 0
0.0273396 0
0.0275301 0
0.0277206 0
0.0279111 0
0.0281017 0
0.0282922 0
0.0284827 0


==> histo_n200_02_03_05_u6561.000_rs2.dat <==
-0.0227862 0
-0.0226337 0
-0.0224813 0
-0.0223289 3.2805e-05
-0.0221765 0
-0.0220241 0.0013122
-0.0218717 0.00478953
-0.0217193 0.0140733
-0.0215668 0.039202
-0.0214144 0.0936911
-0.021262 0.213823
-0.0211096 0.45927
-0.0209572 0.882947
-0.0208048 1.59495
-0.0206523 2.61443
-0.0204999 3.89868
-0.0203475 5.14815
-0.0201951 6.20615
-0.0200427 6.9914
-0.0198903 7.66666
-0.0197378 8.36665
-0.0195854 9.14781
-0.019433 9.8665
-0.0192806 10.4881
-0.0191282 11.1523
-0.0189758 11.7786
-0.0188234 12.368
-0.0186709 12.9378
-0.0185185 13.5183
-0.0183661 14.0466
-0.0182137 14.6042
-0.0180613 15.0878
-0.0179089 15.5963
-0.0177564 16.0801
-0.017604 16.5559
-0.0174516 17.0258
-0.0172992 17.3414
-0.0171468 17.8337
-0.0169944 18.2072
-0.0168419 18.6152
-0.0166895 19.0256
-0.0165371 19.3414
-0.0163847 19.6272
-0.0162323 20.0356
-0.0160799 20.3617
-0.0159275 20.6762
-0.015775 20.9897
-0.0156226 21.2965
-0.0154702 21.5269
-0.0153178 21.8662
-0.0151654 22.0668
-0.015013 22.3149
-0.0148605 22.6139
-0.0147081 22.8413
-0.0145557 23.0575
-0.0144033 23.2857
-0.0142509 23.5303
-0.0140985 23.7063
-0.013946 23.9202
-0.0137936 24.162
-0.0136412 24.3574
-0.0134888 24.5129
-0.0133364 24.7052
-0.013184 24.8497
-0.0130316 25.0605
-0.0128791 25.1905
-0.0127267 25.3518
-0.0125743 25.4384
-0.0124219 25.6422
-0.0122695 25.7892
-0.0121171 25.8942
-0.0119646 26.0577
-0.0118122 26.2057
-0.0116598 26.2575
-0.0115074 26.3856
-0.011355 26.5849
-0.0112026 26.6855
-0.0110501 26.765
-0.0108977 26.84
-0.0107453 27.0067
-0.0105929 27.0488
-0.0104405 27.1466
-0.0102881 27.3032
-0.0101357 27.321
-0.00998323 27.4703
-0.00983082 27.5252
-0.0096784 27.6054
-0.00952599 27.6654
-0.00937357 27.7732
-0.00922116 27.8111
-0.00906874 27.8891
-0.00891632 27.9213
-0.00876391 27.9552
-0.00861149 28.0617
-0.00845908 28.1562
-0.00830666 28.2019
-0.00815424 28.2387
-0.00800183 28.2816
-0.00784941 28.3447
-0.007697 28.431
-0.00754458 28.4224
-0.00739217 28.456
-0.00723975 28.5669
-0.00708733 28.566
-0.00693492 28.6121
-0.0067825 28.6302
-0.00663009 28.7098
-0.00647767 28.7008
-0.00632526 28.7789
-0.00617284 28.7643
-0.00602042 28.8758
-0.00586801 28.8452
-0.00571559 28.9086
-0.00556318 28.9172
-0.00541076 28.9623
-0.00525834 28.9964
-0.00510593 28.991
-0.00495351 29.0167
-0.0048011 29.0533
-0.00464868 29.0536
-0.00449627 29.0922
-0.00434385 29.1698
-0.00419143 29.1547
-0.00403902 29.1703
-0.0038866 29.2203
-0.00373419 29.1878
-0.00358177 29.2395
-0.00342936 29.2467
-0.00327694 29.2439
-0.00312452 29.299
-0.00297211 29.2797
-0.00281969 29.291
-0.00266728 29.3295
-0.00251486 29.3178
-0.00236244 29.3724
-0.00221003 29.306
-0.00205761 29.3519
-0.0019052 29.3095
-0.00175278 29.3885
-0.00160037 29.3523
-0.00144795 29.4075
-0.00129553 29.371
-0.00114312 29.3811
-0.000990703 29.413
-0.000838287 29.4239
-0.000685871 29.4625
-0.000533455 29.433
-0.000381039 29.4042
-0.000228624 29.4158
-7.62079e-05 29.4393
7.62079e-05 29.4659
0.000228624 29.4131
0.000381039 29.4747
0.000533455 29.4422
0.000685871 29.4519
0.000838287 29.4373
0.000990703 29.4077
0.00114312 29.4434
0.00129553 29.4341
0.00144795 29.4262
0.00160037 29.3356
0.00175278 29.4434
0.0019052 29.35
0.00205761 29.3658
0.00221003 29.3873
0.00236244 29.3195
0.00251486 29.3345
0.00266728 29.3183
0.00281969 29.3909
0.00297211 29.3061
0.00312452 29.3124
0.00327694 29.2427
0.00342936 29.2732
0.00358177 29.2541
0.00373419 29.2376
0.0038866 29.2184
0.00403902 29.1972
0.00419143 29.1863
0.00434385 29.1727
0.00449627 29.1277
0.00464868 29.1066
0.0048011 29.1023
0.00495351 29.082
0.00510593 28.996
0.00525834 29.0351
0.00541076 29.0048
0.00556318 29.0005
0.00571559 28.8846
0.00586801 28.8934
0.00602042 28.8263
0.00617284 28.8297
0.00632526 28.7889
0.00647767 28.763
0.00663009 28.6535
0.0067825 28.6992
0.00693492 28.6214
0.00708733 28.5507
0.00723975 28.5602
0.00739217 28.545
0.00754458 28.4502
0.007697 28.4036
0.00784941 28.3566
0.00800183 28.334
0.00815424 28.2617
0.00830666 28.1941
0.00845908 28.1488
0.00861149 28.1147
0.00876391 27.9851
0.00891632 28.0105
0.00906874 27.9274
0.00922116 27.8134
0.00937357 27.7524
0.00952599 27.61
0.0096784 27.6239
0.00983082 27.4819
0.00998323 27.422
0.0101357 27.3435
0.0102881 27.2235
0.0104405 27.1324
0.0105929 27.0707
0.0107453 26.9605
0.0108977 26.8603
0.0110501 26.74
0.0112026 26.6541
0.011355 26.5067
0.0115074 26.433
0.0116598 26.2758
0.0118122 26.2108
0.0119646 26.0302
0.0121171 25.8865
0.0122695 25.7851
0.0124219 25.62
0.0125743 25.5039
0.0127267 25.3238
0.0128791 25.1977
0.0130316 25.034
0.013184 24.856
0.0133364 24.7161
0.0134888 24.5159
0.0136412 24.3467
0.0137936 24.116
0.013946 23.9525
0.0140985 23.7464
0.0142509 23.5455
0.0144033 23.3104
0.0145557 23.1219
0.0147081 22.8425
0.0148605 22.5734
0.015013 22.3924
0.0151654 22.1112
0.0153178 21.8165
0.0154702 21.5785
0.0156226 21.2777
0.015775 21.0202
0.0159275 20.6853
0.0160799 20.3143
0.0162323 20.0119
0.0163847 19.6699
0.0165371 19.306
0.0166895 18.969
0.0168419 18.6135
0.0169944 18.1834
0.0171468 17.84
0.0172992 17.4084
0.0174516 16.9805
0.017604 16.5566
0.0177564 16.1055
0.0179089 15.5981
0.0180613 15.1223
0.0182137 14.5998
0.0183661 14.0451
0.0185185 13.5277
0.0186709 12.972
0.0188234 12.3823
0.0189758 11.7849
0.0191282 11.184
0.0192806 10.5551
0.019433 9.85931
0.0195854 9.18842
0.0197378 8.40569
0.0198903 7.64297
0.0200427 6.99619
0.0201951 6.19394
0.0203475 5.1181
0.0204999 3.84954
0.0206523 2.60045
0.0208048 1.60321
0.0209572 0.910011
0.0211096 0.472786
0.021262 0.222582
0.0214144 0.0951345
0.0215668 0.0388083
0.0217193 0.0155496
0.0218717 0.00613453
0.0220241 0.00209952
0.0221765 0.00104976
0.0223289 6.561e-05
0.0224813 0
0.0226337 0
0.0227862 0


==> histo_n200_02_03_05_u729.000_rs2.dat <==
-0.0738272 0
-0.0733333 0
-0.0728395 0
-0.0723457 0
-0.0718519 0
-0.071358 0
-0.0708642 0
-0.0703704 0
-0.0698765 0
-0.0693827 0
-0.0688889 0
-0.0683951 0
-0.0679012 0
-0.0674074 0
-0.0669136 0
-0.0664198 0
-0.0659259 0
-0.0654321 0
-0.0649383 0
-0.0644444 0
-0.0639506 0
-0.0634568 0
-0.062963 0
-0.0624691 0
-0.0619753 0
-0.0614815 0
-0.0609877 0
-0.0604938 0
-0.06 0
-0.0595062 0
-0.0590123 0
-0.0585185 0
-0.0580247 0
-0.0575309 0
-0.057037 0
-0.0565432 0
-0.0560494 0
-0.0555556 0
-0.0550617 0
-0.0545679 0
-0.0540741 0
-0.0535802 0
-0.0530864 0
-0.0525926 0
-0.0520988 0
-0.0516049 4.05e-05
-0.0511111 0.000162
-0.0506173 0.00111375
-0.0501235 0.00500175
-0.0496296 0.0223054
-0.0491358 0.0821543
-0.048642 0.257894
-0.0481481 0.652728
-0.0476543 1.32211
-0.0471605 2.09439
-0.0466667 2.60445
-0.0461728 2.79662
-0.045679 3.08561
-0.0451852 3.51759
-0.0446914 3.75968
-0.0441975 4.03503
-0.0437037 4.34541
-0.0432099 4.57197
-0.042716 4.86468
-0.0422222 5.09495
-0.0417284 5.35321
-0.0412346 5.57557
-0.0407407 5.82985
-0.0402469 6.0445
-0.0397531 6.28062
-0.0392593 6.49251
-0.0387654 6.70748
-0.0382716 6.9103
-0.0377778 7.13877
-0.037284 7.32029
-0.0367901 7.52976
-0.0362963 7.73431
-0.0358025 7.91371
-0.0353086 8.10154
-0.0348148 8.29236
-0.034321 8.47069
-0.0338272 8.64188
-0.0333333 8.8157
-0.0328395 8.99915
-0.0323457 9.1625
-0.0318519 9.31497
-0.031358 9.49918
-0.0308642 9.63063
-0.0303704 9.80525
-0.0298765 9.95299
-0.0293827 10.1059
-0.0288889 10.2434
-0.0283951 10.3995
-0.0279012 10.5329
-0.0274074 10.6611
-0.0269136 10.8086
-0.0264198 10.9272
-0.0259259 11.0631
-0.0254321 11.1894
-0.0249383 11.323
-0.0244444 11.4285
-0.0239506 11.5391
-0.0234568 11.6686
-0.022963 11.7873
-0.0224691 11.8821
-0.0219753 12.0013
-0.0214815 12.0993
-0.0209877 12.1994
-0.0204938 12.3045
-0.02 12.4019
-0.0195062 12.4934
-0.0190123 12.5836
-0.0185185 12.6799
-0.0180247 12.7618
-0.0175309 12.8211
-0.017037 12.9325
-0.0165432 13.0006
-0.0160494 13.0818
-0.0155556 13.1541
-0.0150617 13.2367
-0.0145679 13.2927
-0.0140741 13.3587
-0.0135802 13.433
-0.0130864 13.4862
-0.0125926 13.5726
-0.0120988 13.6018
-0.0116049 13.6714
-0.0111111 13.7183
-0.0106173 13.7752
-0.0101235 13.8094
-0.00962963 13.8606
-0.0091358 13.9062
-0.00864198 13.9372
-0.00814815 13.9852
-0.00765432 14.0253
-0.00716049 14.0489
-0.00666667 14.0986
-0.00617284 14.1154
-0.00567901 14.1433
-0.00518519 14.1565
-0.00469136 14.2006
-0.00419753 14.2099
-0.0037037 14.2434
-0.00320988 14.2443
-0.00271605 14.2506
-0.00222222 14.2732
-0.0017284 14.2707
-0.00123457 14.302
-0.000740741 14.293
-0.000246914 14.2923
0.000246914 14.2949
0.000740741 14.2863
0.00123457 14.2892
0.0017284 14.2857
0.00222222 14.2725
0.00271605 14.2681
0.00320988 14.2555
0.0037037 14.2312
0.00419753 14.2054
0.00469136 14.186
0.00518519 14.1819
0.00567901 14.1446
0.00617284 14.1208
0.00666667 14.0858
0.00716049 14.0654
0.00765432 14.0275
0.00814815 13.98
0.00864198 13.9486
0.0091358 13.9089
0.00962963 13.8616
0.0101235 13.8224
0.0106173 13.7614
0.0111111 13.7226
0.0116049 13.6613
0.0120988 13.6037
0.0125926 13.5524
0.0130864 13.4952
0.0135802 13.4234
0.0140741 13.3697
0.0145679 13.3027
0.0150617 13.2285
0.0155556 13.151
0.0160494 13.0791
0.0165432 13.0097
0.017037 12.9275
0.0175309 12.8421
0.0180247 12.7708
0.0185185 12.663
0.0190123 12.5897
0.0195062 12.4817
0.02 12.3978
0.0204938 12.3059
0.0209877 12.1955
0.0214815 12.1081
0.0219753 11.9986
0.0224691 11.8969
0.022963 11.763
0.0234568 11.667
0.0239506 11.5558
0.0244444 11.442
0.0249383 11.3055
0.0254321 11.2056
0.0259259 11.0497
0.0264198 10.9316
0.0269136 10.802
0.0274074 10.667
0.0279012 10.5302
0.0283951 10.3855
0.0288889 10.246
0.0293827 10.1053
0.0298765 9.94168
0.0303704 9.80229
0.0308642 9.64543
0.031358 9.48162
0.0318519 9.33551
0.0323457 9.15564
0.0328395 8.98527
0.0333333 8.81079
0.0338272 8.66226
0.034321 8.46944
0.0348148 8.28133
0.0353086 8.103
0.0358025 7.91525
0.0362963 7.72101
0.0367901 7.52583
0.037284 7.32655
0.0377778 7.1286
0.0382716 6.91678
0.0387654 6.71537
0.0392593 6.49643
0.0397531 6.26561
0.0402469 6.05165
0.0407407 5.82387
0.0412346 5.57778
0.0417284 5.35328
0.0422222 5.08791
0.042716 4.86995
0.0432099 4.56056
0.0437037 4.34707
0.0441975 4.02575
0.0446914 3.77718
0.0451852 3.50477
0.045679 3.09104
0.0461728 2.80401
0.0466667 2.60202
0.0471605 2.0807
0.0476543 1.30682
0.0481481 0.645418
0.048642 0.256456
0.0491358 0.0834604
0.0496296 0.0217384
0.0501235 0.00448538
0.0506173 0.0012555
0.0511111 0.000232875
0.0516049 4.05e-05
0.0520988 0
0.0525926 0
0.0530864 0
0.0535802 0
0.0540741 0
0.0545679 0
0.0550617 0
0.0555556 0
0.0560494 0
0.0565432 0
0.057037 0
0.0575309 0
0.0580247 0
0.0585185 0
0.0590123 0
0.0595062 0
0.06 0
0.0604938 0
0.0609877 0
0.0614815 0
0.0619753 0
0.0624691 0
0.062963 0
0.0634568 0
0.0639506 0
0.0644444 0
0.0649383 0
0.0654321 0
0.0659259 0
0.0664198 0
0.0669136 0
0.0674074 0
0.0679012 0
0.0683951 0
0.0688889 0
0.0693827 0
0.0698765 0
0.0703704 0
0.0708642 0
0.071358 0
0.0718519 0
0.0723457 0
0.0728395 0
0.0733333 0
0.0738272 0


==> histo_n200_02_03_05_u81.000_rs2.dat <==
-0.196872 0
-0.195556 0
-0.194239 0
-0.192922 0
-0.191605 0
-0.190288 0
-0.188971 0
-0.187654 0
-0.186337 0
-0.185021 0
-0.183704 0
-0.182387 0
-0.18107 0
-0.179753 0
-0.178436 7.59375e-06
-0.177119 1.89844e-05
-0.175802 0.000117703
-0.174486 0.000501187
-0.173169 0.00284766
-0.171852 0.00994022
-0.170535 0.0318292
-0.169218 0.0871231
-0.167901 0.203368
-0.166584 0.394647
-0.165267 0.625733
-0.163951 0.810956
-0.162634 0.881198
-0.161317 0.906215
-0.16 0.999763
-0.158683 1.12441
-0.157366 1.17361
-0.156049 1.21465
-0.154733 1.31519
-0.153416 1.36543
-0.152099 1.41312
-0.150782 1.49559
-0.149465 1.52724
-0.148148 1.59349
-0.146831 1.64924
-0.145514 1.68652
-0.144198 1.75117
-0.142881 1.79097
-0.141564 1.84286
-0.140247 1.88208
-0.13893 1.93431
-0.137613 1.97401
-0.136296 2.0188
-0.134979 2.06249
-0.133663 2.10239
-0.132346 2.14628
-0.131029 2.18364
-0.129712 2.22685
-0.128395 2.26095
-0.127078 2.30598
-0.125761 2.33832
-0.124444 2.38026
-0.123128 2.41308
-0.121811 2.44793
-0.120494 2.48552
-0.119177 2.52158
-0.11786 2.55116
-0.116543 2.58816
-0.115226 2.6191
-0.113909 2.65273
-0.112593 2.68583
-0.111276 2.72083
-0.109959 2.74689
-0.108642 2.77871
-0.107325 2.80697
-0.106008 2.84668
-0.104691 2.86501
-0.103374 2.89718
-0.102058 2.92921
-0.100741 2.95496
-0.0994239 2.98291
-0.098107 3.0115
-0.0967901 3.03555
-0.0954733 3.05896
-0.0941564 3.0877
-0.0928395 3.12078
-0.0915226 3.13697
-0.0902058 3.16759
-0.0888889 3.18479
-0.087572 3.21511
-0.0862551 3.23697
-0.0849383 3.26018
-0.0836214 3.28391
-0.0823045 3.3014
-0.0809877 3.32919
-0.0796708 3.34573
-0.0783539 3.36982
-0.077037 3.39175
-0.0757202 3.41278
-0.0744033 3.43319
-0.0730864 3.44938
-0.0717695 3.46854
-0.0704527 3.49088
-0.0691358 3.50681
-0.0678189 3.52623
-0.0665021 3.54495
-0.0651852 3.55941
-0.0638683 3.57414
-0.0625514 3.59795
-0.0612346 3.61661
-0.0599177 3.62779
-0.0586008 3.64173
-0.057284 3.6601
-0.0559671 3.67473
-0.0546502 3.6892
-0.0533333 3.7027
-0.0520165 3.71754
-0.0506996 3.72818
-0.0493827 3.7414
-0.0480658 3.75538
-0.046749 3.77039
-0.0454321 3.77932
-0.0441152 3.79336
-0.0427984 3.80596
-0.0414815 3.81453
-0.0401646 3.82517
-0.0388477 3.83762
-0.0375309 3.84701
-0.036214 3.85446
-0.0348971 3.86573
-0.0335802 3.87444
-0.0322634 3.88002
-0.0309465 3.89086
-0.0296296 3.90263
-0.0283128 3.90525
-0.0269959 3.9147
-0.025679 3.91912
-0.0243621 3.92732
-0.0230453 3.9334
-0.0217284 3.93596
-0.0204115 3.94586
-0.0190947 3.94512
-0.0177778 3.95606
-0.0164609 3.95639
-0.015144 3.96343
-0.0138272 3.9675
-0.0125103 3.97016
-0.0111934 3.9716
-0.00987654 3.98105
-0.00855967 3.97647
-0.0072428 3.98016
-0.00592593 3.97644
-0.00460905 3.98904
-0.00329218 3.98121
-0.00197531 3.98861
-0.000658436 3.98351
0.000658436 3.98479
0.00197531 3.98779
0.00329218 3.98608
0.00460905 3.98079
0.00592593 3.98555
0.0072428 3.98265
0.00855967 3.97496
0.00987654 3.97804
0.0111934 3.97304
0.0125103 3.96346
0.0138272 3.97367
0.015144 3.96235
0.0164609 3.95756
0.0177778 3.95293
0.0190947 3.94967
0.0204115 3.94477
0.0217284 3.9403
0.0230453 3.93562
0.0243621 3.92477
0.025679 3.91856
0.0269959 3.91794
0.0283128 3.90475
0.0296296 3.89662
0.0309465 3.89457
0.0322634 3.88301
0.0335802 3.87544
0.0348971 3.86294
0.036214 3.85481
0.0375309 3.85129
0.0388477 3.83289
0.0401646 3.82458
0.0414815 3.81143
0.0427984 3.80215
0.0441152 3.79487
0.0454321 3.78238
0.046749 3.77161
0.0480658 3.75161
0.0493827 3.74239
0.0506996 3.7356
0.0520165 3.71946
0.0533333 3.69734
0.0546502 3.68899
0.0559671 3.67554
0.057284 3.66147
0.0586008 3.64382
0.0599177 3.62567
0.0612346 3.61541
0.0625514 3.5896
0.0638683 3.58257
0.0651852 3.55936
0.0665021 3.54548
0.0678189 3.5277
0.0691358 3.50801
0.0704527 3.48838
0.0717695 3.47195
0.0730864 3.45373
0.0744033 3.42977
0.0757202 3.40827
0.077037 3.38853
0.0783539 3.3704
0.0796708 3.35103
0.0809877 3.32551
0.0823045 3.30829
0.0836214 3.27763
0.0849383 3.2634
0.0862551 3.23456
0.087572 3.21621
0.0888889 3.18658
0.0902058 3.16352
0.0915226 3.1407
0.0928395 3.11583
0.0941564 3.09122
0.0954733 3.06292
0.0967901 3.03681
0.098107 3.00885
0.0994239 2.98298
0.100741 2.95638
0.102058 2.92701
0.103374 2.89872
0.104691 2.87029
0.106008 2.84056
0.107325 2.80673
0.108642 2.78031
0.109959 2.75113
0.111276 2.71952
0.112593 2.6863
0.113909 2.65414
0.115226 2.62085
0.116543 2.58795
0.11786 2.55194
0.119177 2.52382
0.120494 2.48316
0.121811 2.44914
0.123128 2.41269
0.124444 2.3764
0.125761 2.33799
0.127078 2.30503
0.128395 2.25917
0.129712 2.22813
0.131029 2.18564
0.132346 2.14378
0.133663 2.10802
0.134979 2.05871
0.136296 2.0238
0.137613 1.97177
0.13893 1.93625
0.140247 1.88207
0.141564 1.84074
0.142881 1.79042
0.144198 1.75257
0.145514 1.68829
0.146831 1.64605
0.148148 1.59285
0.149465 1.52494
0.150782 1.49658
0.152099 1.40843
0.153416 1.36815
0.154733 1.31624
0.156049 1.2167
0.157366 1.17467
0.158683 1.12626
0.16 0.99562
0.161317 0.905502
0.162634 0.883472
0.163951 0.808507
0.165267 0.627043
0.166584 0.395004
0.167901 0.205267
0.169218 0.0872104
0.170535 0.0319811
0.171852 0.00989466
0.173169 0.00273755
0.174486 0.000660656
0.175802 0.000113906
0.177119 1.13906e-05
0.178436 3.79687e-06
0.179753 0
0.18107 0
0.182387 0
0.183704 0
0.185021 0
0.186337 0
0.187654 0
0.188971 0
0.190288 0
0.191605 0
0.192922 0
0.194239 0
0.195556 0
0.196872 0


==> histo_n200_02_03_05_u8748.000_rs2.dat <==
-0.0227862 0
-0.0226337 0
-0.0224813 0
-0.0223289 0
-0.0221765 0
-0.0220241 0
-0.0218717 0
-0.0217193 0
-0.0215668 0
-0.0214144 0
-0.021262 0.00013122
-0.0211096 0.00078732
-0.0209572 0.00226355
-0.0208048 0.00866052
-0.0206523 0.0178131
-0.0204999 0.0406126
-0.0203475 0.0983166
-0.0201951 0.237967
-0.0200427 0.5464
-0.0198903 1.10392
-0.0197378 2.02935
-0.0195854 3.33089
-0.019433 4.92075
-0.0192806 6.35403
-0.0191282 7.41764
-0.0189758 8.34838
-0.0188234 9.31718
-0.0186709 10.247
-0.0185185 11.1089
-0.0183661 12.0051
-0.0182137 12.8688
-0.0180613 13.4924
-0.0179089 14.233
-0.0177564 14.9567
-0.017604 15.5066
-0.0174516 16.1648
-0.0172992 16.8117
-0.0171468 17.3976
-0.0169944 17.8966
-0.0168419 18.43
-0.0166895 18.8979
-0.0165371 19.3801
-0.0163847 19.8079
-0.0162323 20.3312
-0.0160799 20.7477
-0.0159275 21.1889
-0.015775 21.5297
-0.0156226 21.8954
-0.0154702 22.2312
-0.0153178 22.5832
-0.0151654 22.9391
-0.015013 23.2337
-0.0148605 23.5182
-0.0147081 23.7809
-0.0145557 24.0253
-0.0144033 24.2947
-0.0142509 24.5823
-0.0140985 24.7877
-0.013946 25.068
-0.0137936 25.299
-0.0136412 25.473
-0.0134888 25.6852
-0.0133364 25.8459
-0.013184 26.0855
-0.0130316 26.2327
-0.0128791 26.3939
-0.0127267 26.4825
-0.0125743 26.7296
-0.0124219 26.8397
-0.0122695 26.9497
-0.0121171 27.0106
-0.0119646 27.1621
-0.0118122 27.3139
-0.0116598 27.4547
-0.0115074 27.5931
-0.011355 27.637
-0.0112026 27.7964
-0.0110501 27.8852
-0.0108977 27.9631
-0.0107453 28.0339
-0.0105929 28.1005
-0.0104405 28.2262
-0.0102881 28.3015
-0.0101357 28.367
-0.00998323 28.4309
-0.00983082 28.5188
-0.0096784 28.5913
-0.00952599 28.6493
-0.00937357 28.6585
-0.00922116 28.6936
-0.00906874 28.8417
-0.00891632 28.8425
-0.00876391 28.9295
-0.00861149 28.9283
-0.00845908 29.0621
-0.00830666 29.0229
-0.00815424 29.0874
-0.00800183 29.1095
-0.00784941 29.1405
-0.007697 29.2305
-0.00754458 29.2038
-0.00739217 29.2659
-0.00723975 29.2856
-0.00708733 29.3152
-0.00693492 29.3277
-0.0067825 29.3043
-0.00663009 29.3871
-0.00647767 29.3821
-0.00632526 29.37
-0.00617284 29.498
-0.00602042 29.4875
-0.00586801 29.5077
-0.00571559 29.5133
-0.00556318 29.5719
-0.00541076 29.5436
-0.00525834 29.5931
-0.00510593 29.6726
-0.00495351 29.6823
-0.0048011 29.6657
-0.00464868 29.6572
-0.00449627 29.687
-0.00434385 29.6826
-0.00419143 29.711
-0.00403902 29.6853
-0.0038866 29.687
-0.00373419 29.725
-0.00358177 29.7822
-0.00342936 29.7472
-0.00327694 29.781
-0.00312452 29.787
-0.00297211 29.8035
-0.00281969 29.7761
-0.00266728 29.8155
-0.00251486 29.804
-0.00236244 29.8021
-0.00221003 29.7767
-0.00205761 29.8015
-0.0019052 29.8176
-0.00175278 29.8576
-0.00160037 29.7875
-0.00144795 29.8208
-0.00129553 29.8304
-0.00114312 29.8447
-0.000990703 29.8514
-0.000838287 29.8663
-0.000685871 29.8381
-0.000533455 29.8556
-0.000381039 29.8433
-0.000228624 29.8277
-7.62079e-05 29.8369
7.62079e-05 29.8387
0.000228624 29.8184
0.000381039 29.8519
0.000533455 29.8677
0.000685871 29.8148
0.000838287 29.8191
0.000990703 29.86
0.00114312 29.794
0.00129553 29.7963
0.00144795 29.8453
0.00160037 29.8481
0.00175278 29.8208
0.0019052 29.7838
0.00205761 29.841
0.00221003 29.7789
0.00236244 29.7827
0.00251486 29.7436
0.00266728 29.7081
0.00281969 29.7424
0.00297211 29.7765
0.00312452 29.7619
0.00327694 29.7132
0.00342936 29.7244
0.00358177 29.7195
0.00373419 29.7075
0.0038866 29.6475
0.00403902 29.6813
0.00419143 29.7037
0.00434385 29.6762
0.00449627 29.65
0.00464868 29.588
0.0048011 29.5823
0.00495351 29.6187
0.00510593 29.6521
0.00525834 29.5405
0.00541076 29.5993
0.00556318 29.5011
0.00571559 29.4933
0.00586801 29.4935
0.00602042 29.534
0.00617284 29.4244
0.00632526 29.4386
0.00647767 29.449
0.00663009 29.358
0.0067825 29.3651
0.00693492 29.3744
0.00708733 29.3217
0.00723975 29.2568
0.00739217 29.2179
0.00754458 29.2078
0.007697 29.1253
0.00784941 29.1158
0.00800183 29.0841
0.00815424 29.0812
0.00830666 29.0406
0.00845908 28.9712
0.00861149 28.9819
0.00876391 28.8832
0.00891632 28.8051
0.00906874 28.806
0.00922116 28.7237
0.00937357 28.6627
0.00952599 28.5854
0.0096784 28.5728
0.00983082 28.5171
0.00998323 28.4234
0.0101357 28.3465
0.0102881 28.2827
0.0104405 28.1552
0.0105929 28.1662
0.0107453 28.0685
0.0108977 27.9077
0.0110501 27.8843
0.0112026 27.7723
0.011355 27.692
0.0115074 27.5724
0.0116598 27.4537
0.0118122 27.3343
0.0119646 27.2221
0.0121171 27.0647
0.0122695 26.9545
0.0124219 26.8338
0.0125743 26.6785
0.0127267 26.5329
0.0128791 26.388
0.0130316 26.185
0.013184 26.0321
0.0133364 25.8414
0.0134888 25.6775
0.0136412 25.4668
0.0137936 25.2805
0.013946 25.0019
0.0140985 24.777
0.0142509 24.5411
0.0144033 24.3572
0.0145557 24.0832
0.0147081 23.87
0.0148605 23.4985
0.015013 23.2112
0.0151654 22.8874
0.0153178 22.5255
0.0154702 22.2688
0.0156226 21.8497
0.015775 21.4746
0.0159275 21.1647
0.0160799 20.7682
0.0162323 20.3601
0.0163847 19.8598
0.0165371 19.3886
0.0166895 18.93
0.0168419 18.4387
0.0169944 17.8694
0.0171468 17.3556
0.0172992 16.8179
0.0174516 16.1843
0.017604 15.5708
0.0177564 14.8632
0.0179089 14.2523
0.0180613 13.4778
0.0182137 12.7715
0.0183661 11.9312
0.0185185 11.1335
0.0186709 10.2733
0.0188234 9.28532
0.0189758 8.35366
0.0191282 7.41341
0.0192806 6.33491
0.019433 4.87659
0.0195854 3.34834
0.0197378 2.03817
0.0198903 1.08092
0.0200427 0.531703
0.0201951 0.241674
0.0203475 0.0934614
0.0204999 0.0352326
0.0206523 0.0109569
0.0208048 0.00442868
0.0209572 0.0019683
0.0211096 0.00085293
0.021262 0.000229635
0.0214144 0
0.0215668 0
0.0217193 0
0.0218717 0
0.0220241 0
0.0221765 0
0.0223289 0
0.0224813 0
0.0226337 0
0.0227862 0


==> histo_n200_02_03_06_u00.500_BCD0_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 0
-2.01 6.25e-06
-1.99 0.00016825
-1.97 0.002822
-1.95 0.0212012
-1.93 0.0572162
-1.91 0.0699405
-1.89 0.0859162
-1.87 0.0960207
-1.85 0.106263
-1.83 0.115449
-1.81 0.12417
-1.79 0.131972
-1.77 0.138913
-1.75 0.146019
-1.73 0.152102
-1.71 0.158147
-1.69 0.16459
-1.67 0.169396
-1.65 0.175129
-1.63 0.180129
-1.61 0.185087
-1.59 0.18971
-1.57 0.194022
-1.55 0.198443
-1.53 0.203299
-1.51 0.207193
-1.49 0.211302
-1.47 0.215141
-1.45 0.218674
-1.43 0.22181
-1.41 0.225633
-1.39 0.228712
-1.37 0.232778
-1.35 0.235445
-1.33 0.238267
-1.31 0.241985
-1.29 0.245114
-1.27 0.247685
-1.25 0.250272
-1.23 0.25346
-1.21 0.255776
-1.19 0.258078
-1.17 0.261213
-1.15 0.263679
-1.13 0.266121
-1.11 0.267713
-1.09 0.269676
-1.07 0.272208
-1.05 0.275579
-1.03 0.27658
-1.01 0.27908
-0.99 0.281079
-0.97 0.283465
-0.95 0.285621
-0.93 0.286331
-0.91 0.287959
-0.89 0.290138
-0.87 0.291293
-0.85 0.293756
-0.83 0.294846
-0.81 0.296962
-0.79 0.297906
-0.77 0.299256
-0.75 0.301032
-0.73 0.302305
-0.71 0.30355
-0.69 0.303977
-0.67 0.306336
-0.65 0.307648
-0.63 0.308946
-0.61 0.310151
-0.59 0.310527
-0.57 0.311646
-0.55 0.312571
-0.53 0.313375
-0.51 0.314317
-0.49 0.315098
-0.47 0.316332
-0.45 0.317235
-0.43 0.317663
-0.41 0.31873
-0.39 0.319359
-0.37 0.319913
-0.35 0.320448
-0.33 0.321098
-0.31 0.321616
-0.29 0.321928
-0.27 0.322324
-0.25 0.323522
-0.23 0.323641
-0.21 0.323751
-0.19 0.324534
-0.17 0.323651
-0.15 0.324887
-0.13 0.324852
-0.11 0.325496
-0.09 0.325949
-0.07 0.325217
-0.05 0.325464
-0.03 0.327087
-0.01 0.293759
0.01 0.293653
0.03 0.32663
0.05 0.325855
0.07 0.325402
0.09 0.325496
0.11 0.324516
0.13 0.325737
0.15 0.325019
0.17 0.32486
0.19 0.324534
0.21 0.323718
0.23 0.323571
0.25 0.323036
0.27 0.322899
0.29 0.322529
0.31 0.321505
0.33 0.321325
0.35 0.320355
0.37 0.320201
0.39 0.31939
0.41 0.318259
0.43 0.317939
0.45 0.316904
0.47 0.315973
0.49 0.315721
0.51 0.31468
0.53 0.313905
0.55 0.312878
0.57 0.31096
0.59 0.310982
0.61 0.308544
0.63 0.307931
0.65 0.307086
0.67 0.305886
0.69 0.305062
0.71 0.303613
0.73 0.30212
0.75 0.300042
0.77 0.300071
0.79 0.298011
0.81 0.295923
0.83 0.294801
0.85 0.293049
0.87 0.291942
0.89 0.289914
0.91 0.288539
0.93 0.286641
0.95 0.28362
0.97 0.282214
0.99 0.280835
1.01 0.27824
1.03 0.277262
1.05 0.274061
1.07 0.272924
1.09 0.270918
1.11 0.268739
1.13 0.265096
1.15 0.263117
1.17 0.260722
1.19 0.259097
1.21 0.255446
1.23 0.253397
1.25 0.250477
1.27 0.247349
1.29 0.244398
1.31 0.241919
1.33 0.238792
1.35 0.235781
1.37 0.232146
1.39 0.229264
1.41 0.22594
1.43 0.22236
1.45 0.218609
1.47 0.214344
1.49 0.210524
1.51 0.206656
1.53 0.202613
1.55 0.199063
1.57 0.194042
1.59 0.189911
1.61 0.184656
1.63 0.180459
1.65 0.174686
1.67 0.169657
1.69 0.164043
1.71 0.158207
1.73 0.152193
1.75 0.145747
1.77 0.138905
1.79 0.13176
1.81 0.123579
1.83 0.115399
1.85 0.105992
1.87 0.0963232
1.89 0.0858715
1.91 0.0699405
1.93 0.057233
1.95 0.020981
1.97 0.00283425
1.99 0.0001725
2.01 4e-06
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_03_06_u00.500_BCD1_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 0
-2.01 4.5e-06
-1.99 0.0001595
-1.97 0.00274025
-1.95 0.020584
-1.93 0.0566035
-1.91 0.0700645
-1.89 0.0856072
-1.87 0.0964597
-1.85 0.105851
-1.83 0.115311
-1.81 0.123772
-1.79 0.1314
-1.77 0.138834
-1.75 0.146363
-1.73 0.151982
-1.71 0.15836
-1.69 0.16385
-1.67 0.169762
-1.65 0.175308
-1.63 0.179893
-1.61 0.185101
-1.59 0.190128
-1.57 0.193956
-1.55 0.199015
-1.53 0.203734
-1.51 0.206774
-1.49 0.211091
-1.47 0.214644
-1.45 0.218299
-1.43 0.222125
-1.41 0.225781
-1.39 0.228925
-1.37 0.232433
-1.35 0.235555
-1.33 0.238915
-1.31 0.241838
-1.29 0.245056
-1.27 0.248133
-1.25 0.250065
-1.23 0.253743
-1.21 0.255697
-1.19 0.258442
-1.17 0.260997
-1.15 0.263503
-1.13 0.265804
-1.11 0.267852
-1.09 0.270826
-1.07 0.272586
-1.05 0.274521
-1.03 0.277306
-1.01 0.278359
-0.99 0.280853
-0.97 0.282659
-0.95 0.284276
-0.93 0.286559
-0.91 0.288361
-0.89 0.289155
-0.87 0.290852
-0.85 0.29342
-0.83 0.295419
-0.81 0.296729
-0.79 0.297892
-0.77 0.299493
-0.75 0.300924
-0.73 0.302551
-0.71 0.303619
-0.69 0.305108
-0.67 0.306266
-0.65 0.307392
-0.63 0.30844
-0.61 0.308348
-0.59 0.310728
-0.57 0.311047
-0.55 0.313383
-0.53 0.313263
-0.51 0.314609
-0.49 0.315184
-0.47 0.316558
-0.45 0.316593
-0.43 0.31816
-0.41 0.318602
-0.39 0.319265
-0.37 0.319705
-0.35 0.320686
-0.33 0.320776
-0.31 0.322167
-0.29 0.322307
-0.27 0.322878
-0.25 0.322664
-0.23 0.323038
-0.21 0.324084
-0.19 0.325113
-0.17 0.325041
-0.15 0.324528
-0.13 0.32566
-0.11 0.3254
-0.09 0.325156
-0.07 0.325032
-0.05 0.325911
-0.03 0.326871
-0.01 0.294075
0.01 0.293038
0.03 0.327329
0.05 0.325696
0.07 0.325569
0.09 0.326345
0.11 0.32498
0.13 0.325017
0.15 0.325177
0.17 0.324093
0.19 0.323867
0.21 0.32383
0.23 0.323802
0.25 0.324064
0.27 0.322198
0.29 0.322557
0.31 0.321138
0.33 0.321605
0.35 0.320337
0.37 0.3204
0.39 0.319256
0.41 0.31863
0.43 0.317791
0.45 0.317185
0.47 0.316108
0.49 0.315565
0.51 0.314505
0.53 0.313694
0.55 0.312551
0.57 0.311818
0.59 0.310896
0.61 0.31025
0.63 0.30859
0.65 0.307274
0.67 0.305936
0.69 0.30433
0.71 0.303432
0.73 0.302049
0.75 0.30051
0.77 0.29952
0.79 0.298048
0.81 0.296319
0.83 0.294744
0.85 0.293368
0.87 0.292233
0.89 0.291048
0.91 0.288026
0.93 0.28663
0.95 0.285294
0.97 0.282645
0.99 0.280962
1.01 0.279299
1.03 0.276447
1.05 0.275084
1.07 0.272532
1.09 0.269749
1.11 0.268457
1.13 0.266112
1.15 0.263027
1.17 0.260862
1.19 0.258532
1.21 0.256068
1.23 0.252629
1.25 0.250787
1.27 0.247261
1.29 0.24427
1.31 0.241666
1.33 0.238569
1.35 0.235538
1.37 0.232131
1.39 0.22937
1.41 0.225259
1.43 0.222301
1.45 0.21886
1.47 0.214895
1.49 0.210969
1.51 0.206843
1.53 0.202156
1.55 0.198562
1.57 0.194385
1.59 0.189193
1.61 0.184511
1.63 0.180429
1.65 0.174584
1.67 0.169628
1.69 0.164209
1.71 0.157936
1.73 0.152006
1.75 0.145526
1.77 0.138634
1.79 0.131882
1.81 0.124183
1.83 0.115319
1.85 0.106187
1.87 0.09568
1.89 0.0857317
1.91 0.069887
1.93 0.0570552
1.95 0.0207005
1.97 0.0027395
1.99 0.00017
2.01 5.75e-06
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_03_06_u00.500_BCD2_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 0
-2.01 2.75e-06
-1.99 0.00011725
-1.97 0.00211975
-1.95 0.017368
-1.93 0.053598
-1.91 0.0688
-1.89 0.0841032
-1.87 0.0945972
-1.85 0.104717
-1.83 0.11414
-1.81 0.122694
-1.79 0.130402
-1.77 0.13794
-1.75 0.14492
-1.73 0.151174
-1.71 0.157471
-1.69 0.163402
-1.67 0.169183
-1.65 0.174059
-1.63 0.179764
-1.61 0.18405
-1.59 0.188772
-1.57 0.193305
-1.55 0.197698
-1.53 0.202345
-1.51 0.206526
-1.49 0.210192
-1.47 0.213927
-1.45 0.21739
-1.43 0.221931
-1.41 0.224675
-1.39 0.228523
-1.37 0.231347
-1.35 0.235017
-1.33 0.238193
-1.31 0.240794
-1.29 0.243805
-1.27 0.247277
-1.25 0.250012
-1.23 0.252887
-1.21 0.255483
-1.19 0.257883
-1.17 0.260107
-1.15 0.262621
-1.13 0.265527
-1.11 0.267494
-1.09 0.269097
-1.07 0.271843
-1.05 0.274812
-1.03 0.276218
-1.01 0.278437
-0.99 0.280522
-0.97 0.282723
-0.95 0.284194
-0.93 0.285674
-0.91 0.288035
-0.89 0.290059
-0.87 0.291099
-0.85 0.293143
-0.83 0.294391
-0.81 0.295932
-0.79 0.297857
-0.77 0.298776
-0.75 0.300796
-0.73 0.301575
-0.71 0.302771
-0.69 0.304529
-0.67 0.30538
-0.65 0.306295
-0.63 0.308079
-0.61 0.30854
-0.59 0.309555
-0.57 0.310871
-0.55 0.311288
-0.53 0.312703
-0.51 0.313671
-0.49 0.31523
-0.47 0.316309
-0.45 0.316937
-0.43 0.317469
-0.41 0.318179
-0.39 0.318767
-0.37 0.319662
-0.35 0.32068
-0.33 0.320508
-0.31 0.321641
-0.29 0.321768
-0.27 0.322266
-0.25 0.322432
-0.23 0.323162
-0.21 0.323514
-0.19 0.323803
-0.17 0.324295
-0.15 0.324093
-0.13 0.324111
-0.11 0.32506
-0.09 0.324187
-0.07 0.325708
-0.05 0.325037
-0.03 0.324363
-0.01 0.357579
0.01 0.35762
0.03 0.324028
0.05 0.325759
0.07 0.325238
0.09 0.324974
0.11 0.325389
0.13 0.325002
0.15 0.324784
0.17 0.324322
0.19 0.323585
0.21 0.323712
0.23 0.323135
0.25 0.322816
0.27 0.32227
0.29 0.321543
0.31 0.321265
0.33 0.320556
0.35 0.319776
0.37 0.319179
0.39 0.318916
0.41 0.317764
0.43 0.317353
0.45 0.31652
0.47 0.315107
0.49 0.314739
0.51 0.314559
0.53 0.313787
0.55 0.312899
0.57 0.311225
0.59 0.310633
0.61 0.309739
0.63 0.307993
0.65 0.307097
0.67 0.305765
0.69 0.304141
0.71 0.303674
0.73 0.301471
0.75 0.300102
0.77 0.29885
0.79 0.297388
0.81 0.295933
0.83 0.294484
0.85 0.292371
0.87 0.291335
0.89 0.289191
0.91 0.287593
0.93 0.286263
0.95 0.284082
0.97 0.282244
0.99 0.280165
1.01 0.278313
1.03 0.27635
1.05 0.273955
1.07 0.272005
1.09 0.270858
1.11 0.267821
1.13 0.264682
1.15 0.263316
1.17 0.260433
1.19 0.258265
1.21 0.255209
1.23 0.252226
1.25 0.249858
1.27 0.246909
1.29 0.244383
1.31 0.24167
1.33 0.238144
1.35 0.235355
1.37 0.232144
1.39 0.228397
1.41 0.225553
1.43 0.221501
1.45 0.21837
1.47 0.214346
1.49 0.210255
1.51 0.206384
1.53 0.201762
1.55 0.198748
1.57 0.19351
1.59 0.189575
1.61 0.184419
1.63 0.179466
1.65 0.17393
1.67 0.16893
1.69 0.163401
1.71 0.15698
1.73 0.151604
1.75 0.145015
1.77 0.138283
1.79 0.130925
1.81 0.123168
1.83 0.114541
1.85 0.105168
1.87 0.0943972
1.89 0.0847355
1.91 0.069018
1.93 0.0536485
1.95 0.017455
1.97 0.002158
1.99 0.00011625
2.01 2.5e-06
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_03_06_u01.000_rs.dat <==
-3.98667 0
-3.96 0
-3.93333 0
-3.90667 0
-3.88 0
-3.85333 0
-3.82667 0
-3.8 0
-3.77333 0
-3.74667 0
-3.72 0
-3.69333 0
-3.66667 0
-3.64 0
-3.61333 0
-3.58667 0
-3.56 0
-3.53333 0
-3.50667 0
-3.48 0
-3.45333 0
-3.42667 0
-3.4 0
-3.37333 0
-3.34667 0
-3.32 0
-3.29333 0
-3.26667 0
-3.24 0
-3.21333 0
-3.18667 0
-3.16 0
-3.13333 0
-3.10667 0
-3.08 0
-3.05333 0
-3.02667 0
-3 0
-2.97333 0
-2.94667 0
-2.92 0
-2.89333 0
-2.86667 0
-2.84 0
-2.81333 0
-2.78667 0
-2.76 0
-2.73333 0
-2.70667 0
-2.68 0
-2.65333 0
-2.62667 0
-2.6 0
-2.57333 0
-2.54667 0
-2.52 0
-2.49333 0
-2.46667 0
-2.44 0
-2.41333 0
-2.38667 0
-2.36 0
-2.33333 0
-2.30667 0
-2.28 0
-2.25333 0
-2.22667 0
-2.2 0
-2.17333 0
-2.14667 0
-2.12 0
-2.09333 0
-2.06667 0
-2.04 4.6875e-06
-2.01333 9.5625e-05
-1.98667 0.00138544
-1.96 0.0104587
-1.93333 0.0416428
-1.90667 0.0781232
-1.88 0.0872884
-1.85333 0.105917
-1.82667 0.114958
-1.8 0.12777
-1.77333 0.137701
-1.74667 0.146143
-1.72 0.154344
-1.69333 0.162744
-1.66667 0.170331
-1.64 0.177216
-1.61333 0.183811
-1.58667 0.190094
-1.56 0.196205
-1.53333 0.2017
-1.50667 0.207577
-1.48 0.212485
-1.45333 0.217771
-1.42667 0.222493
-1.4 0.227059
-1.37333 0.231504
-1.34667 0.23595
-1.32 0.240058
-1.29333 0.243637
-1.26667 0.2478
-1.24 0.251597
-1.21333 0.255146
-1.18667 0.258686
-1.16 0.261687
-1.13333 0.265109
-1.10667 0.268502
-1.08 0.271066
-1.05333 0.274193
-1.02667 0.276833
-1 0.279785
-0.973333 0.282252
-0.946667 0.284789
-0.92 0.286933
-0.893333 0.289575
-0.866667 0.291565
-0.84 0.294249
-0.813333 0.295966
-0.786667 0.297968
-0.76 0.299991
-0.733333 0.301522
-0.706667 0.303727
-0.68 0.305129
-0.653333 0.306813
-0.626667 0.308594
-0.6 0.309588
-0.573333 0.311244
-0.546667 0.312755
-0.52 0.313945
-0.493333 0.314968
-0.466667 0.316035
-0.44 0.317382
-0.413333 0.318051
-0.386667 0.319248
-0.36 0.320044
-0.333333 0.320995
-0.306667 0.32144
-0.28 0.322297
-0.253333 0.32288
-0.226667 0.323404
-0.2 0.323877
-0.173333 0.324449
-0.146667 0.324467
-0.12 0.325006
-0.0933333 0.32524
-0.0666667 0.325588
-0.04 0.325632
-0.0133333 0.325714
0.0133333 0.32538
0.04 0.325664
0.0666667 0.325494
0.0933333 0.325216
0.12 0.325071
0.146667 0.324603
0.173333 0.324403
0.2 0.323905
0.226667 0.323324
0.253333 0.322875
0.28 0.322489
0.306667 0.32137
0.333333 0.320877
0.36 0.320154
0.386667 0.319022
0.413333 0.318232
0.44 0.317293
0.466667 0.316233
0.493333 0.315053
0.52 0.313604
0.546667 0.312668
0.573333 0.311319
0.6 0.309773
0.626667 0.308283
0.653333 0.307016
0.68 0.305134
0.706667 0.303587
0.733333 0.301666
0.76 0.299836
0.786667 0.298102
0.813333 0.295874
0.84 0.29394
0.866667 0.291767
0.893333 0.289511
0.92 0.287148
0.946667 0.284687
0.973333 0.282277
1 0.27961
1.02667 0.27696
1.05333 0.27427
1.08 0.270971
1.10667 0.268393
1.13333 0.264912
1.16 0.2621
1.18667 0.258606
1.21333 0.254916
1.24 0.251748
1.26667 0.247804
1.29333 0.243717
1.32 0.240276
1.34667 0.235977
1.37333 0.231356
1.4 0.227187
1.42667 0.222343
1.45333 0.217895
1.48 0.212641
1.50667 0.207314
1.53333 0.201805
1.56 0.196065
1.58667 0.19004
1.61333 0.183753
1.64 0.177291
1.66667 0.170226
1.69333 0.162771
1.72 0.154656
1.74667 0.146096
1.77333 0.137665
1.8 0.127792
1.82667 0.11501
1.85333 0.105849
1.88 0.0876767
1.90667 0.0778372
1.93333 0.0413959
1.96 0.0105664
1.98667 0.00135056
2.01333 0.000108937
2.04 5.0625e-06
2.06667 0
2.09333 0
2.12 0
2.14667 0
2.17333 0
2.2 0
2.22667 0
2.25333 0
2.28 0
2.30667 0
2.33333 0
2.36 0
2.38667 0
2.41333 0
2.44 0
2.46667 0
2.49333 0
2.52 0
2.54667 0
2.57333 0
2.6 0
2.62667 0
2.65333 0
2.68 0
2.70667 0
2.73333 0
2.76 0
2.78667 0
2.81333 0
2.84 0
2.86667 0
2.89333 0
2.92 0
2.94667 0
2.97333 0
3 0
3.02667 0
3.05333 0
3.08 0
3.10667 0
3.13333 0
3.16 0
3.18667 0
3.21333 0
3.24 0
3.26667 0
3.29333 0
3.32 0
3.34667 0
3.37333 0
3.4 0
3.42667 0
3.45333 0
3.48 0
3.50667 0
3.53333 0
3.56 0
3.58667 0
3.61333 0
3.64 0
3.66667 0
3.69333 0
3.72 0
3.74667 0
3.77333 0
3.8 0
3.82667 0
3.85333 0
3.88 0
3.90667 0
3.93333 0
3.96 0
3.98667 0


==> histo_n200_02_03_06_u01.000_sc.dat <==
-3.98666666667 0
-3.96 0
-3.93333333333 0
-3.90666666667 0
-3.88 0
-3.85333333333 0
-3.82666666667 0
-3.8 0
-3.77333333333 0
-3.74666666667 0
-3.72 0
-3.69333333333 0
-3.66666666667 0
-3.64 0
-3.61333333333 0
-3.58666666667 0
-3.56 0
-3.53333333333 0
-3.50666666667 0
-3.48 0
-3.45333333333 0
-3.42666666667 0
-3.4 0
-3.37333333333 0
-3.34666666667 0
-3.32 0
-3.29333333333 0
-3.26666666667 0
-3.24 0
-3.21333333333 0
-3.18666666667 0
-3.16 0
-3.13333333333 0
-3.10666666667 0
-3.08 0
-3.05333333333 0
-3.02666666667 0
-3 0
-2.97333333333 0
-2.94666666667 0
-2.92 0
-2.89333333333 0
-2.86666666667 0
-2.84 0
-2.81333333333 0
-2.78666666667 0
-2.76 0
-2.73333333333 0
-2.70666666667 0
-2.68 0
-2.65333333333 0
-2.62666666667 0
-2.6 0
-2.57333333333 0
-2.54666666667 0
-2.52 0
-2.49333333333 0
-2.46666666667 0
-2.44 0
-2.41333333333 0
-2.38666666667 0
-2.36 0
-2.33333333333 0
-2.30666666667 0
-2.28 0
-2.25333333333 0
-2.22666666667 0
-2.2 0
-2.17333333333 0
-2.14666666667 0
-2.12 0
-2.09333333333 0
-2.06666666667 0
-2.04 4.6875e-06
-2.01333333333 9.5625e-05
-1.98666666667 0.00138544
-1.96 0.0104587
-1.93333333333 0.0416428
-1.90666666667 0.0781232
-1.88 0.0872884
-1.85333333333 0.105917
-1.82666666667 0.114958
-1.8 0.12777
-1.77333333333 0.137701
-1.74666666667 0.146143
-1.72 0.154344
-1.69333333333 0.162744
-1.66666666667 0.170331
-1.64 0.177216
-1.61333333333 0.183811
-1.58666666667 0.190094
-1.56 0.196205
-1.53333333333 0.2017
-1.50666666667 0.207577
-1.48 0.212485
-1.45333333333 0.217771
-1.42666666667 0.222493
-1.4 0.227059
-1.37333333333 0.231504
-1.34666666667 0.23595
-1.32 0.240058
-1.29333333333 0.243637
-1.26666666667 0.2478
-1.24 0.251597
-1.21333333333 0.255146
-1.18666666667 0.258686
-1.16 0.261687
-1.13333333333 0.265109
-1.10666666667 0.268502
-1.08 0.271066
-1.05333333333 0.274193
-1.02666666667 0.276833
-1 0.279785
-0.973333333333 0.282252
-0.946666666667 0.284789
-0.92 0.286933
-0.893333333333 0.289575
-0.866666666667 0.291565
-0.84 0.294249
-0.813333333333 0.295966
-0.786666666667 0.297968
-0.76 0.299991
-0.733333333333 0.301522
-0.706666666667 0.303727
-0.68 0.305129
-0.653333333333 0.306813
-0.626666666667 0.308594
-0.6 0.309588
-0.573333333333 0.311244
-0.546666666667 0.312755
-0.52 0.313945
-0.493333333333 0.314968
-0.466666666667 0.316035
-0.44 0.317382
-0.413333333333 0.318051
-0.386666666667 0.319248
-0.36 0.320044
-0.333333333333 0.320995
-0.306666666667 0.32144
-0.28 0.322297
-0.253333333333 0.32288
-0.226666666667 0.323404
-0.2 0.323877
-0.173333333333 0.324449
-0.146666666667 0.324467
-0.12 0.325006
-0.0933333333333 0.32524
-0.0666666666667 0.325588
-0.04 0.325632
-0.0133333333333 0.325714
0.0133333333333 0.32538
0.04 0.325664
0.0666666666667 0.325494
0.0933333333333 0.325216
0.12 0.325071
0.146666666667 0.324603
0.173333333333 0.324403
0.2 0.323905
0.226666666667 0.323324
0.253333333333 0.322875
0.28 0.322489
0.306666666667 0.32137
0.333333333333 0.320877
0.36 0.320154
0.386666666667 0.319022
0.413333333333 0.318232
0.44 0.317293
0.466666666667 0.316233
0.493333333333 0.315053
0.52 0.313604
0.546666666667 0.312668
0.573333333333 0.311319
0.6 0.309773
0.626666666667 0.308283
0.653333333333 0.307016
0.68 0.305134
0.706666666667 0.303587
0.733333333333 0.301666
0.76 0.299836
0.786666666667 0.298102
0.813333333333 0.295874
0.84 0.29394
0.866666666667 0.291767
0.893333333333 0.289511
0.92 0.287148
0.946666666667 0.284687
0.973333333333 0.282277
1 0.27961
1.02666666667 0.27696
1.05333333333 0.27427
1.08 0.270971
1.10666666667 0.268393
1.13333333333 0.264912
1.16 0.2621
1.18666666667 0.258606
1.21333333333 0.254916
1.24 0.251748
1.26666666667 0.247804
1.29333333333 0.243717
1.32 0.240276
1.34666666667 0.235977
1.37333333333 0.231356
1.4 0.227187
1.42666666667 0.222343
1.45333333333 0.217895
1.48 0.212641
1.50666666667 0.207314
1.53333333333 0.201805
1.56 0.196065
1.58666666667 0.19004
1.61333333333 0.183753
1.64 0.177291
1.66666666667 0.170226
1.69333333333 0.162771
1.72 0.154656
1.74666666667 0.146096
1.77333333333 0.137665
1.8 0.127792
1.82666666667 0.11501
1.85333333333 0.105849
1.88 0.0876767
1.90666666667 0.0778372
1.93333333333 0.0413959
1.96 0.0105664
1.98666666667 0.00135056
2.01333333333 0.000108937
2.04 5.0625e-06
2.06666666667 0
2.09333333333 0
2.12 0
2.14666666667 0
2.17333333333 0
2.2 0
2.22666666667 0
2.25333333333 0
2.28 0
2.30666666667 0
2.33333333333 0
2.36 0
2.38666666667 0
2.41333333333 0
2.44 0
2.46666666667 0
2.49333333333 0
2.52 0
2.54666666667 0
2.57333333333 0
2.6 0
2.62666666667 0
2.65333333333 0
2.68 0
2.70666666667 0
2.73333333333 0
2.76 0
2.78666666667 0
2.81333333333 0
2.84 0
2.86666666667 0
2.89333333333 0
2.92 0
2.94666666667 0
2.97333333333 0
3 0
3.02666666667 0
3.05333333333 0
3.08 0
3.10666666667 0
3.13333333333 0
3.16 0
3.18666666667 0
3.21333333333 0
3.24 0
3.26666666667 0
3.29333333333 0
3.32 0
3.34666666667 0
3.37333333333 0
3.4 0
3.42666666667 0
3.45333333333 0
3.48 0
3.50666666667 0
3.53333333333 0
3.56 0
3.58666666667 0
3.61333333333 0
3.64 0
3.66666666667 0
3.69333333333 0
3.72 0
3.74666666667 0
3.77333333333 0
3.8 0
3.82666666667 0
3.85333333333 0
3.88 0
3.90666666667 0
3.93333333333 0
3.96 0
3.98666666667 0


==> histo_n200_02_03_06_u03.000_rs.dat <==
-2.87713 0
-2.85788 0
-2.83864 0
-2.81939 0
-2.80015 0
-2.7809 0
-2.76166 0
-2.74241 0
-2.72317 0
-2.70392 0
-2.68468 0
-2.66543 0
-2.64619 0
-2.62694 0
-2.6077 0
-2.58845 0
-2.56921 0
-2.54996 0
-2.53072 0
-2.51147 0
-2.49223 0
-2.47298 0
-2.45374 0
-2.43449 0
-2.41525 0
-2.396 0
-2.37676 0
-2.35751 0
-2.33827 0
-2.31902 0
-2.29978 0
-2.28053 0
-2.26129 0
-2.24204 0
-2.2228 0
-2.20355 0
-2.18431 0
-2.16506 0
-2.14582 0
-2.12657 0
-2.10733 0
-2.08808 0
-2.06884 0
-2.04959 0
-2.03035 0
-2.0111 0
-1.99186 0
-1.97261 7.53442e-06
-1.95337 7.19667e-05
-1.93412 0.000579631
-1.91488 0.00325617
-1.89563 0.013425
-1.87639 0.0378028
-1.85714 0.0698875
-1.8379 0.086081
-1.81865 0.0907664
-1.79941 0.1064
-1.78016 0.114057
-1.76092 0.122999
-1.74167 0.131982
-1.72243 0.139113
-1.70318 0.145868
-1.68394 0.153813
-1.66469 0.158652
-1.64545 0.16578
-1.6262 0.17133
-1.60696 0.176426
-1.58771 0.182662
-1.56847 0.187391
-1.54922 0.191836
-1.52998 0.196823
-1.51073 0.201924
-1.49149 0.206342
-1.47224 0.209981
-1.453 0.214511
-1.43375 0.218131
-1.41451 0.222549
-1.39526 0.226197
-1.37602 0.230014
-1.35677 0.233289
-1.33753 0.236955
-1.31828 0.240248
-1.29904 0.243681
-1.27979 0.246976
-1.26055 0.249749
-1.2413 0.252846
-1.22206 0.256009
-1.20281 0.258883
-1.18357 0.261674
-1.16432 0.26405
-1.14508 0.267284
-1.12583 0.269641
-1.10659 0.272028
-1.08734 0.274765
-1.0681 0.277173
-1.04885 0.279266
-1.02961 0.281474
-1.01036 0.283827
-0.991118 0.286154
-0.971873 0.288107
-0.952628 0.289773
-0.933383 0.292461
-0.914138 0.294309
-0.894893 0.296064
-0.875648 0.297779
-0.856403 0.299457
-0.837158 0.301787
-0.817913 0.302906
-0.798668 0.304837
-0.779423 0.306544
-0.760178 0.308196
-0.740933 0.309363
-0.721688 0.310917
-0.702443 0.312525
-0.683198 0.313682
-0.663953 0.315144
-0.644708 0.31636
-0.625463 0.31782
-0.606218 0.318602
-0.586973 0.320239
-0.567728 0.321035
-0.548483 0.321959
-0.529238 0.323824
-0.509993 0.323919
-0.490748 0.325242
-0.471503 0.326509
-0.452258 0.326894
-0.433013 0.327935
-0.413768 0.328957
-0.394523 0.329551
-0.375278 0.330175
-0.356033 0.331123
-0.336788 0.331473
-0.317543 0.331953
-0.298298 0.332989
-0.279053 0.333818
-0.259808 0.333611
-0.240563 0.334525
-0.221318 0.334847
-0.202073 0.33529
-0.182828 0.335018
-0.163583 0.336095
-0.144338 0.336321
-0.125093 0.336137
-0.105848 0.336975
-0.0866025 0.336871
-0.0673575 0.33683
-0.0481125 0.337227
-0.0288675 0.336947
-0.0096225 0.336944
0.0096225 0.337442
0.0288675 0.337251
0.0481125 0.33698
0.0673575 0.336938
0.0866025 0.337266
0.105848 0.336496
0.125093 0.336158
0.144338 0.336152
0.163583 0.336246
0.182828 0.335065
0.202073 0.335246
0.221318 0.33471
0.240563 0.334353
0.259808 0.333802
0.279053 0.333276
0.298298 0.333309
0.317543 0.332158
0.336788 0.331204
0.356033 0.331211
0.375278 0.330213
0.394523 0.329686
0.413768 0.328458
0.433013 0.328297
0.452258 0.327397
0.471503 0.325865
0.490748 0.325294
0.509993 0.324348
0.529238 0.323268
0.548483 0.322203
0.567728 0.321211
0.586973 0.320031
0.606218 0.31921
0.625463 0.317386
0.644708 0.316282
0.663953 0.314986
0.683198 0.314127
0.702443 0.312399
0.721688 0.311026
0.740933 0.309346
0.760178 0.308262
0.779423 0.306649
0.798668 0.304316
0.817913 0.30321
0.837158 0.301193
0.856403 0.299933
0.875648 0.297992
0.894893 0.2961
0.914138 0.294225
0.933383 0.292269
0.952628 0.29032
0.971873 0.288036
0.991118 0.285841
1.01036 0.283728
1.02961 0.281575
1.04885 0.279473
1.0681 0.277098
1.08734 0.274431
1.10659 0.272314
1.12583 0.269251
1.14508 0.267162
1.16432 0.264595
1.18357 0.261701
1.20281 0.258695
1.22206 0.255936
1.2413 0.252855
1.26055 0.249865
1.27979 0.246891
1.29904 0.24329
1.31828 0.240478
1.33753 0.236676
1.35677 0.233355
1.37602 0.230356
1.39526 0.22636
1.41451 0.222317
1.43375 0.218449
1.453 0.214549
1.47224 0.210187
1.49149 0.205984
1.51073 0.20167
1.52998 0.196797
1.54922 0.192005
1.56847 0.187474
1.58771 0.18229
1.60696 0.176246
1.6262 0.171264
1.64545 0.166098
1.66469 0.158673
1.68394 0.153517
1.70318 0.146124
1.72243 0.139081
1.74167 0.131837
1.76092 0.123145
1.78016 0.114199
1.79941 0.106598
1.81865 0.0906833
1.8379 0.0861262
1.85714 0.0697815
1.87639 0.0377069
1.89563 0.0135344
1.91488 0.00331359
1.93412 0.000568719
1.95337 7.4305e-05
1.97261 8.57365e-06
1.99186 1.29904e-06
2.0111 0
2.03035 0
2.04959 0
2.06884 0
2.08808 0
2.10733 0
2.12657 0
2.14582 0
2.16506 0
2.18431 0
2.20355 0
2.2228 0
2.24204 0
2.26129 0
2.28053 0
2.29978 0
2.31902 0
2.33827 0
2.35751 0
2.37676 0
2.396 0
2.41525 0
2.43449 0
2.45374 0
2.47298 0
2.49223 0
2.51147 0
2.53072 0
2.54996 0
2.56921 0
2.58845 0
2.6077 0
2.62694 0
2.64619 0
2.66543 0
2.68468 0
2.70392 0
2.72317 0
2.74241 0
2.76166 0
2.7809 0
2.80015 0
2.81939 0
2.83864 0
2.85788 0
2.87713 0


==> histo_n200_02_03_06_u09.000_rs.dat <==
-2.65778 0
-2.64 0
-2.62222 0
-2.60444 0
-2.58667 0
-2.56889 0
-2.55111 0
-2.53333 0
-2.51556 0
-2.49778 0
-2.48 0
-2.46222 0
-2.44444 0
-2.42667 0
-2.40889 0
-2.39111 0
-2.37333 0
-2.35556 0
-2.33778 0
-2.32 0
-2.30222 0
-2.28444 0
-2.26667 0
-2.24889 0
-2.23111 0
-2.21333 0
-2.19556 0
-2.17778 0
-2.16 0
-2.14222 0
-2.12444 0
-2.10667 0
-2.08889 0
-2.07111 0
-2.05333 0
-2.03556 0
-2.01778 0
-2 0
-1.98222 0
-1.96444 0
-1.94667 0
-1.92889 0
-1.91111 0
-1.89333 0
-1.87556 2.25e-06
-1.85778 2.10938e-05
-1.84 0.000182813
-1.82222 0.00111263
-1.80444 0.00534263
-1.78667 0.0186494
-1.76889 0.0464307
-1.75111 0.0773038
-1.73333 0.0899834
-1.71556 0.0953516
-1.69778 0.111538
-1.68 0.119254
-1.66222 0.127737
-1.64444 0.137205
-1.62667 0.143805
-1.60889 0.151977
-1.59111 0.158668
-1.57333 0.164921
-1.55556 0.171772
-1.53778 0.176988
-1.52 0.183316
-1.50222 0.188756
-1.48444 0.193507
-1.46667 0.199326
-1.44889 0.204702
-1.43111 0.209021
-1.41333 0.213332
-1.39556 0.218234
-1.37778 0.222729
-1.36 0.227017
-1.34222 0.230982
-1.32444 0.23478
-1.30667 0.238891
-1.28889 0.242862
-1.27111 0.246736
-1.25333 0.250205
-1.23556 0.254074
-1.21778 0.257077
-1.2 0.260686
-1.18222 0.263803
-1.16444 0.266981
-1.14667 0.270408
-1.12889 0.27326
-1.11111 0.276558
-1.09333 0.279044
-1.07556 0.282419
-1.05778 0.284592
-1.04 0.287506
-1.02222 0.290013
-1.00444 0.29336
-0.986667 0.295168
-0.968889 0.298365
-0.951111 0.300277
-0.933333 0.30263
-0.915556 0.304957
-0.897778 0.30729
-0.88 0.309208
-0.862222 0.311398
-0.844444 0.313821
-0.826667 0.315835
-0.808889 0.317586
-0.791111 0.319652
-0.773333 0.32191
-0.755556 0.322919
-0.737778 0.324849
-0.72 0.327081
-0.702222 0.328536
-0.684444 0.330163
-0.666667 0.332182
-0.648889 0.332936
-0.631111 0.334903
-0.613333 0.336614
-0.595556 0.33758
-0.577778 0.338995
-0.56 0.34024
-0.542222 0.341895
-0.524444 0.342877
-0.506667 0.34382
-0.488889 0.345446
-0.471111 0.346422
-0.453333 0.347177
-0.435556 0.348638
-0.417778 0.349374
-0.4 0.35052
-0.382222 0.351119
-0.364444 0.352475
-0.346667 0.352504
-0.328889 0.353662
-0.311111 0.354507
-0.293333 0.355383
-0.275556 0.355306
-0.257778 0.356363
-0.24 0.356963
-0.222222 0.357873
-0.204444 0.357756
-0.186667 0.358494
-0.168889 0.358599
-0.151111 0.35916
-0.133333 0.359677
-0.115556 0.359716
-0.0977778 0.359641
-0.08 0.360221
-0.0622222 0.360404
-0.0444444 0.360641
-0.0266667 0.360624
-0.00888889 0.359809
0.00888889 0.361199
0.0266667 0.360535
0.0444444 0.360325
0.0622222 0.36023
0.08 0.360349
0.0977778 0.359797
0.115556 0.360198
0.133333 0.358728
0.151111 0.359098
0.168889 0.358921
0.186667 0.358757
0.204444 0.357746
0.222222 0.357292
0.24 0.356775
0.257778 0.356338
0.275556 0.355841
0.293333 0.355249
0.311111 0.354345
0.328889 0.353897
0.346667 0.352816
0.364444 0.352044
0.382222 0.351222
0.4 0.350425
0.417778 0.349337
0.435556 0.348142
0.453333 0.347705
0.471111 0.346381
0.488889 0.345179
0.506667 0.344579
0.524444 0.342465
0.542222 0.341798
0.56 0.340109
0.577778 0.339386
0.595556 0.337652
0.613333 0.336679
0.631111 0.334712
0.648889 0.333158
0.666667 0.331539
0.684444 0.330643
0.702222 0.328412
0.72 0.326706
0.737778 0.325142
0.755556 0.323704
0.773333 0.321224
0.791111 0.319462
0.808889 0.317629
0.826667 0.316223
0.844444 0.313385
0.862222 0.311649
0.88 0.309576
0.897778 0.307041
0.915556 0.304867
0.933333 0.302467
0.951111 0.300558
0.968889 0.297604
0.986667 0.295487
1.00444 0.293308
1.02222 0.290301
1.04 0.287825
1.05778 0.284495
1.07556 0.282275
1.09333 0.279483
1.11111 0.27603
1.12889 0.273314
1.14667 0.270426
1.16444 0.266672
1.18222 0.264021
1.2 0.260894
1.21778 0.25709
1.23556 0.254014
1.25333 0.249929
1.27111 0.246713
1.28889 0.242807
1.30667 0.239323
1.32444 0.234807
1.34222 0.230934
1.36 0.226855
1.37778 0.222606
1.39556 0.218692
1.41333 0.213339
1.43111 0.208698
1.44889 0.204383
1.46667 0.199268
1.48444 0.193292
1.50222 0.189446
1.52 0.183229
1.53778 0.176858
1.55556 0.17196
1.57333 0.164918
1.59111 0.158585
1.60889 0.151692
1.62667 0.143771
1.64444 0.137276
1.66222 0.127729
1.68 0.119304
1.69778 0.111782
1.71556 0.0955398
1.73333 0.0899305
1.75111 0.0771159
1.76889 0.0463148
1.78667 0.0187763
1.80444 0.00535838
1.82222 0.00111066
1.84 0.000179156
1.85778 2.025e-05
1.87556 1.6875e-06
1.89333 2.8125e-07
1.91111 0
1.92889 0
1.94667 0
1.96444 0
1.98222 0
2 0
2.01778 0
2.03556 0
2.05333 0
2.07111 0
2.08889 0
2.10667 0
2.12444 0
2.14222 0
2.16 0
2.17778 0
2.19556 0
2.21333 0
2.23111 0
2.24889 0
2.26667 0
2.28444 0
2.30222 0
2.32 0
2.33778 0
2.35556 0
2.37333 0
2.39111 0
2.40889 0
2.42667 0
2.44444 0
2.46222 0
2.48 0
2.49778 0
2.51556 0
2.53333 0
2.55111 0
2.56889 0
2.58667 0
2.60444 0
2.62222 0
2.64 0
2.65778 0


==> histo_n200_02_03_06_u2187.000_rs.dat <==
-2.13121 0
-2.11695 0
-2.1027 0
-2.08844 0
-2.07418 0
-2.05993 0
-2.04567 0
-2.03142 0
-2.01716 0
-2.00291 0
-1.98865 0
-1.9744 0
-1.96014 0
-1.94588 0
-1.93163 0
-1.91737 0
-1.90312 0
-1.88886 0
-1.87461 0
-1.86035 0
-1.8461 0
-1.83184 0
-1.81758 0
-1.80333 0
-1.78907 0
-1.77482 0
-1.76056 0
-1.74631 0
-1.73205 0
-1.7178 0
-1.70354 0
-1.68928 0
-1.67503 0
-1.66077 0
-1.64652 0
-1.63226 0
-1.61801 0
-1.60375 0
-1.5895 0
-1.57524 0
-1.56098 0
-1.54673 0
-1.53247 0
-1.51822 0
-1.50396 0
-1.48971 0
-1.47545 0
-1.4612 0
-1.44694 0
-1.43268 0
-1.41843 0
-1.40417 0
-1.38992 0
-1.37566 0
-1.36141 0
-1.34715 0
-1.3329 0
-1.31864 0
-1.30438 0
-1.29013 0
-1.27587 0
-1.26162 0
-1.24736 0
-1.23311 0
-1.21885 0
-1.2046 0
-1.19034 0
-1.17608 0
-1.16183 0
-1.14757 0
-1.13332 0
-1.11906 0
-1.10481 0
-1.09055 0
-1.07629 0
-1.06204 0
-1.04778 0
-1.03353 1.7537e-06
-1.01927 1.50818e-05
-1.00502 0.000121707
-0.990762 0.000932268
-0.976506 0.00483566
-0.96225 0.0182357
-0.947995 0.0503603
-0.933739 0.0935032
-0.919484 0.12318
-0.905228 0.140628
-0.890973 0.165346
-0.876717 0.183882
-0.862462 0.204229
-0.848206 0.22258
-0.83395 0.240963
-0.819695 0.259012
-0.805439 0.276027
-0.791184 0.293148
-0.776928 0.309708
-0.762673 0.325383
-0.748417 0.341836
-0.734161 0.356602
-0.719906 0.371788
-0.70565 0.386838
-0.691395 0.400963
-0.677139 0.4149
-0.662884 0.42913
-0.648628 0.442124
-0.634373 0.455394
-0.620117 0.467834
-0.605861 0.480667
-0.591606 0.493574
-0.57735 0.504827
-0.563095 0.516406
-0.548839 0.527854
-0.534584 0.538843
-0.520328 0.549109
-0.506072 0.560455
-0.491817 0.569916
-0.477561 0.579872
-0.463306 0.58991
-0.44905 0.598424
-0.434795 0.607986
-0.420539 0.616249
-0.406284 0.625255
-0.392028 0.632983
-0.377772 0.640805
-0.363517 0.648334
-0.349261 0.655321
-0.335006 0.662765
-0.32075 0.669498
-0.306495 0.675515
-0.292239 0.681565
-0.277983 0.687432
-0.263728 0.693033
-0.249472 0.697943
-0.235217 0.702882
-0.220961 0.707544
-0.206706 0.712263
-0.19245 0.715974
-0.178195 0.719889
-0.163939 0.723394
-0.149683 0.72657
-0.135428 0.7292
-0.121172 0.73244
-0.106917 0.734319
-0.0926612 0.735846
-0.0784056 0.738419
-0.06415 0.73993
-0.0498945 0.740128
-0.0356389 0.74166
-0.0213833 0.741862
-0.00712778 0.74283
0.00712778 0.741934
0.0213833 0.742243
0.0356389 0.741402
0.0498945 0.740871
0.06415 0.739029
0.0784056 0.738086
0.0926612 0.736541
0.106917 0.734456
0.121172 0.731821
0.135428 0.729847
0.149683 0.727004
0.163939 0.722346
0.178195 0.71993
0.19245 0.716307
0.206706 0.712346
0.220961 0.707962
0.235217 0.703008
0.249472 0.698366
0.263728 0.692861
0.277983 0.687822
0.292239 0.681888
0.306495 0.675022
0.32075 0.66977
0.335006 0.662515
0.349261 0.655301
0.363517 0.648873
0.377772 0.640571
0.392028 0.633103
0.406284 0.624941
0.420539 0.617018
0.434795 0.607621
0.44905 0.599092
0.463306 0.589668
0.477561 0.579999
0.491817 0.570423
0.506072 0.560415
0.520328 0.549578
0.534584 0.539493
0.548839 0.527871
0.563095 0.517146
0.57735 0.505187
0.591606 0.493191
0.605861 0.481148
0.620117 0.468298
0.634373 0.45571
0.648628 0.44257
0.662884 0.429074
0.677139 0.415298
0.691395 0.400935
0.70565 0.386888
0.719906 0.371933
0.734161 0.357113
0.748417 0.341682
0.762673 0.325448
0.776928 0.310137
0.791184 0.293273
0.805439 0.276288
0.819695 0.258906
0.83395 0.241396
0.848206 0.222761
0.862462 0.204272
0.876717 0.184233
0.890973 0.164983
0.905228 0.141326
0.919484 0.123528
0.933739 0.0940991
0.947995 0.0504424
0.96225 0.0184296
0.976506 0.00477778
0.990762 0.00090035
1.00502 0.00013749
1.01927 1.54326e-05
1.03353 1.05222e-06
1.04778 0
1.06204 0
1.07629 0
1.09055 0
1.10481 0
1.11906 0
1.13332 0
1.14757 0
1.16183 0
1.17608 0
1.19034 0
1.2046 0
1.21885 0
1.23311 0
1.24736 0
1.26162 0
1.27587 0
1.29013 0
1.30438 0
1.31864 0
1.3329 0
1.34715 0
1.36141 0
1.37566 0
1.38992 0
1.40417 0
1.41843 0
1.43268 0
1.44694 0
1.4612 0
1.47545 0
1.48971 0
1.50396 0
1.51822 0
1.53247 0
1.54673 0
1.56098 0
1.57524 0
1.5895 0
1.60375 0
1.61801 0
1.63226 0
1.64652 0
1.66077 0
1.67503 0
1.68928 0
1.70354 0
1.7178 0
1.73205 0
1.74631 0
1.76056 0
1.77482 0
1.78907 0
1.80333 0
1.81758 0
1.83184 0
1.8461 0
1.86035 0
1.87461 0
1.88886 0
1.90312 0
1.91737 0
1.93163 0
1.94588 0
1.96014 0
1.9744 0
1.98865 0
2.00291 0
2.01716 0
2.03142 0
2.04567 0
2.05993 0
2.07418 0
2.08844 0
2.1027 0
2.11695 0
2.13121 0


==> histo_n200_02_03_06_u243.000_rs.dat <==
-2.23777 0
-2.2228 0
-2.20783 0
-2.19286 0
-2.17789 0
-2.16293 0
-2.14796 0
-2.13299 0
-2.11802 0
-2.10305 0
-2.08808 0
-2.07312 0
-2.05815 0
-2.04318 0
-2.02821 0
-2.01324 0
-1.99827 0
-1.98331 0
-1.96834 0
-1.95337 0
-1.9384 0
-1.92343 0
-1.90846 0
-1.8935 0
-1.87853 0
-1.86356 0
-1.84859 0
-1.83362 0
-1.81865 0
-1.80369 0
-1.78872 0
-1.77375 0
-1.75878 0
-1.74381 0
-1.72884 0
-1.71387 0
-1.69891 0
-1.68394 0
-1.66897 0
-1.654 0
-1.63903 0
-1.62406 0
-1.6091 0
-1.59413 0
-1.57916 0
-1.56419 0
-1.54922 0
-1.53425 0
-1.51929 0
-1.50432 0
-1.48935 0
-1.47438 0
-1.45941 0
-1.44444 0
-1.42948 0
-1.41451 0
-1.39954 0
-1.38457 0
-1.3696 2.67231e-06
-1.35463 3.20677e-05
-1.33967 0.000265895
-1.3247 0.00145975
-1.30973 0.00672486
-1.29476 0.0227033
-1.27979 0.0542679
-1.26482 0.0897972
-1.24986 0.107591
-1.23489 0.115367
-1.21992 0.13479
-1.20495 0.145652
-1.18998 0.157631
-1.17501 0.169638
-1.16005 0.180144
-1.14508 0.190718
-1.13011 0.201571
-1.11514 0.210374
-1.10017 0.220568
-1.0852 0.229709
-1.07024 0.237726
-1.05527 0.247678
-1.0403 0.25603
-1.02533 0.264182
-1.01036 0.272103
-0.995395 0.280273
-0.980426 0.288358
-0.965458 0.296275
-0.95049 0.30333
-0.935521 0.310776
-0.920553 0.317927
-0.905585 0.325056
-0.890616 0.331597
-0.875648 0.338888
-0.86068 0.345163
-0.845711 0.352098
-0.830743 0.357691
-0.815775 0.364794
-0.800806 0.370825
-0.785838 0.376442
-0.77087 0.382577
-0.755901 0.387858
-0.740933 0.393693
-0.725965 0.399366
-0.710996 0.404599
-0.696028 0.409746
-0.681059 0.41501
-0.666091 0.420167
-0.651123 0.4249
-0.636154 0.429627
-0.621186 0.434243
-0.606218 0.439246
-0.591249 0.443401
-0.576281 0.447558
-0.561313 0.45175
-0.546344 0.4559
-0.531376 0.460059
-0.516408 0.463442
-0.501439 0.467561
-0.486471 0.47092
-0.471503 0.474958
-0.456534 0.477668
-0.441566 0.481833
-0.426598 0.484513
-0.411629 0.487336
-0.396661 0.490555
-0.381693 0.49337
-0.366724 0.495694
-0.351756 0.498729
-0.336788 0.501407
-0.321819 0.503572
-0.306851 0.505627
-0.291883 0.508023
-0.276914 0.510188
-0.261946 0.512296
-0.246978 0.514197
-0.232009 0.515714
-0.217041 0.517337
-0.202073 0.519199
-0.187104 0.519588
-0.172136 0.522094
-0.157168 0.522599
-0.142199 0.523778
-0.127231 0.524618
-0.112263 0.52574
-0.0972942 0.526508
-0.0823259 0.526871
-0.0673575 0.527974
-0.0523892 0.527902
-0.0374209 0.528507
-0.0224525 0.5291
-0.00748417 0.52849
0.00748417 0.52872
0.0224525 0.528395
0.0374209 0.528439
0.0523892 0.528307
0.0673575 0.527407
0.0823259 0.527379
0.0972942 0.526408
0.112263 0.525681
0.127231 0.524896
0.142199 0.523972
0.157168 0.522666
0.172136 0.521353
0.187104 0.520737
0.202073 0.518586
0.217041 0.51734
0.232009 0.515981
0.246978 0.513698
0.261946 0.512107
0.276914 0.510526
0.291883 0.507373
0.306851 0.506246
0.321819 0.50342
0.336788 0.501324
0.351756 0.498463
0.366724 0.495911
0.381693 0.493608
0.396661 0.490355
0.411629 0.487691
0.426598 0.484163
0.441566 0.48153
0.456534 0.478457
0.471503 0.474286
0.486471 0.47136
0.501439 0.467174
0.516408 0.46395
0.531376 0.45998
0.546344 0.455915
0.561313 0.451706
0.576281 0.447639
0.591249 0.443089
0.606218 0.438881
0.621186 0.434272
0.636154 0.429873
0.651123 0.42483
0.666091 0.420059
0.681059 0.41503
0.696028 0.409793
0.710996 0.40483
0.725965 0.399481
0.740933 0.393392
0.755901 0.388317
0.77087 0.382248
0.785838 0.376925
0.800806 0.370249
0.815775 0.364478
0.830743 0.358108
0.845711 0.351747
0.86068 0.34541
0.875648 0.338641
0.890616 0.332149
0.905585 0.325198
0.920553 0.317884
0.935521 0.310683
0.95049 0.30334
0.965458 0.296008
0.980426 0.28774
0.995395 0.280447
1.01036 0.272364
1.02533 0.264216
1.0403 0.255969
1.05527 0.247272
1.07024 0.238136
1.0852 0.229946
1.10017 0.220201
1.11514 0.21074
1.13011 0.201288
1.14508 0.190807
1.16005 0.180552
1.17501 0.169567
1.18998 0.157894
1.20495 0.145466
1.21992 0.134757
1.23489 0.115488
1.24986 0.10697
1.26482 0.0902124
1.27979 0.0545214
1.29476 0.0225613
1.30973 0.00686449
1.3247 0.00149983
1.33967 0.000271239
1.35463 3.20677e-05
1.3696 4.00846e-06
1.38457 0
1.39954 0
1.41451 0
1.42948 0
1.44444 0
1.45941 0
1.47438 0
1.48935 0
1.50432 0
1.51929 0
1.53425 0
1.54922 0
1.56419 0
1.57916 0
1.59413 0
1.6091 0
1.62406 0
1.63903 0
1.654 0
1.66897 0
1.68394 0
1.69891 0
1.71387 0
1.72884 0
1.74381 0
1.75878 0
1.77375 0
1.78872 0
1.80369 0
1.81865 0
1.83362 0
1.84859 0
1.86356 0
1.87853 0
1.8935 0
1.90846 0
1.92343 0
1.9384 0
1.95337 0
1.96834 0
1.98331 0
1.99827 0
2.01324 0
2.02821 0
2.04318 0
2.05815 0
2.07312 0
2.08808 0
2.10305 0
2.11802 0
2.13299 0
2.14796 0
2.16293 0
2.17789 0
2.19286 0
2.20783 0
2.2228 0
2.23777 0


==> histo_n200_02_03_06_u27.000_rs.dat <==
-2.49351 0
-2.47683 0
-2.46015 0
-2.44347 0
-2.4268 0
-2.41012 0
-2.39344 0
-2.37676 0
-2.36008 0
-2.3434 0
-2.32672 0
-2.31004 0
-2.29336 0
-2.27668 0
-2.26001 0
-2.24333 0
-2.22665 0
-2.20997 0
-2.19329 0
-2.17661 0
-2.15993 0
-2.14325 0
-2.12657 0
-2.10989 0
-2.09322 0
-2.07654 0
-2.05986 0
-2.04318 0
-2.0265 0
-2.00982 0
-1.99314 0
-1.97646 0
-1.95978 0
-1.9431 0
-1.92643 0
-1.90975 0
-1.89307 0
-1.87639 0
-1.85971 0
-1.84303 0
-1.82635 0
-1.80967 0
-1.79299 0
-1.77631 0
-1.75964 0
-1.74296 0
-1.72628 2.698e-06
-1.7096 2.48816e-05
-1.69292 0.000179267
-1.67624 0.00125307
-1.65956 0.00562653
-1.64288 0.0194823
-1.6262 0.0476977
-1.60952 0.0799244
-1.59285 0.0945854
-1.57617 0.0993638
-1.55949 0.116309
-1.54281 0.125289
-1.52613 0.133748
-1.50945 0.144488
-1.49277 0.151013
-1.47609 0.160319
-1.45941 0.166535
-1.44273 0.174523
-1.42606 0.181425
-1.40938 0.186958
-1.3927 0.19442
-1.37602 0.200462
-1.35934 0.205489
-1.34266 0.211796
-1.32598 0.218227
-1.3093 0.222239
-1.29262 0.227831
-1.27594 0.23331
-1.25927 0.238042
-1.24259 0.242808
-1.22591 0.247773
-1.20923 0.252402
-1.19255 0.256687
-1.17587 0.260869
-1.15919 0.265944
-1.14251 0.269276
-1.12583 0.273887
-1.10915 0.277892
-1.09248 0.281729
-1.0758 0.285671
-1.05912 0.289194
-1.04244 0.292681
-1.02576 0.296298
-1.00908 0.300059
-0.992401 0.303493
-0.975722 0.306882
-0.959043 0.310374
-0.942364 0.313251
-0.925685 0.316761
-0.909006 0.319354
-0.892327 0.322655
-0.875648 0.325649
-0.858969 0.328141
-0.84229 0.331447
-0.825611 0.333699
-0.808932 0.337058
-0.792253 0.339148
-0.775574 0.34183
-0.758895 0.344397
-0.742216 0.346929
-0.725537 0.349287
-0.708858 0.351419
-0.692179 0.353916
-0.6755 0.355984
-0.658821 0.358168
-0.642142 0.360216
-0.625463 0.362529
-0.608784 0.364174
-0.592105 0.366139
-0.575426 0.367531
-0.558747 0.370328
-0.542068 0.37165
-0.525389 0.373071
-0.50871 0.374696
-0.492031 0.37661
-0.475352 0.378307
-0.458673 0.379419
-0.441994 0.380687
-0.425315 0.382768
-0.408636 0.38318
-0.391957 0.384896
-0.375278 0.386207
-0.358599 0.386909
-0.34192 0.388565
-0.325241 0.389751
-0.308562 0.390107
-0.291883 0.391087
-0.275204 0.392031
-0.258525 0.392767
-0.241846 0.393878
-0.225167 0.394215
-0.208488 0.395509
-0.191809 0.395915
-0.17513 0.396155
-0.158451 0.39719
-0.141772 0.397048
-0.125093 0.398125
-0.108414 0.39849
-0.0917345 0.398107
-0.0750555 0.399028
-0.0583765 0.399179
-0.0416975 0.399133
-0.0250185 0.398898
-0.0083395 0.399195
0.0083395 0.39952
0.0250185 0.399189
0.0416975 0.398886
0.0583765 0.399198
0.0750555 0.398486
0.0917345 0.398548
0.108414 0.398209
0.125093 0.397793
0.141772 0.397418
0.158451 0.397128
0.17513 0.396248
0.191809 0.395658
0.208488 0.395622
0.225167 0.394623
0.241846 0.393544
0.258525 0.39346
0.275204 0.392212
0.291883 0.391047
0.308562 0.390266
0.325241 0.38954
0.34192 0.388169
0.358599 0.387336
0.375278 0.38588
0.391957 0.385024
0.408636 0.383735
0.425315 0.382075
0.441994 0.380858
0.458673 0.379301
0.475352 0.378217
0.492031 0.376554
0.50871 0.375018
0.525389 0.373157
0.542068 0.371458
0.558747 0.369781
0.575426 0.368131
0.592105 0.366481
0.608784 0.363817
0.625463 0.362565
0.642142 0.359844
0.658821 0.358582
0.6755 0.355957
0.692179 0.354054
0.708858 0.351549
0.725537 0.349098
0.742216 0.346755
0.758895 0.344235
0.775574 0.341968
0.792253 0.339342
0.808932 0.336429
0.825611 0.334218
0.84229 0.331243
0.858969 0.328289
0.875648 0.325666
0.892327 0.322384
0.909006 0.319738
0.925685 0.316416
0.942364 0.313671
0.959043 0.310196
0.975722 0.306737
0.992401 0.30352
1.00908 0.300259
1.02576 0.2961
1.04244 0.293121
1.05912 0.289075
1.0758 0.28566
1.09248 0.281741
1.10915 0.27752
1.12583 0.273733
1.14251 0.269869
1.15919 0.265681
1.17587 0.261277
1.19255 0.256667
1.20923 0.25228
1.22591 0.247546
1.24259 0.242955
1.25927 0.238366
1.27594 0.232943
1.29262 0.228161
1.3093 0.222482
1.32598 0.217812
1.34266 0.211681
1.35934 0.205733
1.37602 0.200251
1.3927 0.194189
1.40938 0.187157
1.42606 0.181698
1.44273 0.174407
1.45941 0.166709
1.47609 0.160266
1.49277 0.150925
1.50945 0.144388
1.52613 0.133622
1.54281 0.125313
1.55949 0.116276
1.57617 0.0998162
1.59285 0.0945623
1.60952 0.0798842
1.6262 0.0476791
1.64288 0.0194301
1.65956 0.00561754
1.67624 0.00120661
1.69292 0.000209245
1.7096 2.36825e-05
1.72628 1.49889e-06
1.74296 5.99556e-07
1.75964 0
1.77631 0
1.79299 0
1.80967 0
1.82635 0
1.84303 0
1.85971 0
1.87639 0
1.89307 0
1.90975 0
1.92643 0
1.9431 0
1.95978 0
1.97646 0
1.99314 0
2.00982 0
2.0265 0
2.04318 0
2.05986 0
2.07654 0
2.09322 0
2.10989 0
2.12657 0
2.14325 0
2.15993 0
2.17661 0
2.19329 0
2.20997 0
2.22665 0
2.24333 0
2.26001 0
2.27668 0
2.29336 0
2.31004 0
2.32672 0
2.3434 0
2.36008 0
2.37676 0
2.39344 0
2.41012 0
2.4268 0
2.44347 0
2.46015 0
2.47683 0
2.49351 0


==> histo_n200_02_03_06_u4374.000_rs.dat <==
-2.10979 0
-2.09567 0
-2.08156 0
-2.06745 0
-2.05334 0
-2.03923 0
-2.02511 0
-2.011 0
-1.99689 0
-1.98278 0
-1.96866 0
-1.95455 0
-1.94044 0
-1.92633 0
-1.91221 0
-1.8981 0
-1.88399 0
-1.86988 0
-1.85577 0
-1.84165 0
-1.82754 0
-1.81343 0
-1.79932 0
-1.7852 0
-1.77109 0
-1.75698 0
-1.74287 0
-1.72876 0
-1.71464 0
-1.70053 0
-1.68642 0
-1.67231 0
-1.65819 0
-1.64408 0
-1.62997 0
-1.61586 0
-1.60174 0
-1.58763 0
-1.57352 0
-1.55941 0
-1.5453 0
-1.53118 0
-1.51707 0
-1.50296 0
-1.48885 0
-1.47473 0
-1.46062 0
-1.44651 0
-1.4324 0
-1.41828 0
-1.40417 0
-1.39006 0
-1.37595 0
-1.36184 0
-1.34772 0
-1.33361 0
-1.3195 0
-1.30539 0
-1.29127 0
-1.27716 0
-1.26305 0
-1.24894 0
-1.23483 0
-1.22071 0
-1.2066 0
-1.19249 0
-1.17838 0
-1.16426 0
-1.15015 0
-1.13604 0
-1.12193 0
-1.10781 0
-1.0937 0
-1.07959 0
-1.06548 0
-1.05137 0
-1.03725 0
-1.02314 0
-1.00903 0
-0.994916 0
-0.980804 0
-0.966692 0
-0.952579 3.54301e-07
-0.938467 1.4172e-06
-0.924355 2.2321e-05
-0.910242 0.000177859
-0.89613 0.00105617
-0.882018 0.00524649
-0.867906 0.0201704
-0.853793 0.0547877
-0.839681 0.101403
-0.825569 0.133275
-0.811456 0.156449
-0.797344 0.183723
-0.783232 0.207066
-0.76912 0.230754
-0.755007 0.253385
-0.740895 0.275565
-0.726783 0.296716
-0.71267 0.318314
-0.698558 0.338047
-0.684446 0.358397
-0.670334 0.377914
-0.656221 0.397344
-0.642109 0.415417
-0.627997 0.433361
-0.613884 0.451257
-0.599772 0.468457
-0.58566 0.485533
-0.571548 0.502335
-0.557435 0.518029
-0.543323 0.53354
-0.529211 0.548975
-0.515098 0.564351
-0.500986 0.57884
-0.486874 0.592228
-0.472762 0.605876
-0.458649 0.619165
-0.444537 0.63213
-0.430425 0.644785
-0.416312 0.655947
-0.4022 0.668738
-0.388088 0.679083
-0.373976 0.690611
-0.359863 0.700722
-0.345751 0.710471
-0.331639 0.720062
-0.317526 0.729372
-0.303414 0.738489
-0.289302 0.746331
-0.27519 0.754141
-0.261077 0.762908
-0.246965 0.769211
-0.232853 0.775817
-0.21874 0.782694
-0.204628 0.789062
-0.190516 0.794175
-0.176404 0.799144
-0.162291 0.804252
-0.148179 0.809038
-0.134067 0.812349
-0.119954 0.816859
-0.105842 0.819579
-0.0917299 0.822161
-0.0776176 0.824477
-0.0635053 0.826814
-0.049393 0.828289
-0.0352807 0.829667
-0.0211684 0.830426
-0.00705614 0.83091
0.00705614 0.830746
0.0211684 0.830743
0.0352807 0.829078
0.049393 0.828691
0.0635053 0.826946
0.0776176 0.824943
0.0917299 0.822213
0.105842 0.819718
0.119954 0.817011
0.134067 0.812722
0.148179 0.808602
0.162291 0.804445
0.176404 0.799353
0.190516 0.794399
0.204628 0.788456
0.21874 0.783404
0.232853 0.775897
0.246965 0.769425
0.261077 0.762384
0.27519 0.755016
0.289302 0.746411
0.303414 0.738444
0.317526 0.729363
0.331639 0.720319
0.345751 0.710844
0.359863 0.700812
0.373976 0.690406
0.388088 0.679181
0.4022 0.668187
0.416312 0.656264
0.430425 0.644483
0.444537 0.63211
0.458649 0.619231
0.472762 0.605949
0.486874 0.592255
0.500986 0.57881
0.515098 0.563782
0.529211 0.54927
0.543323 0.53399
0.557435 0.518424
0.571548 0.50215
0.58566 0.48565
0.599772 0.468767
0.613884 0.451649
0.627997 0.43372
0.642109 0.415555
0.656221 0.397407
0.670334 0.377609
0.684446 0.35867
0.698558 0.338651
0.71267 0.318109
0.726783 0.296881
0.740895 0.275605
0.755007 0.253461
0.76912 0.23133
0.783232 0.207084
0.797344 0.184039
0.811456 0.157382
0.825569 0.13402
0.839681 0.101755
0.853793 0.0551966
0.867906 0.0201271
0.882018 0.00547927
0.89613 0.00111888
0.910242 0.000167939
0.924355 3.22414e-05
0.938467 1.77151e-06
0.952579 1.0629e-06
0.966692 0
0.980804 0
0.994916 0
1.00903 0
1.02314 0
1.03725 0
1.05137 0
1.06548 0
1.07959 0
1.0937 0
1.10781 0
1.12193 0
1.13604 0
1.15015 0
1.16426 0
1.17838 0
1.19249 0
1.2066 0
1.22071 0
1.23483 0
1.24894 0
1.26305 0
1.27716 0
1.29127 0
1.30539 0
1.3195 0
1.33361 0
1.34772 0
1.36184 0
1.37595 0
1.39006 0
1.40417 0
1.41828 0
1.4324 0
1.44651 0
1.46062 0
1.47473 0
1.48885 0
1.50296 0
1.51707 0
1.53118 0
1.5453 0
1.55941 0
1.57352 0
1.58763 0
1.60174 0
1.61586 0
1.62997 0
1.64408 0
1.65819 0
1.67231 0
1.68642 0
1.70053 0
1.71464 0
1.72876 0
1.74287 0
1.75698 0
1.77109 0
1.7852 0
1.79932 0
1.81343 0
1.82754 0
1.84165 0
1.85577 0
1.86988 0
1.88399 0
1.8981 0
1.91221 0
1.92633 0
1.94044 0
1.95455 0
1.96866 0
1.98278 0
1.99689 0
2.011 0
2.02511 0
2.03923 0
2.05334 0
2.06745 0
2.08156 0
2.09567 0
2.10979 0


==> histo_n200_02_03_06_u6561.000_rs.dat <==
-2.21481 0
-2.2 0
-2.18519 0
-2.17037 0
-2.15556 0
-2.14074 0
-2.12593 0
-2.11111 0
-2.0963 0
-2.08148 0
-2.06667 0
-2.05185 0
-2.03704 0
-2.02222 0
-2.00741 0
-1.99259 0
-1.97778 0
-1.96296 0
-1.94815 0
-1.93333 0
-1.91852 0
-1.9037 0
-1.88889 0
-1.87407 0
-1.85926 0
-1.84444 0
-1.82963 0
-1.81481 0
-1.8 0
-1.78519 0
-1.77037 0
-1.75556 0
-1.74074 0
-1.72593 0
-1.71111 0
-1.6963 0
-1.68148 0
-1.66667 0
-1.65185 0
-1.63704 0
-1.62222 0
-1.60741 0
-1.59259 0
-1.57778 0
-1.56296 0
-1.54815 0
-1.53333 0
-1.51852 0
-1.5037 0
-1.48889 0
-1.47407 0
-1.45926 0
-1.44444 0
-1.42963 0
-1.41481 0
-1.4 0
-1.38519 0
-1.37037 0
-1.35556 0
-1.34074 0
-1.32593 0
-1.31111 0
-1.2963 0
-1.28148 0
-1.26667 0
-1.25185 0
-1.23704 0
-1.22222 0
-1.20741 0
-1.19259 0
-1.17778 0
-1.16296 0
-1.14815 0
-1.13333 0
-1.11852 0
-1.1037 0
-1.08889 0
-1.07407 0
-1.05926 0
-1.04444 0
-1.02963 0
-1.01481 0
-1 0
-0.985185 0
-0.97037 0
-0.955556 0
-0.940741 0
-0.925926 0
-0.911111 0
-0.896296 0
-0.881481 6.75e-06
-0.866667 6.71625e-05
-0.851852 0.0004752
-0.837037 0.00288562
-0.822222 0.0129485
-0.807407 0.0424437
-0.792593 0.0916505
-0.777778 0.133507
-0.762963 0.161977
-0.748148 0.193201
-0.733333 0.221125
-0.718519 0.248871
-0.703704 0.275313
-0.688889 0.30185
-0.674074 0.326621
-0.659259 0.351896
-0.644444 0.37615
-0.62963 0.399267
-0.614815 0.422198
-0.6 0.444657
-0.585185 0.465655
-0.57037 0.48735
-0.555556 0.5077
-0.540741 0.528128
-0.525926 0.54711
-0.511111 0.566086
-0.496296 0.584828
-0.481481 0.602865
-0.466667 0.619592
-0.451852 0.636634
-0.437037 0.652328
-0.422222 0.668409
-0.407407 0.683069
-0.392593 0.698762
-0.377778 0.712065
-0.362963 0.725683
-0.348148 0.738897
-0.333333 0.750665
-0.318519 0.762707
-0.303704 0.774317
-0.288889 0.785226
-0.274074 0.795334
-0.259259 0.804788
-0.244444 0.813777
-0.22963 0.822809
-0.214815 0.831443
-0.2 0.838328
-0.185185 0.845639
-0.17037 0.852198
-0.155556 0.858384
-0.140741 0.863276
-0.125926 0.868528
-0.111111 0.872835
-0.0962963 0.876361
-0.0814815 0.879794
-0.0666667 0.882211
-0.0518519 0.884689
-0.037037 0.886604
-0.0222222 0.887268
-0.00740741 0.888273
0.00740741 0.887485
0.0222222 0.887057
0.037037 0.885964
0.0518519 0.884631
0.0666667 0.882565
0.0814815 0.880022
0.0962963 0.876271
0.111111 0.872454
0.125926 0.868487
0.140741 0.863481
0.155556 0.857891
0.17037 0.852212
0.185185 0.845755
0.2 0.838317
0.214815 0.831354
0.22963 0.822829
0.244444 0.814355
0.259259 0.804971
0.274074 0.795459
0.288889 0.78484
0.303704 0.773944
0.318519 0.762662
0.333333 0.750999
0.348148 0.738798
0.362963 0.725234
0.377778 0.71183
0.392593 0.698289
0.407407 0.683199
0.422222 0.668164
0.437037 0.652455
0.451852 0.636437
0.466667 0.619856
0.481481 0.602234
0.496296 0.584507
0.511111 0.565602
0.525926 0.546876
0.540741 0.527414
0.555556 0.507252
0.57037 0.487016
0.585185 0.465436
0.6 0.444125
0.614815 0.421435
0.62963 0.398988
0.644444 0.375262
0.659259 0.351279
0.674074 0.326779
0.688889 0.300915
0.703704 0.274688
0.718519 0.247932
0.733333 0.220503
0.748148 0.192491
0.762963 0.161567
0.777778 0.133425
0.792593 0.0906495
0.807407 0.0416634
0.822222 0.0127457
0.837037 0.00275906
0.851852 0.000420862
0.866667 4.455e-05
0.881481 3.0375e-06
0.896296 0
0.911111 0
0.925926 0
0.940741 0
0.955556 0
0.97037 0
0.985185 0
1 0
1.01481 0
1.02963 0
1.04444 0
1.05926 0
1.07407 0
1.08889 0
1.1037 0
1.11852 0
1.13333 0
1.14815 0
1.16296 0
1.17778 0
1.19259 0
1.20741 0
1.22222 0
1.23704 0
1.25185 0
1.26667 0
1.28148 0
1.2963 0
1.31111 0
1.32593 0
1.34074 0
1.35556 0
1.37037 0
1.38519 0
1.4 0
1.41481 0
1.42963 0
1.44444 0
1.45926 0
1.47407 0
1.48889 0
1.5037 0
1.51852 0
1.53333 0
1.54815 0
1.56296 0
1.57778 0
1.59259 0
1.60741 0
1.62222 0
1.63704 0
1.65185 0
1.66667 0
1.68148 0
1.6963 0
1.71111 0
1.72593 0
1.74074 0
1.75556 0
1.77037 0
1.78519 0
1.8 0
1.81481 0
1.82963 0
1.84444 0
1.85926 0
1.87407 0
1.88889 0
1.9037 0
1.91852 0
1.93333 0
1.94815 0
1.96296 0
1.97778 0
1.99259 0
2.00741 0
2.02222 0
2.03704 0
2.05185 0
2.06667 0
2.08148 0
2.0963 0
2.11111 0
2.12593 0
2.14074 0
2.15556 0
2.17037 0
2.18519 0
2.2 0
2.21481 0


==> histo_n200_02_03_06_u729.000_rs.dat <==
-2.21481 0
-2.2 0
-2.18519 0
-2.17037 0
-2.15556 0
-2.14074 0
-2.12593 0
-2.11111 0
-2.0963 0
-2.08148 0
-2.06667 0
-2.05185 0
-2.03704 0
-2.02222 0
-2.00741 0
-1.99259 0
-1.97778 0
-1.96296 0
-1.94815 0
-1.93333 0
-1.91852 0
-1.9037 0
-1.88889 0
-1.87407 0
-1.85926 0
-1.84444 0
-1.82963 0
-1.81481 0
-1.8 0
-1.78519 0
-1.77037 0
-1.75556 0
-1.74074 0
-1.72593 0
-1.71111 0
-1.6963 0
-1.68148 0
-1.66667 0
-1.65185 0
-1.63704 0
-1.62222 0
-1.60741 0
-1.59259 0
-1.57778 0
-1.56296 0
-1.54815 0
-1.53333 0
-1.51852 0
-1.5037 0
-1.48889 0
-1.47407 0
-1.45926 0
-1.44444 0
-1.42963 0
-1.41481 0
-1.4 0
-1.38519 0
-1.37037 0
-1.35556 0
-1.34074 0
-1.32593 0
-1.31111 0
-1.2963 0
-1.28148 0
-1.26667 0
-1.25185 0
-1.23704 0
-1.22222 0
-1.20741 3.375e-07
-1.19259 5.4e-06
-1.17778 3.40875e-05
-1.16296 0.0002916
-1.14815 0.00168784
-1.13333 0.0078489
-1.11852 0.0269264
-1.1037 0.0633791
-1.08889 0.101089
-1.07407 0.117742
-1.05926 0.132647
-1.04444 0.153164
-1.02963 0.165971
-1.01481 0.183264
-1 0.195982
-0.985185 0.210744
-0.97037 0.22387
-0.955556 0.236402
-0.940741 0.250275
-0.925926 0.262092
-0.911111 0.274037
-0.896296 0.285907
-0.881481 0.297404
-0.866667 0.308282
-0.851852 0.319789
-0.837037 0.330572
-0.822222 0.341229
-0.807407 0.351581
-0.792593 0.361719
-0.777778 0.371235
-0.762963 0.381428
-0.748148 0.390796
-0.733333 0.399925
-0.718519 0.409087
-0.703704 0.417717
-0.688889 0.426954
-0.674074 0.434688
-0.659259 0.443317
-0.644444 0.451488
-0.62963 0.459493
-0.614815 0.46717
-0.6 0.474457
-0.585185 0.481582
-0.57037 0.48916
-0.555556 0.495963
-0.540741 0.503379
-0.525926 0.508698
-0.511111 0.516115
-0.496296 0.521543
-0.481481 0.527988
-0.466667 0.534206
-0.451852 0.539189
-0.437037 0.544888
-0.422222 0.550048
-0.407407 0.554901
-0.392593 0.560589
-0.377778 0.564525
-0.362963 0.569621
-0.348148 0.573728
-0.333333 0.577848
-0.318519 0.581966
-0.303704 0.58596
-0.288889 0.58951
-0.274074 0.592387
-0.259259 0.596437
-0.244444 0.599281
-0.22963 0.602047
-0.214815 0.604769
-0.2 0.607614
-0.185185 0.609806
-0.17037 0.61166
-0.155556 0.613755
-0.140741 0.615504
-0.125926 0.617401
-0.111111 0.618864
-0.0962963 0.619812
-0.0814815 0.621097
-0.0666667 0.62178
-0.0518519 0.623237
-0.037037 0.622952
-0.0222222 0.623499
-0.00740741 0.623678
0.00740741 0.624117
0.0222222 0.62352
0.037037 0.623411
0.0518519 0.622647
0.0666667 0.621409
0.0814815 0.621608
0.0962963 0.620061
0.111111 0.618466
0.125926 0.617176
0.140741 0.615977
0.155556 0.613842
0.17037 0.611751
0.185185 0.609915
0.2 0.60728
0.214815 0.604985
0.22963 0.602142
0.244444 0.599106
0.259259 0.595793
0.274074 0.592664
0.288889 0.589762
0.303704 0.585749
0.318519 0.582109
0.333333 0.57779
0.348148 0.573491
0.362963 0.569728
0.377778 0.565012
0.392593 0.560344
0.407407 0.554927
0.422222 0.550606
0.437037 0.545079
0.451852 0.539251
0.466667 0.533902
0.481481 0.527968
0.496296 0.522076
0.511111 0.515271
0.525926 0.509658
0.540741 0.50294
0.555556 0.495852
0.57037 0.48951
0.585185 0.481524
0.6 0.474969
0.614815 0.466868
0.62963 0.45959
0.644444 0.451098
0.659259 0.443631
0.674074 0.435194
0.688889 0.426589
0.703704 0.417825
0.718519 0.409141
0.733333 0.399777
0.748148 0.391111
0.762963 0.381151
0.777778 0.371643
0.792593 0.361429
0.807407 0.35166
0.822222 0.34114
0.837037 0.330436
0.851852 0.319845
0.866667 0.30875
0.881481 0.297189
0.896296 0.28591
0.911111 0.273775
0.925926 0.262511
0.940741 0.24933
0.955556 0.237248
0.97037 0.223954
0.985185 0.210698
1 0.195953
1.01481 0.182977
1.02963 0.166129
1.04444 0.153398
1.05926 0.132509
1.07407 0.117869
1.08889 0.101333
1.1037 0.0634439
1.11852 0.0268984
1.13333 0.00791336
1.14815 0.00168784
1.16296 0.000283838
1.17778 3.78e-05
1.19259 7.0875e-06
1.20741 0
1.22222 3.375e-07
1.23704 0
1.25185 0
1.26667 0
1.28148 0
1.2963 0
1.31111 0
1.32593 0
1.34074 0
1.35556 0
1.37037 0
1.38519 0
1.4 0
1.41481 0
1.42963 0
1.44444 0
1.45926 0
1.47407 0
1.48889 0
1.5037 0
1.51852 0
1.53333 0
1.54815 0
1.56296 0
1.57778 0
1.59259 0
1.60741 0
1.62222 0
1.63704 0
1.65185 0
1.66667 0
1.68148 0
1.6963 0
1.71111 0
1.72593 0
1.74074 0
1.75556 0
1.77037 0
1.78519 0
1.8 0
1.81481 0
1.82963 0
1.84444 0
1.85926 0
1.87407 0
1.88889 0
1.9037 0
1.91852 0
1.93333 0
1.94815 0
1.96296 0
1.97778 0
1.99259 0
2.00741 0
2.02222 0
2.03704 0
2.05185 0
2.06667 0
2.08148 0
2.0963 0
2.11111 0
2.12593 0
2.14074 0
2.15556 0
2.17037 0
2.18519 0
2.2 0
2.21481 0


==> histo_n200_02_03_06_u81.000_rs.dat <==
-2.4363 0
-2.42 0
-2.4037 0
-2.38741 0
-2.37111 0
-2.35481 0
-2.33852 0
-2.32222 0
-2.30593 0
-2.28963 0
-2.27333 0
-2.25704 0
-2.24074 0
-2.22444 0
-2.20815 0
-2.19185 0
-2.17556 0
-2.15926 0
-2.14296 0
-2.12667 0
-2.11037 0
-2.09407 0
-2.07778 0
-2.06148 0
-2.04519 0
-2.02889 0
-2.01259 0
-1.9963 0
-1.98 0
-1.9637 0
-1.94741 0
-1.93111 0
-1.91481 0
-1.89852 0
-1.88222 0
-1.86593 0
-1.84963 0
-1.83333 0
-1.81704 0
-1.80074 0
-1.78444 0
-1.76815 0
-1.75185 0
-1.73556 0
-1.71926 0
-1.70296 0
-1.68667 0
-1.67037 0
-1.65407 0
-1.63778 0
-1.62148 0
-1.60519 0
-1.58889 0
-1.57259 0
-1.5563 1.84091e-06
-1.54 1.87159e-05
-1.5237 0.000151875
-1.50741 0.00107601
-1.49111 0.00529323
-1.47481 0.0193802
-1.45852 0.0489458
-1.44222 0.0841259
-1.42593 0.10015
-1.40963 0.107092
-1.39333 0.1254
-1.37704 0.134457
-1.36074 0.145777
-1.34444 0.156168
-1.32815 0.165414
-1.31185 0.174332
-1.29556 0.183779
-1.27926 0.190763
-1.26296 0.200246
-1.24667 0.20724
-1.23037 0.214598
-1.21407 0.221911
-1.19778 0.229419
-1.18148 0.236218
-1.16519 0.242392
-1.14889 0.249113
-1.13259 0.256073
-1.1163 0.2615
-1.1 0.267741
-1.0837 0.273938
-1.06741 0.279285
-1.05111 0.285258
-1.03481 0.290811
-1.01852 0.295866
-1.00222 0.301423
-0.985926 0.307065
-0.96963 0.311806
-0.953333 0.316726
-0.937037 0.321403
-0.920741 0.326616
-0.904444 0.330712
-0.888148 0.335748
-0.871852 0.3403
-0.855556 0.344439
-0.839259 0.348977
-0.822963 0.352209
-0.806667 0.357221
-0.79037 0.361279
-0.774074 0.36472
-0.757778 0.368821
-0.741481 0.372894
-0.725185 0.376021
-0.708889 0.379603
-0.692593 0.383026
-0.676296 0.386785
-0.66 0.389535
-0.643704 0.393589
-0.627407 0.395856
-0.611111 0.399476
-0.594815 0.401681
-0.578519 0.405319
-0.562222 0.407715
-0.545926 0.410509
-0.52963 0.413253
-0.513333 0.415407
-0.497037 0.418271
-0.480741 0.420531
-0.464444 0.422803
-0.448148 0.424878
-0.431852 0.42767
-0.415556 0.429197
-0.399259 0.431093
-0.382963 0.432807
-0.366667 0.435203
-0.35037 0.436566
-0.334074 0.438269
-0.317778 0.440054
-0.301481 0.441174
-0.285185 0.442791
-0.268889 0.443772
-0.252593 0.445372
-0.236296 0.446855
-0.22 0.447335
-0.203704 0.448993
-0.187407 0.449469
-0.171111 0.450804
-0.154815 0.450803
-0.138519 0.451943
-0.122222 0.452781
-0.105926 0.45281
-0.0896296 0.453578
-0.0733333 0.454166
-0.057037 0.454662
-0.0407407 0.454354
-0.0244444 0.454849
-0.00814815 0.454878
0.00814815 0.454607
0.0244444 0.454342
0.0407407 0.455102
0.057037 0.453892
0.0733333 0.453949
0.0896296 0.45348
0.105926 0.452874
0.122222 0.452486
0.138519 0.451879
0.154815 0.451705
0.171111 0.450688
0.187407 0.449265
0.203704 0.448675
0.22 0.447596
0.236296 0.446519
0.252593 0.44519
0.268889 0.444171
0.285185 0.443188
0.301481 0.441112
0.317778 0.439682
0.334074 0.438069
0.35037 0.436672
0.366667 0.434852
0.382963 0.433048
0.399259 0.431328
0.415556 0.429365
0.431852 0.427008
0.448148 0.424581
0.464444 0.423339
0.480741 0.42077
0.497037 0.417691
0.513333 0.415771
0.52963 0.413205
0.545926 0.410105
0.562222 0.408141
0.578519 0.40561
0.594815 0.402401
0.611111 0.398991
0.627407 0.39606
0.643704 0.392678
0.66 0.389826
0.676296 0.386958
0.692593 0.383326
0.708889 0.379307
0.725185 0.376092
0.741481 0.372374
0.757778 0.368701
0.774074 0.365091
0.79037 0.361205
0.806667 0.356881
0.822963 0.352775
0.839259 0.348837
0.855556 0.344652
0.871852 0.339988
0.888148 0.335652
0.904444 0.331123
0.920741 0.326449
0.937037 0.321427
0.953333 0.316555
0.96963 0.312227
0.985926 0.306922
1.00222 0.301054
1.01852 0.296445
1.03481 0.29047
1.05111 0.285338
1.06741 0.279295
1.0837 0.273741
1.1 0.267789
1.1163 0.262088
1.13259 0.25536
1.14889 0.24925
1.16519 0.242402
1.18148 0.23585
1.19778 0.229394
1.21407 0.222401
1.23037 0.214039
1.24667 0.207477
1.26296 0.200002
1.27926 0.190624
1.29556 0.183876
1.31185 0.174224
1.32815 0.165391
1.34444 0.155912
1.36074 0.146071
1.37704 0.134472
1.39333 0.12523
1.40963 0.107132
1.42593 0.100248
1.44222 0.0840329
1.45852 0.0490164
1.47481 0.0192439
1.49111 0.00526347
1.50741 0.00104165
1.5237 0.000183784
1.54 1.6875e-05
1.5563 1.22727e-06
1.57259 3.06818e-07
1.58889 0
1.60519 0
1.62148 0
1.63778 0
1.65407 0
1.67037 0
1.68667 0
1.70296 0
1.71926 0
1.73556 0
1.75185 0
1.76815 0
1.78444 0
1.80074 0
1.81704 0
1.83333 0
1.84963 0
1.86593 0
1.88222 0
1.89852 0
1.91481 0
1.93111 0
1.94741 0
1.9637 0
1.98 0
1.9963 0
2.01259 0
2.02889 0
2.04519 0
2.06148 0
2.07778 0
2.09407 0
2.11037 0
2.12667 0
2.14296 0
2.15926 0
2.17556 0
2.19185 0
2.20815 0
2.22444 0
2.24074 0
2.25704 0
2.27333 0
2.28963 0
2.30593 0
2.32222 0
2.33852 0
2.35481 0
2.37111 0
2.38741 0
2.4037 0
2.42 0
2.4363 0


==> histo_n200_02_03_97_u03.000_sc.dat <==
-3.98666666667 0
-3.96 0
-3.93333333333 0
-3.90666666667 0
-3.88 0
-3.85333333333 0
-3.82666666667 0
-3.8 0
-3.77333333333 0
-3.74666666667 0
-3.72 0
-3.69333333333 0
-3.66666666667 0
-3.64 0
-3.61333333333 0
-3.58666666667 0
-3.56 0
-3.53333333333 0
-3.50666666667 0
-3.48 0
-3.45333333333 0
-3.42666666667 3.75e-07
-3.4 4.875e-06
-3.37333333333 3.80625e-05
-3.34666666667 0.000203437
-3.32 0.000908812
-3.29333333333 0.00333637
-3.26666666667 0.00966225
-3.24 0.0217031
-3.21333333333 0.0370376
-3.18666666667 0.0480223
-3.16 0.0507043
-3.13333333333 0.0535815
-3.10666666667 0.0618182
-3.08 0.0659541
-3.05333333333 0.0682479
-3.02666666667 0.0745007
-3 0.0765973
-2.97333333333 0.0808134
-2.94666666667 0.0842179
-2.92 0.0868374
-2.89333333333 0.0907311
-2.86666666667 0.0927486
-2.84 0.0962979
-2.81333333333 0.0982517
-2.78666666667 0.101563
-2.76 0.103653
-2.73333333333 0.106282
-2.70666666667 0.108718
-2.68 0.110716
-2.65333333333 0.113392
-2.62666666667 0.1153
-2.6 0.11718
-2.57333333333 0.119674
-2.54666666667 0.121045
-2.52 0.123483
-2.49333333333 0.125486
-2.46666666667 0.127036
-2.44 0.128807
-2.41333333333 0.130954
-2.38666666667 0.132351
-2.36 0.133974
-2.33333333333 0.13573
-2.30666666667 0.137697
-2.28 0.13869
-2.25333333333 0.140501
-2.22666666667 0.142215
-2.2 0.143467
-2.17333333333 0.144833
-2.14666666667 0.146349
-2.12 0.147744
-2.09333333333 0.149205
-2.06666666667 0.150307
-2.04 0.151736
-2.01333333333 0.152726
-1.98666666667 0.154443
-1.96 0.155345
-1.93333333333 0.156669
-1.90666666667 0.15754
-1.88 0.15906
-1.85333333333 0.159795
-1.82666666667 0.161486
-1.8 0.162543
-1.77333333333 0.163038
-1.74666666667 0.164396
-1.72 0.165242
-1.69333333333 0.166266
-1.66666666667 0.167212
-1.64 0.16841
-1.61333333333 0.169151
-1.58666666667 0.170063
-1.56 0.170906
-1.53333333333 0.17188
-1.50666666667 0.172707
-1.48 0.173632
-1.45333333333 0.174417
-1.42666666667 0.175198
-1.4 0.175964
-1.37333333333 0.176582
-1.34666666667 0.177462
-1.32 0.178063
-1.29333333333 0.178842
-1.26666666667 0.179662
-1.24 0.180154
-1.21333333333 0.180952
-1.18666666667 0.181734
-1.16 0.182222
-1.13333333333 0.182659
-1.10666666667 0.183277
-1.08 0.184075
-1.05333333333 0.184573
-1.02666666667 0.185203
-1 0.185362
-0.973333333333 0.185954
-0.946666666667 0.186788
-0.92 0.187187
-0.893333333333 0.187734
-0.866666666667 0.188093
-0.84 0.18847
-0.813333333333 0.189054
-0.786666666667 0.189514
-0.76 0.189478
-0.733333333333 0.190093
-0.706666666667 0.190614
-0.68 0.190754
-0.653333333333 0.191221
-0.626666666667 0.191731
-0.6 0.191536
-0.573333333333 0.192199
-0.546666666667 0.192557
-0.52 0.192858
-0.493333333333 0.192897
-0.466666666667 0.193092
-0.44 0.19363
-0.413333333333 0.193691
-0.386666666667 0.193932
-0.36 0.193886
-0.333333333333 0.194257
-0.306666666667 0.194373
-0.28 0.19435
-0.253333333333 0.194811
-0.226666666667 0.194848
-0.2 0.194915
-0.173333333333 0.195
-0.146666666667 0.195036
-0.12 0.195238
-0.0933333333333 0.195235
-0.0666666666667 0.194907
-0.04 0.195491
-0.0133333333333 0.195456
0.0133333333333 0.195043
0.04 0.195232
0.0666666666667 0.195335
0.0933333333333 0.195063
0.12 0.195273
0.146666666667 0.195022
0.173333333333 0.195132
0.2 0.194882
0.226666666667 0.194824
0.253333333333 0.194485
0.28 0.194545
0.306666666667 0.194337
0.333333333333 0.194557
0.36 0.193688
0.386666666667 0.194081
0.413333333333 0.19387
0.44 0.193233
0.466666666667 0.193535
0.493333333333 0.192704
0.52 0.192778
0.546666666667 0.192288
0.573333333333 0.192196
0.6 0.191839
0.626666666667 0.191561
0.653333333333 0.191023
0.68 0.191059
0.706666666667 0.190378
0.733333333333 0.190151
0.76 0.190156
0.786666666667 0.18935
0.813333333333 0.188745
0.84 0.188623
0.866666666667 0.187963
0.893333333333 0.187546
0.92 0.187101
0.946666666667 0.186645
0.973333333333 0.186245
1 0.185654
1.02666666667 0.184979
1.05333333333 0.184529
1.08 0.184146
1.10666666667 0.183247
1.13333333333 0.182631
1.16 0.182264
1.18666666667 0.181707
1.21333333333 0.180862
1.24 0.180387
1.26666666667 0.17965
1.29333333333 0.178829
1.32 0.177985
1.34666666667 0.177302
1.37333333333 0.176782
1.4 0.175765
1.42666666667 0.175525
1.45333333333 0.174308
1.48 0.173529
1.50666666667 0.172721
1.53333333333 0.17185
1.56 0.171027
1.58666666667 0.170111
1.61333333333 0.169117
1.64 0.168278
1.66666666667 0.167271
1.69333333333 0.166291
1.72 0.165299
1.74666666667 0.164265
1.77333333333 0.163406
1.8 0.162254
1.82666666667 0.161008
1.85333333333 0.159969
1.88 0.158949
1.90666666667 0.15802
1.93333333333 0.156427
1.96 0.155597
1.98666666667 0.154179
2.01333333333 0.152902
2.04 0.151678
2.06666666667 0.150337
2.09333333333 0.149335
2.12 0.147642
2.14666666667 0.146487
2.17333333333 0.144667
2.2 0.143567
2.22666666667 0.141958
2.25333333333 0.140341
2.28 0.138925
2.30666666667 0.137361
2.33333333333 0.136031
2.36 0.133949
2.38666666667 0.132681
2.41333333333 0.13077
2.44 0.128622
2.46666666667 0.127168
2.49333333333 0.125515
2.52 0.123445
2.54666666667 0.121267
2.57333333333 0.119537
2.6 0.117417
2.62666666667 0.115044
2.65333333333 0.113566
2.68 0.110493
2.70666666667 0.109032
2.73333333333 0.105788
2.76 0.104003
2.78666666667 0.101372
2.81333333333 0.0985521
2.84 0.0961446
2.86666666667 0.0928751
2.89333333333 0.0904905
2.92 0.0870729
2.94666666667 0.0840144
2.97333333333 0.0807006
3 0.0768322
3.02666666667 0.0742438
3.05333333333 0.0683287
3.08 0.0659852
3.10666666667 0.0617387
3.13333333333 0.0538419
3.16 0.0504988
3.18666666667 0.0480622
3.21333333333 0.0369679
3.24 0.0217729
3.26666666667 0.00968475
3.29333333333 0.0034035
3.32 0.000922312
3.34666666667 0.000207937
3.37333333333 3.75e-05
3.4 6e-06
3.42666666667 3.75e-07
3.45333333333 3.75e-07
3.48 0
3.50666666667 0
3.53333333333 0
3.56 0
3.58666666667 0
3.61333333333 0
3.64 0
3.66666666667 0
3.69333333333 0
3.72 0
3.74666666667 0
3.77333333333 0
3.8 0
3.82666666667 0
3.85333333333 0
3.88 0
3.90666666667 0
3.93333333333 0
3.96 0
3.98666666667 0


==> histo_n200_03_03_03_u01.000_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 6.75e-06
-2.01 8.375e-05
-1.99 0.0006495
-1.97 0.0036065
-1.95 0.0146835
-1.93 0.0401915
-1.91 0.071517
-1.89 0.0846762
-1.87 0.09006
-1.85 0.106557
-1.83 0.112323
-1.81 0.122614
-1.79 0.129154
-1.77 0.138263
-1.75 0.143278
-1.73 0.152053
-1.71 0.156842
-1.69 0.162731
-1.67 0.168746
-1.65 0.173927
-1.63 0.178889
-1.61 0.184736
-1.59 0.189009
-1.57 0.193784
-1.55 0.197503
-1.53 0.202304
-1.51 0.206702
-1.49 0.210466
-1.47 0.214334
-1.45 0.217798
-1.43 0.221809
-1.41 0.225272
-1.39 0.228887
-1.37 0.231947
-1.35 0.23548
-1.33 0.238624
-1.31 0.241338
-1.29 0.244961
-1.27 0.247385
-1.25 0.250677
-1.23 0.252761
-1.21 0.255725
-1.19 0.258352
-1.17 0.260541
-1.15 0.263628
-1.13 0.265572
-1.11 0.268364
-1.09 0.270684
-1.07 0.272664
-1.05 0.274653
-1.03 0.27698
-1.01 0.278889
-0.99 0.281132
-0.97 0.283012
-0.95 0.28469
-0.93 0.28689
-0.91 0.288525
-0.89 0.2904
-0.87 0.291642
-0.85 0.293676
-0.83 0.295049
-0.81 0.296629
-0.79 0.298257
-0.77 0.299881
-0.75 0.301199
-0.73 0.302195
-0.71 0.303596
-0.69 0.305544
-0.67 0.306409
-0.65 0.30776
-0.63 0.308594
-0.61 0.309623
-0.59 0.311399
-0.57 0.311867
-0.55 0.31314
-0.53 0.313729
-0.51 0.31518
-0.49 0.3155
-0.47 0.31689
-0.45 0.317622
-0.43 0.318106
-0.41 0.319173
-0.39 0.319631
-0.37 0.320002
-0.35 0.320771
-0.33 0.321818
-0.31 0.322319
-0.29 0.322389
-0.27 0.32302
-0.25 0.32399
-0.23 0.324216
-0.21 0.324432
-0.19 0.324466
-0.17 0.325534
-0.15 0.325111
-0.13 0.325647
-0.11 0.32561
-0.09 0.326068
-0.07 0.326046
-0.05 0.326139
-0.03 0.326597
-0.01 0.326279
0.01 0.326295
0.03 0.326112
0.05 0.326374
0.07 0.326049
0.09 0.326329
0.11 0.325659
0.13 0.325668
0.15 0.325358
0.17 0.324979
0.19 0.32473
0.21 0.324563
0.23 0.32425
0.25 0.323596
0.27 0.322777
0.29 0.322611
0.31 0.322619
0.33 0.32132
0.35 0.32086
0.37 0.320458
0.39 0.319736
0.41 0.318861
0.43 0.318287
0.45 0.317434
0.47 0.31665
0.49 0.31587
0.51 0.315027
0.53 0.313967
0.55 0.313019
0.57 0.311888
0.59 0.311101
0.61 0.310014
0.63 0.308584
0.65 0.307681
0.67 0.306332
0.69 0.305127
0.71 0.3037
0.73 0.302371
0.75 0.301104
0.77 0.299821
0.79 0.298451
0.81 0.29662
0.83 0.295192
0.85 0.293636
0.87 0.292101
0.89 0.289968
0.91 0.288492
0.93 0.286571
0.95 0.284944
0.97 0.282919
0.99 0.281125
1.01 0.27899
1.03 0.27701
1.05 0.274829
1.07 0.272809
1.09 0.270351
1.11 0.268116
1.13 0.265778
1.15 0.263221
1.17 0.260921
1.19 0.258326
1.21 0.255869
1.23 0.252862
1.25 0.250705
1.27 0.247509
1.29 0.24458
1.31 0.241577
1.33 0.238344
1.35 0.235603
1.37 0.232071
1.39 0.228512
1.41 0.22544
1.43 0.221789
1.45 0.218043
1.47 0.213903
1.49 0.210906
1.51 0.206886
1.53 0.201849
1.55 0.19787
1.57 0.193734
1.59 0.188952
1.61 0.184244
1.63 0.178959
1.65 0.173801
1.67 0.169194
1.69 0.162912
1.71 0.156853
1.73 0.151733
1.75 0.143677
1.77 0.138074
1.79 0.129407
1.81 0.122329
1.83 0.11248
1.85 0.106437
1.87 0.089848
1.89 0.0849252
1.91 0.0712112
1.93 0.0401902
1.95 0.014732
1.97 0.00360875
1.99 0.0006395
2.01 8.3e-05
2.03 9e-06
2.05 5e-07
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_03_03_03_u03.000_sc.dat <==
-4.98333333333 0
-4.95 0
-4.91666666667 0
-4.88333333333 0
-4.85 0
-4.81666666667 0
-4.78333333333 0
-4.75 0
-4.71666666667 0
-4.68333333333 0
-4.65 0
-4.61666666667 0
-4.58333333333 0
-4.55 0
-4.51666666667 0
-4.48333333333 0
-4.45 0
-4.41666666667 0
-4.38333333333 0
-4.35 0
-4.31666666667 0
-4.28333333333 0
-4.25 0
-4.21666666667 0
-4.18333333333 0
-4.15 0
-4.11666666667 0
-4.08333333333 0
-4.05 0
-4.01666666667 0
-3.98333333333 0
-3.95 0
-3.91666666667 0
-3.88333333333 0
-3.85 0
-3.81666666667 0
-3.78333333333 0
-3.75 0
-3.71666666667 0
-3.68333333333 0
-3.65 0
-3.61666666667 0
-3.58333333333 0
-3.55 0
-3.51666666667 0
-3.48333333333 1.5e-07
-3.45 0
-3.41666666667 4.5e-07
-3.38333333333 1.215e-05
-3.35 0.0001104
-3.31666666667 0.00078825
-3.28333333333 0.00386355
-3.25 0.0133637
-3.21666666667 0.0309731
-3.18333333333 0.0469461
-3.15 0.0507813
-3.11666666667 0.0567254
-3.08333333333 0.0649926
-3.05 0.0680888
-3.01666666667 0.074876
-2.98333333333 0.0777867
-2.95 0.0836696
-2.91666666667 0.0864156
-2.88333333333 0.0911699
-2.85 0.0943895
-2.81666666667 0.097655
-2.78333333333 0.101248
-2.75 0.104588
-2.71666666667 0.10702
-2.68333333333 0.110424
-2.65 0.113066
-2.61666666667 0.116099
-2.58333333333 0.118235
-2.55 0.121041
-2.51666666667 0.123474
-2.48333333333 0.12591
-2.45 0.128279
-2.41666666667 0.130308
-2.38333333333 0.132429
-2.35 0.134601
-2.31666666667 0.136811
-2.28333333333 0.13875
-2.25 0.140768
-2.21666666667 0.142658
-2.18333333333 0.144191
-2.15 0.146468
-2.11666666667 0.147862
-2.08333333333 0.149608
-2.05 0.151175
-2.01666666667 0.152931
-1.98333333333 0.154488
-1.95 0.155813
-1.91666666667 0.157557
-1.88333333333 0.159006
-1.85 0.160554
-1.81666666667 0.161808
-1.78333333333 0.163012
-1.75 0.164291
-1.71666666667 0.165835
-1.68333333333 0.16707
-1.65 0.167891
-1.61666666667 0.169259
-1.58333333333 0.170638
-1.55 0.171597
-1.51666666667 0.172741
-1.48333333333 0.173736
-1.45 0.174634
-1.41666666667 0.175719
-1.38333333333 0.176651
-1.35 0.17775
-1.31666666667 0.178562
-1.28333333333 0.179487
-1.25 0.180349
-1.21666666667 0.181249
-1.18333333333 0.18204
-1.15 0.182895
-1.11666666667 0.183425
-1.08333333333 0.184306
-1.05 0.185111
-1.01666666667 0.185619
-0.983333333333 0.186262
-0.95 0.187053
-0.916666666667 0.187548
-0.883333333333 0.188096
-0.85 0.188963
-0.816666666667 0.189203
-0.783333333333 0.189813
-0.75 0.190511
-0.716666666667 0.19076
-0.683333333333 0.191141
-0.65 0.191727
-0.616666666667 0.192351
-0.583333333333 0.192336
-0.55 0.192857
-0.516666666667 0.193375
-0.483333333333 0.19352
-0.45 0.193466
-0.416666666667 0.194222
-0.383333333333 0.194412
-0.35 0.194453
-0.316666666667 0.194949
-0.283333333333 0.194948
-0.25 0.19525
-0.216666666667 0.195343
-0.183333333333 0.19534
-0.15 0.195729
-0.116666666667 0.195441
-0.0833333333333 0.195739
-0.05 0.195913
-0.0166666666667 0.195496
0.0166666666667 0.195739
0.05 0.195882
0.0833333333333 0.195629
0.116666666667 0.195675
0.15 0.195549
0.183333333333 0.195456
0.216666666667 0.195363
0.25 0.195207
0.283333333333 0.194781
0.316666666667 0.194984
0.35 0.194538
0.383333333333 0.194423
0.416666666667 0.193922
0.45 0.193892
0.483333333333 0.193516
0.516666666667 0.193411
0.55 0.192546
0.583333333333 0.192599
0.616666666667 0.192236
0.65 0.191693
0.683333333333 0.191245
0.716666666667 0.19093
0.75 0.190254
0.783333333333 0.189761
0.816666666667 0.189258
0.85 0.188819
0.883333333333 0.188335
0.916666666667 0.187609
0.95 0.186982
0.983333333333 0.186325
1.01666666667 0.185789
1.05 0.184931
1.08333333333 0.18436
1.11666666667 0.183509
1.15 0.182855
1.18333333333 0.182057
1.21666666667 0.180983
1.25 0.180336
1.28333333333 0.179505
1.31666666667 0.178647
1.35 0.177888
1.38333333333 0.176466
1.41666666667 0.175551
1.45 0.174957
1.48333333333 0.173738
1.51666666667 0.172687
1.55 0.171548
1.58333333333 0.170506
1.61666666667 0.169178
1.65 0.168147
1.68333333333 0.166821
1.71666666667 0.165897
1.75 0.164432
1.78333333333 0.162973
1.81666666667 0.1618
1.85 0.160196
1.88333333333 0.159207
1.91666666667 0.157328
1.95 0.156023
1.98333333333 0.154454
2.01666666667 0.152998
2.05 0.151355
2.08333333333 0.149505
2.11666666667 0.147968
2.15 0.146143
2.18333333333 0.144527
2.21666666667 0.142515
2.25 0.14074
2.28333333333 0.138772
2.31666666667 0.136829
2.35 0.134541
2.38333333333 0.132426
2.41666666667 0.130436
2.45 0.128239
2.48333333333 0.125899
2.51666666667 0.12356
2.55 0.120866
2.58333333333 0.118246
2.61666666667 0.116069
2.65 0.113286
2.68333333333 0.110273
2.71666666667 0.107101
2.75 0.104437
2.78333333333 0.101379
2.81666666667 0.0975555
2.85 0.0947267
2.88333333333 0.0910034
2.91666666667 0.0865151
2.95 0.083502
2.98333333333 0.077774
3.01666666667 0.0749765
3.05 0.0679461
3.08333333333 0.0651455
3.11666666667 0.0565548
3.15 0.0509481
3.18333333333 0.0468089
3.21666666667 0.0310605
3.25 0.0134367
3.28333333333 0.0038424
3.31666666667 0.00077955
3.35 0.0001161
3.38333333333 1.365e-05
3.41666666667 1.2e-06
3.45 0
3.48333333333 0
3.51666666667 0
3.55 0
3.58333333333 0
3.61666666667 0
3.65 0
3.68333333333 0
3.71666666667 0
3.75 0
3.78333333333 0
3.81666666667 0
3.85 0
3.88333333333 0
3.91666666667 0
3.95 0
3.98333333333 0
4.01666666667 0
4.05 0
4.08333333333 0
4.11666666667 0
4.15 0
4.18333333333 0
4.21666666667 0
4.25 0
4.28333333333 0
4.31666666667 0
4.35 0
4.38333333333 0
4.41666666667 0
4.45 0
4.48333333333 0
4.51666666667 0
4.55 0
4.58333333333 0
4.61666666667 0
4.65 0
4.68333333333 0
4.71666666667 0
4.75 0
4.78333333333 0
4.81666666667 0
4.85 0
4.88333333333 0
4.91666666667 0
4.95 0
4.98333333333 0


==> histo_n200_03_03_03_u09.000_sc.dat <==
-9.96666666667 0
-9.9 0
-9.83333333333 0
-9.76666666667 0
-9.7 0
-9.63333333333 0
-9.56666666667 0
-9.5 0
-9.43333333333 0
-9.36666666667 0
-9.3 0
-9.23333333333 0
-9.16666666667 0
-9.1 0
-9.03333333333 0
-8.96666666667 0
-8.9 0
-8.83333333333 0
-8.76666666667 0
-8.7 0
-8.63333333333 0
-8.56666666667 0
-8.5 0
-8.43333333333 0
-8.36666666667 0
-8.3 0
-8.23333333333 0
-8.16666666667 0
-8.1 0
-8.03333333333 0
-7.96666666667 0
-7.9 0
-7.83333333333 0
-7.76666666667 0
-7.7 0
-7.63333333333 0
-7.56666666667 0
-7.5 0
-7.43333333333 0
-7.36666666667 0
-7.3 0
-7.23333333333 0
-7.16666666667 0
-7.1 0
-7.03333333333 0
-6.96666666667 0
-6.9 0
-6.83333333333 0
-6.76666666667 0
-6.7 0
-6.63333333333 0
-6.56666666667 0
-6.5 0
-6.43333333333 0
-6.36666666667 0
-6.3 0
-6.23333333333 0
-6.16666666667 0
-6.1 0
-6.03333333333 0
-5.96666666667 0
-5.9 0
-5.83333333333 0
-5.76666666667 0
-5.7 0
-5.63333333333 0
-5.56666666667 9e-07
-5.5 1.14e-05
-5.43333333333 0.0001335
-5.36666666667 0.00114435
-5.3 0.00599985
-5.23333333333 0.0177058
-5.16666666667 0.0286548
-5.1 0.0313953
-5.03333333333 0.0372589
-4.96666666667 0.0405655
-4.9 0.0451162
-4.83333333333 0.0477419
-4.76666666667 0.051147
-4.7 0.054214
-4.63333333333 0.0567661
-4.56666666667 0.0592876
-4.5 0.0618316
-4.43333333333 0.064284
-4.36666666667 0.066481
-4.3 0.068685
-4.23333333333 0.0706465
-4.16666666667 0.0726547
-4.1 0.0745176
-4.03333333333 0.0764286
-3.96666666667 0.0781237
-3.9 0.0799544
-3.83333333333 0.0814537
-3.76666666667 0.0831792
-3.7 0.0845942
-3.63333333333 0.0862493
-3.56666666667 0.0876935
-3.5 0.088974
-3.43333333333 0.0904567
-3.36666666667 0.0916364
-3.3 0.093127
-3.23333333333 0.0942865
-3.16666666667 0.0955627
-3.1 0.0966376
-3.03333333333 0.0979396
-2.96666666667 0.0989615
-2.9 0.0999515
-2.83333333333 0.101057
-2.76666666667 0.102142
-2.7 0.103065
-2.63333333333 0.104025
-2.56666666667 0.104958
-2.5 0.105839
-2.43333333333 0.106835
-2.36666666667 0.107512
-2.3 0.108403
-2.23333333333 0.109063
-2.16666666667 0.11001
-2.1 0.11065
-2.03333333333 0.111445
-1.96666666667 0.111988
-1.9 0.112729
-1.83333333333 0.11336
-1.76666666667 0.113972
-1.7 0.114554
-1.63333333333 0.115235
-1.56666666667 0.115546
-1.5 0.116243
-1.43333333333 0.116656
-1.36666666667 0.117147
-1.3 0.117652
-1.23333333333 0.117913
-1.16666666667 0.118453
-1.1 0.118693
-1.03333333333 0.11923
-0.966666666667 0.119527
-0.9 0.119745
-0.833333333333 0.119958
-0.766666666667 0.120367
-0.7 0.120637
-0.633333333333 0.120691
-0.566666666667 0.121015
-0.5 0.12118
-0.433333333333 0.121298
-0.366666666667 0.121434
-0.3 0.12158
-0.233333333333 0.121501
-0.166666666667 0.12175
-0.1 0.121676
-0.0333333333333 0.121859
0.0333333333333 0.121774
0.1 0.121676
0.166666666667 0.121738
0.233333333333 0.121604
0.3 0.12167
0.366666666667 0.121262
0.433333333333 0.121338
0.5 0.121168
0.566666666667 0.121019
0.633333333333 0.120799
0.7 0.120547
0.766666666667 0.120249
0.833333333333 0.120056
0.9 0.119772
0.966666666667 0.119548
1.03333333333 0.119143
1.1 0.118748
1.16666666667 0.118399
1.23333333333 0.118023
1.3 0.117605
1.36666666667 0.117022
1.43333333333 0.116775
1.5 0.116193
1.56666666667 0.115628
1.63333333333 0.115123
1.7 0.114589
1.76666666667 0.113956
1.83333333333 0.113385
1.9 0.112669
1.96666666667 0.112119
2.03333333333 0.111415
2.1 0.110611
2.16666666667 0.110011
2.23333333333 0.109164
2.3 0.108395
2.36666666667 0.107516
2.43333333333 0.106803
2.5 0.105867
2.56666666667 0.104994
2.63333333333 0.10397
2.7 0.10308
2.76666666667 0.102142
2.83333333333 0.101052
2.9 0.099989
2.96666666667 0.0990055
3.03333333333 0.0978497
3.1 0.0966135
3.16666666667 0.0955312
3.23333333333 0.0943327
3.3 0.0930552
3.36666666667 0.0917635
3.43333333333 0.0904182
3.5 0.0890071
3.56666666667 0.0876817
3.63333333333 0.0862164
3.7 0.0847132
3.76666666667 0.0830815
3.83333333333 0.0814468
3.9 0.0798895
3.96666666667 0.0781447
4.03333333333 0.0764179
4.1 0.0745264
4.16666666667 0.0726246
4.23333333333 0.0706683
4.3 0.0685907
4.36666666667 0.0665266
4.43333333333 0.0642685
4.5 0.0618477
4.56666666667 0.0593295
4.63333333333 0.0567201
4.7 0.0542418
4.76666666667 0.0512455
4.83333333333 0.0476956
4.9 0.0450271
4.96666666667 0.0405751
5.03333333333 0.0372946
5.1 0.0313476
5.16666666667 0.02875
5.23333333333 0.0176548
5.3 0.0059571
5.36666666667 0.0011367
5.43333333333 0.000135675
5.5 1.0125e-05
5.56666666667 6e-07
5.63333333333 7.5e-08
5.7 0
5.76666666667 0
5.83333333333 0
5.9 0
5.96666666667 0
6.03333333333 0
6.1 0
6.16666666667 0
6.23333333333 0
6.3 0
6.36666666667 0
6.43333333333 0
6.5 0
6.56666666667 0
6.63333333333 0
6.7 0
6.76666666667 0
6.83333333333 0
6.9 0
6.96666666667 0
7.03333333333 0
7.1 0
7.16666666667 0
7.23333333333 0
7.3 0
7.36666666667 0
7.43333333333 0
7.5 0
7.56666666667 0
7.63333333333 0
7.7 0
7.76666666667 0
7.83333333333 0
7.9 0
7.96666666667 0
8.03333333333 0
8.1 0
8.16666666667 0
8.23333333333 0
8.3 0
8.36666666667 0
8.43333333333 0
8.5 0
8.56666666667 0
8.63333333333 0
8.7 0
8.76666666667 0
8.83333333333 0
8.9 0
8.96666666667 0
9.03333333333 0
9.1 0
9.16666666667 0
9.23333333333 0
9.3 0
9.36666666667 0
9.43333333333 0
9.5 0
9.56666666667 0
9.63333333333 0
9.7 0
9.76666666667 0
9.83333333333 0
9.9 0
9.96666666667 0


==> histo_n200_03_03_03_u27.000_sc.dat <==
-11.96 0
-11.88 0
-11.8 0
-11.72 0
-11.64 0
-11.56 0
-11.48 0
-11.4 0
-11.32 0
-11.24 0
-11.16 0
-11.08 0
-11 0
-10.92 0
-10.84 0
-10.76 0
-10.68 0
-10.6 0
-10.52 0
-10.44 0
-10.36 0
-10.28 0
-10.2 0
-10.12 0
-10.04 0
-9.96 0
-9.88 0
-9.8 0
-9.72 0
-9.64 0
-9.56 0
-9.48 0
-9.4 0
-9.32 0
-9.24 0
-9.16 0
-9.08 0
-9 0
-8.92 0
-8.84 1.875e-07
-8.76 9.375e-07
-8.68 5.75e-06
-8.6 4.19375e-05
-8.52 0.000234
-8.44 0.00100137
-8.36 0.00326819
-8.28 0.008062
-8.2 0.0141702
-8.12 0.0180381
-8.04 0.0189378
-7.96 0.0211303
-7.88 0.024041
-7.8 0.0249586
-7.72 0.0271437
-7.64 0.0285394
-7.56 0.0301456
-7.48 0.0315827
-7.4 0.032887
-7.32 0.0342874
-7.24 0.0355074
-7.16 0.0366519
-7.08 0.0380962
-7 0.0389177
-6.92 0.0402111
-6.84 0.0412514
-6.76 0.0422514
-6.68 0.0432122
-6.6 0.0443023
-6.52 0.0452283
-6.44 0.0460756
-6.36 0.0471556
-6.28 0.0480426
-6.2 0.0488289
-6.12 0.0496376
-6.04 0.0506269
-5.96 0.0513916
-5.88 0.0521372
-5.8 0.0529403
-5.72 0.0537125
-5.64 0.0544381
-5.56 0.0552063
-5.48 0.0559391
-5.4 0.0566421
-5.32 0.0573149
-5.24 0.0579767
-5.16 0.0586564
-5.08 0.0593315
-5 0.0599844
-4.92 0.0605257
-4.84 0.061267
-4.76 0.0617344
-4.68 0.0623482
-4.6 0.0630405
-4.52 0.0635239
-4.44 0.0640992
-4.36 0.0645727
-4.28 0.0651576
-4.2 0.0657825
-4.12 0.0660692
-4.04 0.0667062
-3.96 0.0671802
-3.88 0.0676497
-3.8 0.0681351
-3.72 0.0685352
-3.64 0.0690574
-3.56 0.0694391
-3.48 0.0698891
-3.4 0.0703169
-3.32 0.0706161
-3.24 0.0711082
-3.16 0.0714868
-3.08 0.0717552
-3 0.0722899
-2.92 0.07248
-2.84 0.0729349
-2.76 0.0732822
-2.68 0.0734897
-2.6 0.0738773
-2.52 0.0741583
-2.44 0.0745052
-2.36 0.0746657
-2.28 0.0749909
-2.2 0.0753051
-2.12 0.075585
-2.04 0.075769
-1.96 0.075997
-1.88 0.0762767
-1.8 0.0764368
-1.72 0.0766222
-1.64 0.0769448
-1.56 0.0769813
-1.48 0.0771949
-1.4 0.0774166
-1.32 0.0775832
-1.24 0.0777832
-1.16 0.0777514
-1.08 0.0780426
-1 0.0781582
-0.92 0.0781686
-0.84 0.0782837
-0.76 0.078438
-0.68 0.0784937
-0.6 0.0785557
-0.52 0.0786555
-0.44 0.0787369
-0.36 0.0786994
-0.28 0.0787784
-0.2 0.0787851
-0.12 0.0787981
-0.04 0.0788489
0.04 0.0788321
0.12 0.0788381
0.2 0.0788061
0.28 0.0787899
0.36 0.0787405
0.44 0.0787884
0.52 0.0786086
0.6 0.0784974
0.68 0.0784747
0.76 0.078468
0.84 0.0783121
0.92 0.0782707
1 0.0780531
1.08 0.0779931
1.16 0.0778687
1.24 0.0776801
1.32 0.0775067
1.4 0.0774326
1.48 0.0772067
1.56 0.0770512
1.64 0.0768616
1.72 0.0767232
1.8 0.0763777
1.88 0.0762989
1.96 0.0760966
2.04 0.0756822
2.12 0.0756031
2.2 0.0753191
2.28 0.0750053
2.36 0.0747034
2.44 0.0744541
2.52 0.074263
2.6 0.0738241
2.68 0.0735718
2.76 0.0731908
2.84 0.0728609
2.92 0.0725729
3 0.0721933
3.08 0.0717654
3.16 0.0714808
3.24 0.0711124
3.32 0.0706424
3.4 0.0703079
3.48 0.0698224
3.56 0.0694812
3.64 0.0690621
3.72 0.0685584
3.8 0.0680615
3.88 0.0676715
3.96 0.0671652
4.04 0.0666665
4.12 0.0662501
4.2 0.0656804
4.28 0.0651763
4.36 0.0646419
4.44 0.0641547
4.52 0.0634806
4.6 0.0629276
4.68 0.0623699
4.76 0.0618029
4.84 0.0611857
4.92 0.0605605
5 0.0599321
5.08 0.0593676
5.16 0.0586172
5.24 0.0580359
5.32 0.0573215
5.4 0.0566342
5.48 0.0558761
5.56 0.0551882
5.64 0.0544597
5.72 0.0537689
5.8 0.0529472
5.88 0.0521387
5.96 0.0513909
6.04 0.0505114
6.12 0.0497072
6.2 0.0488357
6.28 0.0479931
6.36 0.0471696
6.44 0.046031
6.52 0.0452651
6.6 0.0443137
6.68 0.0433409
6.76 0.0422182
6.84 0.0413846
6.92 0.0400309
7 0.0390001
7.08 0.0380389
7.16 0.0366281
7.24 0.0355576
7.32 0.0342457
7.4 0.0329203
7.48 0.0315562
7.56 0.0301441
7.64 0.0285145
7.72 0.0272496
7.8 0.0249709
7.88 0.0239822
7.96 0.021137
8.04 0.0189236
8.12 0.0180774
8.2 0.0141496
8.28 0.0080965
8.36 0.00327912
8.44 0.00100737
8.52 0.000237375
8.6 4.14375e-05
8.68 7.4375e-06
8.76 6.25e-07
8.84 1.25e-07
8.92 0
9 0
9.08 0
9.16 0
9.24 0
9.32 0
9.4 0
9.48 0
9.56 0
9.64 0
9.72 0
9.8 0
9.88 0
9.96 0
10.04 0
10.12 0
10.2 0
10.28 0
10.36 0
10.44 0
10.52 0
10.6 0
10.68 0
10.76 0
10.84 0
10.92 0
11 0
11.08 0
11.16 0
11.24 0
11.32 0
11.4 0
11.48 0
11.56 0
11.64 0
11.72 0
11.8 0
11.88 0
11.96 0


==> histo_n200_03_03_03_u81.000_sc.dat <==
-17.94 0
-17.82 0
-17.7 0
-17.58 0
-17.46 0
-17.34 0
-17.22 0
-17.1 0
-16.98 0
-16.86 0
-16.74 0
-16.62 0
-16.5 0
-16.38 0
-16.26 0
-16.14 0
-16.02 0
-15.9 0
-15.78 0
-15.66 0
-15.54 0
-15.42 0
-15.3 0
-15.18 0
-15.06 0
-14.94 0
-14.82 0
-14.7 0
-14.58 0
-14.46 0
-14.34 0
-14.22 0
-14.1 0
-13.98 0
-13.86 0
-13.74 0
-13.62 0
-13.5 4.58333e-07
-13.38 2.75e-06
-13.26 1.73333e-05
-13.14 8.28333e-05
-13.02 0.000345583
-12.9 0.00113071
-12.78 0.0030385
-12.66 0.00619154
-12.54 0.009506
-12.42 0.0112613
-12.3 0.01177
-12.18 0.0131237
-12.06 0.0148161
-11.94 0.0154002
-11.82 0.0166178
-11.7 0.0176422
-11.58 0.0183765
-11.46 0.0195161
-11.34 0.0201371
-11.22 0.0211467
-11.1 0.0217954
-10.98 0.0227164
-10.86 0.0233667
-10.74 0.0241523
-10.62 0.0248515
-10.5 0.025525
-10.38 0.0262603
-10.26 0.0268786
-10.14 0.0275445
-10.02 0.0282528
-9.9 0.0287843
-9.78 0.0294237
-9.66 0.0300819
-9.54 0.0305503
-9.42 0.0312242
-9.3 0.031817
-9.18 0.0323564
-9.06 0.0328973
-8.94 0.0333952
-8.82 0.0339845
-8.7 0.0345316
-8.58 0.0350304
-8.46 0.0354548
-8.34 0.0360846
-8.22 0.0364453
-8.1 0.037005
-7.98 0.0374575
-7.86 0.0379189
-7.74 0.038396
-7.62 0.0387992
-7.5 0.0392384
-7.38 0.0397258
-7.26 0.0400909
-7.14 0.0405162
-7.02 0.0409525
-6.9 0.0413681
-6.78 0.0417217
-6.66 0.0421494
-6.54 0.0424462
-6.42 0.0429232
-6.3 0.0432189
-6.18 0.0436224
-6.06 0.0439618
-5.94 0.0442925
-5.82 0.0446745
-5.7 0.0449415
-5.58 0.045316
-5.46 0.0456033
-5.34 0.0459522
-5.22 0.046252
-5.1 0.0464785
-4.98 0.0468329
-4.86 0.0470484
-4.74 0.0473416
-4.62 0.0476209
-4.5 0.0478963
-4.38 0.048088
-4.26 0.0484301
-4.14 0.048604
-4.02 0.0488639
-3.9 0.0491092
-3.78 0.0492652
-3.66 0.0494548
-3.54 0.0497149
-3.42 0.0499393
-3.3 0.0500706
-3.18 0.0503024
-3.06 0.0504672
-2.94 0.0506668
-2.82 0.0507494
-2.7 0.0508798
-2.58 0.0511943
-2.46 0.0512394
-2.34 0.0513769
-2.22 0.0514726
-2.1 0.0516469
-1.98 0.0517153
-1.86 0.0518815
-1.74 0.0519446
-1.62 0.0520583
-1.5 0.0521465
-1.38 0.052252
-1.26 0.05226
-1.14 0.0523414
-1.02 0.0524657
-0.9 0.0525193
-0.78 0.0524228
-0.66 0.052571
-0.54 0.0525929
-0.42 0.0526301
-0.3 0.0526672
-0.18 0.0526641
-0.06 0.0527152
0.06 0.0526414
0.18 0.052645
0.3 0.0526303
0.42 0.0526447
0.54 0.052648
0.66 0.0525703
0.78 0.0524689
0.9 0.0525026
1.02 0.0524215
1.14 0.0523766
1.26 0.0522817
1.38 0.052199
1.5 0.0521534
1.62 0.0520602
1.74 0.0519413
1.86 0.0518894
1.98 0.0517209
2.1 0.0516661
2.22 0.0514786
2.34 0.0513415
2.46 0.051254
2.58 0.0510474
2.7 0.050989
2.82 0.0507592
2.94 0.0506449
3.06 0.0504922
3.18 0.0502748
3.3 0.0501108
3.42 0.0498914
3.54 0.0497422
3.66 0.0494654
3.78 0.0493282
3.9 0.0490945
4.02 0.0488706
4.14 0.0485835
4.26 0.0484106
4.38 0.0481355
4.5 0.0478683
4.62 0.047611
4.74 0.0473814
4.86 0.047078
4.98 0.0467969
5.1 0.0465259
5.22 0.0461852
5.34 0.04594
5.46 0.0455931
5.58 0.0453563
5.7 0.0449316
5.82 0.0446291
5.94 0.0442943
6.06 0.0439645
6.18 0.0436034
6.3 0.0432572
6.42 0.0428903
6.54 0.0424702
6.66 0.0421207
6.78 0.0418257
6.9 0.0412805
7.02 0.0409512
7.14 0.0405653
7.26 0.040113
7.38 0.0396866
7.5 0.0392659
7.62 0.0388965
7.74 0.0383234
7.86 0.0379289
7.98 0.0374479
8.1 0.0369781
8.22 0.0364725
8.34 0.0360608
8.46 0.0355105
8.58 0.034995
8.7 0.0344612
8.82 0.0339975
8.94 0.0334548
9.06 0.0328751
9.18 0.0323957
9.3 0.031757
9.42 0.0312018
9.54 0.0306189
9.66 0.0300751
9.78 0.0294348
9.9 0.0287891
10.02 0.0282187
10.14 0.027553
10.26 0.026903
10.38 0.026249
10.5 0.0255167
10.62 0.024876
10.74 0.0241803
10.86 0.0233269
10.98 0.0227114
11.1 0.0217518
11.22 0.0211895
11.34 0.0201376
11.46 0.0195273
11.58 0.0183783
11.7 0.0176393
11.82 0.016625
11.94 0.0153905
12.06 0.0147745
12.18 0.0131654
12.3 0.0117501
12.42 0.0112829
12.54 0.00950367
12.66 0.00615508
12.78 0.00303179
12.9 0.00113304
13.02 0.000347167
13.14 8.44583e-05
13.26 1.64167e-05
13.38 2.70833e-06
13.5 3.75e-07
13.62 4.16667e-08
13.74 4.16667e-08
13.86 0
13.98 0
14.1 0
14.22 0
14.34 0
14.46 0
14.58 0
14.7 0
14.82 0
14.94 0
15.06 0
15.18 0
15.3 0
15.42 0
15.54 0
15.66 0
15.78 0
15.9 0
16.02 0
16.14 0
16.26 0
16.38 0
16.5 0
16.62 0
16.74 0
16.86 0
16.98 0
17.1 0
17.22 0
17.34 0
17.46 0
17.58 0
17.7 0
17.82 0
17.94 0


==> histo_n200_11_11_11_u00.500_BCD0_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 0
-2.01 0
-1.99 1.5e-06
-1.97 4.35e-05
-1.95 0.00106775
-1.93 0.0113427
-1.91 0.0461047
-1.89 0.0684522
-1.87 0.0824887
-1.85 0.0936315
-1.83 0.104787
-1.81 0.11501
-1.79 0.123686
-1.77 0.131495
-1.75 0.139222
-1.73 0.146177
-1.71 0.153043
-1.69 0.159179
-1.67 0.165282
-1.65 0.171775
-1.63 0.176714
-1.61 0.182138
-1.59 0.187157
-1.57 0.192174
-1.55 0.196977
-1.53 0.201596
-1.51 0.205412
-1.49 0.210121
-1.47 0.214197
-1.45 0.218336
-1.43 0.22154
-1.41 0.224934
-1.39 0.229232
-1.37 0.232466
-1.35 0.236182
-1.33 0.239164
-1.31 0.242462
-1.29 0.245486
-1.27 0.24822
-1.25 0.251598
-1.23 0.254585
-1.21 0.257289
-1.19 0.259754
-1.17 0.26238
-1.15 0.265393
-1.13 0.267684
-1.11 0.2703
-1.09 0.272515
-1.07 0.2753
-1.05 0.277296
-1.03 0.279649
-1.01 0.281111
-0.99 0.28377
-0.97 0.285597
-0.95 0.287447
-0.93 0.289271
-0.91 0.291324
-0.89 0.293078
-0.87 0.294323
-0.85 0.296523
-0.83 0.298652
-0.81 0.299562
-0.79 0.301311
-0.77 0.303107
-0.75 0.30561
-0.73 0.306033
-0.71 0.307023
-0.69 0.308947
-0.67 0.309557
-0.65 0.310812
-0.63 0.311789
-0.61 0.313355
-0.59 0.314483
-0.57 0.315427
-0.55 0.316355
-0.53 0.317951
-0.51 0.318688
-0.49 0.320116
-0.47 0.320893
-0.45 0.321173
-0.43 0.322459
-0.41 0.322432
-0.39 0.323029
-0.37 0.324242
-0.35 0.324987
-0.33 0.325783
-0.31 0.326098
-0.29 0.326503
-0.27 0.326498
-0.25 0.327667
-0.23 0.327914
-0.21 0.329077
-0.19 0.328787
-0.17 0.329453
-0.15 0.33052
-0.13 0.329711
-0.11 0.330158
-0.09 0.330827
-0.07 0.329775
-0.05 0.330703
-0.03 0.3306
-0.01 0.298547
0.01 0.298542
0.03 0.331673
0.05 0.330614
0.07 0.329552
0.09 0.329762
0.11 0.329916
0.13 0.329107
0.15 0.328951
0.17 0.328714
0.19 0.329066
0.21 0.328066
0.23 0.327815
0.25 0.327835
0.27 0.327876
0.29 0.326527
0.31 0.326504
0.33 0.325323
0.35 0.324743
0.37 0.324564
0.39 0.324131
0.41 0.323081
0.43 0.321559
0.45 0.321653
0.47 0.320378
0.49 0.318659
0.51 0.318485
0.53 0.317147
0.55 0.317185
0.57 0.315849
0.59 0.314409
0.61 0.313439
0.63 0.312808
0.65 0.311404
0.67 0.310178
0.69 0.307787
0.71 0.307217
0.73 0.305646
0.75 0.302715
0.77 0.302984
0.79 0.300987
0.81 0.299848
0.83 0.297752
0.85 0.296605
0.87 0.295408
0.89 0.292593
0.91 0.291467
0.93 0.289427
0.95 0.287301
0.97 0.285283
0.99 0.28323
1.01 0.281461
1.03 0.278962
1.05 0.276788
1.07 0.274242
1.09 0.272021
1.11 0.269935
1.13 0.267429
1.15 0.264683
1.17 0.262661
1.19 0.25988
1.21 0.256853
1.23 0.254262
1.25 0.251271
1.27 0.248771
1.29 0.245525
1.31 0.242114
1.33 0.239308
1.35 0.235016
1.37 0.232289
1.39 0.228849
1.41 0.225649
1.43 0.221577
1.45 0.217287
1.47 0.213361
1.49 0.209178
1.51 0.205405
1.53 0.20071
1.55 0.19593
1.57 0.191762
1.59 0.186756
1.61 0.181638
1.63 0.176276
1.65 0.170798
1.67 0.16554
1.69 0.159199
1.71 0.15316
1.73 0.146617
1.75 0.139139
1.77 0.131566
1.79 0.123152
1.81 0.114635
1.83 0.104931
1.85 0.0931487
1.87 0.0818492
1.89 0.0683027
1.91 0.04575
1.93 0.0113477
1.95 0.00107275
1.97 4.775e-05
1.99 1e-06
2.01 0
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_11_11_11_u00.500_BCD1_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 0
-2.01 0
-1.99 2.5e-07
-1.97 3.85e-05
-1.95 0.0009895
-1.93 0.0109317
-1.91 0.0450832
-1.89 0.0681355
-1.87 0.0819435
-1.85 0.093228
-1.83 0.104746
-1.81 0.114232
-1.79 0.123127
-1.77 0.131683
-1.75 0.138795
-1.73 0.146972
-1.71 0.15287
-1.69 0.15888
-1.67 0.165142
-1.65 0.171516
-1.63 0.176459
-1.61 0.182219
-1.59 0.186834
-1.57 0.192001
-1.55 0.196934
-1.53 0.200603
-1.51 0.205734
-1.49 0.209973
-1.47 0.21348
-1.45 0.217922
-1.43 0.221874
-1.41 0.225296
-1.39 0.229575
-1.37 0.232747
-1.35 0.236117
-1.33 0.239701
-1.31 0.242131
-1.29 0.245779
-1.27 0.248811
-1.25 0.251404
-1.23 0.254393
-1.21 0.25676
-1.19 0.260292
-1.17 0.262438
-1.15 0.265276
-1.13 0.268117
-1.11 0.269637
-1.09 0.272111
-1.07 0.274924
-1.05 0.276161
-1.03 0.279903
-1.01 0.281798
-0.99 0.283492
-0.97 0.285458
-0.95 0.287391
-0.93 0.289603
-0.91 0.29163
-0.89 0.292879
-0.87 0.294416
-0.85 0.296467
-0.83 0.298532
-0.81 0.300088
-0.79 0.301572
-0.77 0.302639
-0.75 0.303937
-0.73 0.305943
-0.71 0.307155
-0.69 0.308445
-0.67 0.309962
-0.65 0.310723
-0.63 0.312593
-0.61 0.314104
-0.59 0.315008
-0.57 0.31553
-0.55 0.316723
-0.53 0.317512
-0.51 0.318431
-0.49 0.319719
-0.47 0.319811
-0.45 0.321388
-0.43 0.322251
-0.41 0.322975
-0.39 0.323932
-0.37 0.324729
-0.35 0.325323
-0.33 0.326274
-0.31 0.326212
-0.29 0.326547
-0.27 0.327525
-0.25 0.327501
-0.23 0.328069
-0.21 0.328552
-0.19 0.328717
-0.17 0.328886
-0.15 0.33011
-0.13 0.329593
-0.11 0.329918
-0.09 0.329968
-0.07 0.329073
-0.05 0.331496
-0.03 0.330536
-0.01 0.29842
0.01 0.29878
0.03 0.331473
0.05 0.3305
0.07 0.330287
0.09 0.33099
0.11 0.33013
0.13 0.32981
0.15 0.329345
0.17 0.329388
0.19 0.328661
0.21 0.328941
0.23 0.328251
0.25 0.327806
0.27 0.327359
0.29 0.326761
0.31 0.32629
0.33 0.325016
0.35 0.324585
0.37 0.324091
0.39 0.323465
0.41 0.32296
0.43 0.322004
0.45 0.321288
0.47 0.321258
0.49 0.319458
0.51 0.319292
0.53 0.317929
0.55 0.316977
0.57 0.315512
0.59 0.314226
0.61 0.312638
0.63 0.312619
0.65 0.310893
0.67 0.310087
0.69 0.30843
0.71 0.307265
0.73 0.305886
0.75 0.304823
0.77 0.303309
0.79 0.30094
0.81 0.299779
0.83 0.29782
0.85 0.296669
0.87 0.295091
0.89 0.293418
0.91 0.290806
0.93 0.2892
0.95 0.287557
0.97 0.285451
0.99 0.28346
1.01 0.280867
1.03 0.278851
1.05 0.277732
1.07 0.274906
1.09 0.272624
1.11 0.270337
1.13 0.267047
1.15 0.265219
1.17 0.262689
1.19 0.25946
1.21 0.257422
1.23 0.2546
1.25 0.251297
1.27 0.248138
1.29 0.245226
1.31 0.242451
1.33 0.238387
1.35 0.235734
1.37 0.23193
1.39 0.228275
1.41 0.2253
1.43 0.221278
1.45 0.217394
1.47 0.21381
1.49 0.209414
1.51 0.205488
1.53 0.201161
1.55 0.196476
1.57 0.191351
1.59 0.186901
1.61 0.181744
1.63 0.176354
1.65 0.170849
1.67 0.165375
1.69 0.159323
1.71 0.152906
1.73 0.145815
1.75 0.139327
1.77 0.131282
1.79 0.123273
1.81 0.115116
1.83 0.104433
1.85 0.0929195
1.87 0.0818475
1.89 0.068226
1.91 0.04498
1.93 0.0109195
1.95 0.00102575
1.97 4.375e-05
1.99 7.5e-07
2.01 0
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_11_11_11_u00.500_BCD2_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 0
-2.01 0
-1.99 0
-1.97 2.625e-05
-1.95 0.00075525
-1.93 0.0091875
-1.91 0.0412957
-1.89 0.0676067
-1.87 0.079985
-1.85 0.092251
-1.83 0.103979
-1.81 0.113739
-1.79 0.121767
-1.77 0.130642
-1.75 0.138165
-1.73 0.145284
-1.71 0.15215
-1.69 0.158565
-1.67 0.164114
-1.65 0.170205
-1.63 0.175608
-1.61 0.181214
-1.59 0.186193
-1.57 0.190947
-1.55 0.195535
-1.53 0.200803
-1.51 0.204285
-1.49 0.208768
-1.47 0.213272
-1.45 0.216947
-1.43 0.220562
-1.41 0.224683
-1.39 0.2279
-1.37 0.231467
-1.35 0.2355
-1.33 0.238044
-1.31 0.241029
-1.29 0.244984
-1.27 0.247258
-1.25 0.250841
-1.23 0.254325
-1.21 0.25581
-1.19 0.259514
-1.17 0.261303
-1.15 0.264482
-1.13 0.267294
-1.11 0.269255
-1.09 0.271596
-1.07 0.274139
-1.05 0.276359
-1.03 0.278718
-1.01 0.280829
-0.99 0.282472
-0.97 0.284893
-0.95 0.286693
-0.93 0.288987
-0.91 0.290831
-0.89 0.292878
-0.87 0.293604
-0.85 0.295996
-0.83 0.297379
-0.81 0.299585
-0.79 0.300803
-0.77 0.302283
-0.75 0.304
-0.73 0.304863
-0.71 0.305552
-0.69 0.308229
-0.67 0.309505
-0.65 0.310383
-0.63 0.312684
-0.61 0.313014
-0.59 0.314381
-0.57 0.315155
-0.55 0.315972
-0.53 0.317369
-0.51 0.318621
-0.49 0.319218
-0.47 0.320311
-0.45 0.320301
-0.43 0.322035
-0.41 0.322237
-0.39 0.322984
-0.37 0.323302
-0.35 0.324289
-0.33 0.324764
-0.31 0.325556
-0.29 0.326246
-0.27 0.326458
-0.25 0.326862
-0.23 0.327808
-0.21 0.327768
-0.19 0.328343
-0.17 0.328616
-0.15 0.328738
-0.13 0.329788
-0.11 0.329836
-0.09 0.328852
-0.07 0.330081
-0.05 0.329141
-0.03 0.329364
-0.01 0.361561
0.01 0.362669
0.03 0.328946
0.05 0.330066
0.07 0.330472
0.09 0.329518
0.11 0.329337
0.13 0.329128
0.15 0.329251
0.17 0.328977
0.19 0.328306
0.21 0.328161
0.23 0.327642
0.25 0.327654
0.27 0.327011
0.29 0.326125
0.31 0.32571
0.33 0.325618
0.35 0.324206
0.37 0.324788
0.39 0.323178
0.41 0.322544
0.43 0.321467
0.45 0.321096
0.47 0.319997
0.49 0.318748
0.51 0.317901
0.53 0.316798
0.55 0.316537
0.57 0.315147
0.59 0.313566
0.61 0.31334
0.63 0.310846
0.65 0.310679
0.67 0.309109
0.69 0.30808
0.71 0.307573
0.73 0.305445
0.75 0.30408
0.77 0.302152
0.79 0.300955
0.81 0.299067
0.83 0.298046
0.85 0.296386
0.87 0.294677
0.89 0.292483
0.91 0.290387
0.93 0.288888
0.95 0.287184
0.97 0.285158
0.99 0.283188
1.01 0.280833
1.03 0.278665
1.05 0.276698
1.07 0.274458
1.09 0.272402
1.11 0.269541
1.13 0.266967
1.15 0.264515
1.17 0.262583
1.19 0.259383
1.21 0.257127
1.23 0.253399
1.25 0.25099
1.27 0.248571
1.29 0.245009
1.31 0.242439
1.33 0.238975
1.35 0.235039
1.37 0.232448
1.39 0.228538
1.41 0.224618
1.43 0.221243
1.45 0.217225
1.47 0.21307
1.49 0.209526
1.51 0.205227
1.53 0.200193
1.55 0.196116
1.57 0.191457
1.59 0.186312
1.61 0.181291
1.63 0.175916
1.65 0.170608
1.67 0.165
1.69 0.158279
1.71 0.152436
1.73 0.145415
1.75 0.138406
1.77 0.130548
1.79 0.122811
1.81 0.113513
1.83 0.10385
1.85 0.091967
1.87 0.079949
1.89 0.0670335
1.91 0.041377
1.93 0.00913225
1.95 0.000792
1.97 2.625e-05
1.99 5e-07
2.01 0
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_11_11_11_u01.000_sc.dat <==
-3.98666666667 0
-3.96 0
-3.93333333333 0
-3.90666666667 0
-3.88 0
-3.85333333333 0
-3.82666666667 0
-3.8 0
-3.77333333333 0
-3.74666666667 0
-3.72 0
-3.69333333333 0
-3.66666666667 0
-3.64 0
-3.61333333333 0
-3.58666666667 0
-3.56 0
-3.53333333333 0
-3.50666666667 0
-3.48 0
-3.45333333333 0
-3.42666666667 0
-3.4 0
-3.37333333333 0
-3.34666666667 0
-3.32 0
-3.29333333333 0
-3.26666666667 0
-3.24 0
-3.21333333333 0
-3.18666666667 0
-3.16 0
-3.13333333333 0
-3.10666666667 0
-3.08 0
-3.05333333333 0
-3.02666666667 0
-3 0
-2.97333333333 0
-2.94666666667 0
-2.92 0
-2.89333333333 0
-2.86666666667 0
-2.84 0
-2.81333333333 0
-2.78666666667 0
-2.76 0
-2.73333333333 0
-2.70666666667 0
-2.68 0
-2.65333333333 0
-2.62666666667 0
-2.6 0
-2.57333333333 0
-2.54666666667 0
-2.52 0
-2.49333333333 0
-2.46666666667 0
-2.44 0
-2.41333333333 0
-2.38666666667 0
-2.36 0
-2.33333333333 0
-2.30666666667 0
-2.28 0
-2.25333333333 0
-2.22666666667 0
-2.2 0
-2.17333333333 0
-2.14666666667 0
-2.12 0
-2.09333333333 0
-2.06666666667 0
-2.04 0
-2.01333333333 1.6875e-06
-1.98666666667 8.625e-05
-1.96 0.00126825
-1.93333333333 0.010053
-1.90666666667 0.0414221
-1.88 0.0789238
-1.85333333333 0.0891216
-1.82666666667 0.107605
-1.8 0.117365
-1.77333333333 0.129803
-1.74666666667 0.140551
-1.72 0.14873
-1.69333333333 0.15775
-1.66666666667 0.165598
-1.64 0.173289
-1.61333333333 0.180964
-1.58666666667 0.187248
-1.56 0.193862
-1.53333333333 0.200149
-1.50666666667 0.205882
-1.48 0.211679
-1.45333333333 0.216658
-1.42666666667 0.221746
-1.4 0.22676
-1.37333333333 0.231491
-1.34666666667 0.236353
-1.32 0.240554
-1.29333333333 0.24453
-1.26666666667 0.248755
-1.24 0.252565
-1.21333333333 0.256502
-1.18666666667 0.260085
-1.16 0.263567
-1.13333333333 0.266866
-1.10666666667 0.270189
-1.08 0.273382
-1.05333333333 0.276495
-1.02666666667 0.279089
-1 0.282212
-0.973333333333 0.284853
-0.946666666667 0.28764
-0.92 0.289884
-0.893333333333 0.292447
-0.866666666667 0.295097
-0.84 0.296863
-0.813333333333 0.299261
-0.786666666667 0.301454
-0.76 0.303677
-0.733333333333 0.305154
-0.706666666667 0.306976
-0.68 0.30908
-0.653333333333 0.310595
-0.626666666667 0.312389
-0.6 0.31372
-0.573333333333 0.315128
-0.546666666667 0.316669
-0.52 0.317994
-0.493333333333 0.319091
-0.466666666667 0.320381
-0.44 0.321552
-0.413333333333 0.322645
-0.386666666667 0.323472
-0.36 0.324402
-0.333333333333 0.325319
-0.306666666667 0.326047
-0.28 0.326831
-0.253333333333 0.32735
-0.226666666667 0.328116
-0.2 0.328285
-0.173333333333 0.329186
-0.146666666667 0.329441
-0.12 0.329356
-0.0933333333333 0.330004
-0.0666666666667 0.329748
-0.04 0.330475
-0.0133333333333 0.330184
0.0133333333333 0.330166
0.04 0.330126
0.0666666666667 0.330138
0.0933333333333 0.329996
0.12 0.329642
0.146666666667 0.329338
0.173333333333 0.328973
0.2 0.3284
0.226666666667 0.328172
0.253333333333 0.327346
0.28 0.326914
0.306666666667 0.325592
0.333333333333 0.325449
0.36 0.324606
0.386666666667 0.32323
0.413333333333 0.32275
0.44 0.321634
0.466666666667 0.320492
0.493333333333 0.319258
0.52 0.317887
0.546666666667 0.316279
0.573333333333 0.315397
0.6 0.313972
0.626666666667 0.312278
0.653333333333 0.310632
0.68 0.308782
0.706666666667 0.307249
0.733333333333 0.305227
0.76 0.303603
0.786666666667 0.301335
0.813333333333 0.299188
0.84 0.297074
0.866666666667 0.294983
0.893333333333 0.292574
0.92 0.29011
0.946666666667 0.287367
0.973333333333 0.284869
1 0.282121
1.02666666667 0.279362
1.05333333333 0.276236
1.08 0.273398
1.10666666667 0.270228
1.13333333333 0.267148
1.16 0.263512
1.18666666667 0.260107
1.21333333333 0.256214
1.24 0.252641
1.26666666667 0.248678
1.29333333333 0.244618
1.32 0.24048
1.34666666667 0.236126
1.37333333333 0.231656
1.4 0.226734
1.42666666667 0.221903
1.45333333333 0.216694
1.48 0.211555
1.50666666667 0.205841
1.53333333333 0.200073
1.56 0.193687
1.58666666667 0.187534
1.61333333333 0.180753
1.64 0.173649
1.66666666667 0.165423
1.69333333333 0.157873
1.72 0.148869
1.74666666667 0.140313
1.77333333333 0.130127
1.8 0.117168
1.82666666667 0.107671
1.85333333333 0.0890895
1.88 0.0787783
1.90666666667 0.0413604
1.93333333333 0.0100851
1.96 0.00125644
1.98666666667 8.4e-05
2.01333333333 3.75e-06
2.04 0
2.06666666667 0
2.09333333333 0
2.12 0
2.14666666667 0
2.17333333333 0
2.2 0
2.22666666667 0
2.25333333333 0
2.28 0
2.30666666667 0
2.33333333333 0
2.36 0
2.38666666667 0
2.41333333333 0
2.44 0
2.46666666667 0
2.49333333333 0
2.52 0
2.54666666667 0
2.57333333333 0
2.6 0
2.62666666667 0
2.65333333333 0
2.68 0
2.70666666667 0
2.73333333333 0
2.76 0
2.78666666667 0
2.81333333333 0
2.84 0
2.86666666667 0
2.89333333333 0
2.92 0
2.94666666667 0
2.97333333333 0
3 0
3.02666666667 0
3.05333333333 0
3.08 0
3.10666666667 0
3.13333333333 0
3.16 0
3.18666666667 0
3.21333333333 0
3.24 0
3.26666666667 0
3.29333333333 0
3.32 0
3.34666666667 0
3.37333333333 0
3.4 0
3.42666666667 0
3.45333333333 0
3.48 0
3.50666666667 0
3.53333333333 0
3.56 0
3.58666666667 0
3.61333333333 0
3.64 0
3.66666666667 0
3.69333333333 0
3.72 0
3.74666666667 0
3.77333333333 0
3.8 0
3.82666666667 0
3.85333333333 0
3.88 0
3.90666666667 0
3.93333333333 0
3.96 0
3.98666666667 0


==> histo_n200_11_11_11_u03.000_sc.dat <==
-3.98666666667 0
-3.96 0
-3.93333333333 0
-3.90666666667 0
-3.88 0
-3.85333333333 0
-3.82666666667 0
-3.8 0
-3.77333333333 0
-3.74666666667 0
-3.72 0
-3.69333333333 0
-3.66666666667 0
-3.64 0
-3.61333333333 0
-3.58666666667 0
-3.56 0
-3.53333333333 0
-3.50666666667 0
-3.48 0
-3.45333333333 0
-3.42666666667 0
-3.4 0
-3.37333333333 0
-3.34666666667 0
-3.32 1.875e-07
-3.29333333333 3e-06
-3.26666666667 1.78125e-05
-3.24 0.000119625
-3.21333333333 0.000626625
-3.18666666667 0.0024855
-3.16 0.00786262
-3.13333333333 0.019341
-3.10666666667 0.0354322
-3.08 0.0484884
-3.05333333333 0.0521824
-3.02666666667 0.0552821
-3 0.0635462
-2.97333333333 0.0684281
-2.94666666667 0.0708232
-2.92 0.0773509
-2.89333333333 0.0796573
-2.86666666667 0.0844556
-2.84 0.0873934
-2.81333333333 0.0909964
-2.78666666667 0.0943093
-2.76 0.0972362
-2.73333333333 0.100364
-2.70666666667 0.103147
-2.68 0.105898
-2.65333333333 0.108697
-2.62666666667 0.110696
-2.6 0.114148
-2.57333333333 0.116076
-2.54666666667 0.118177
-2.52 0.120739
-2.49333333333 0.123146
-2.46666666667 0.125083
-2.44 0.127462
-2.41333333333 0.129172
-2.38666666667 0.131212
-2.36 0.133315
-2.33333333333 0.135155
-2.30666666667 0.136885
-2.28 0.138689
-2.25333333333 0.140751
-2.22666666667 0.142336
-2.2 0.143988
-2.17333333333 0.145545
-2.14666666667 0.147345
-2.12 0.148946
-2.09333333333 0.150213
-2.06666666667 0.151852
-2.04 0.153288
-2.01333333333 0.154882
-1.98666666667 0.156208
-1.96 0.157411
-1.93333333333 0.159257
-1.90666666667 0.160211
-1.88 0.161422
-1.85333333333 0.163283
-1.82666666667 0.163857
-1.8 0.165388
-1.77333333333 0.166774
-1.74666666667 0.167492
-1.72 0.168741
-1.69333333333 0.169925
-1.66666666667 0.171012
-1.64 0.172019
-1.61333333333 0.173066
-1.58666666667 0.174073
-1.56 0.175358
-1.53333333333 0.175945
-1.50666666667 0.177184
-1.48 0.178015
-1.45333333333 0.178992
-1.42666666667 0.179752
-1.4 0.180781
-1.37333333333 0.181562
-1.34666666667 0.182514
-1.32 0.183042
-1.29333333333 0.184301
-1.26666666667 0.18461
-1.24 0.185396
-1.21333333333 0.186462
-1.18666666667 0.186973
-1.16 0.187715
-1.13333333333 0.188346
-1.10666666667 0.189025
-1.08 0.189771
-1.05333333333 0.190329
-1.02666666667 0.191024
-1 0.191665
-0.973333333333 0.192103
-0.946666666667 0.192529
-0.92 0.193072
-0.893333333333 0.193989
-0.866666666667 0.194021
-0.84 0.194982
-0.813333333333 0.195195
-0.786666666667 0.195653
-0.76 0.196288
-0.733333333333 0.19651
-0.706666666667 0.197202
-0.68 0.19717
-0.653333333333 0.197881
-0.626666666667 0.198019
-0.6 0.198563
-0.573333333333 0.1988
-0.546666666667 0.199346
-0.52 0.199479
-0.493333333333 0.199841
-0.466666666667 0.200002
-0.44 0.200181
-0.413333333333 0.200549
-0.386666666667 0.200662
-0.36 0.200975
-0.333333333333 0.201152
-0.306666666667 0.201265
-0.28 0.201514
-0.253333333333 0.201594
-0.226666666667 0.201854
-0.2 0.201915
-0.173333333333 0.202258
-0.146666666667 0.201992
-0.12 0.202113
-0.0933333333333 0.2021
-0.0666666666667 0.202414
-0.04 0.202293
-0.0133333333333 0.202252
0.0133333333333 0.20219
0.04 0.202392
0.0666666666667 0.202074
0.0933333333333 0.20234
0.12 0.20235
0.146666666667 0.201729
0.173333333333 0.202219
0.2 0.201858
0.226666666667 0.201924
0.253333333333 0.201539
0.28 0.201515
0.306666666667 0.2013
0.333333333333 0.201001
0.36 0.201138
0.386666666667 0.200781
0.413333333333 0.200494
0.44 0.20031
0.466666666667 0.200119
0.493333333333 0.199604
0.52 0.19933
0.546666666667 0.199165
0.573333333333 0.199027
0.6 0.198522
0.626666666667 0.198093
0.653333333333 0.19783
0.68 0.197304
0.706666666667 0.197216
0.733333333333 0.19643
0.76 0.195925
0.786666666667 0.195872
0.813333333333 0.195472
0.84 0.194608
0.866666666667 0.194311
0.893333333333 0.19375
0.92 0.193231
0.946666666667 0.192818
0.973333333333 0.191872
1 0.191803
1.02666666667 0.190742
1.05333333333 0.190375
1.08 0.189859
1.10666666667 0.189013
1.13333333333 0.188226
1.16 0.187795
1.18666666667 0.18704
1.21333333333 0.186297
1.24 0.185638
1.26666666667 0.184924
1.29333333333 0.18395
1.32 0.18321
1.34666666667 0.18241
1.37333333333 0.181396
1.4 0.180785
1.42666666667 0.179959
1.45333333333 0.178884
1.48 0.178044
1.50666666667 0.177236
1.53333333333 0.176245
1.56 0.175228
1.58666666667 0.173938
1.61333333333 0.17323
1.64 0.171921
1.66666666667 0.171152
1.69333333333 0.169644
1.72 0.168769
1.74666666667 0.16777
1.77333333333 0.166534
1.8 0.16531
1.82666666667 0.1641
1.85333333333 0.162987
1.88 0.161343
1.90666666667 0.160606
1.93333333333 0.158704
1.96 0.157611
1.98666666667 0.156279
2.01333333333 0.15478
2.04 0.153601
2.06666666667 0.151768
2.09333333333 0.150361
2.12 0.148822
2.14666666667 0.147227
2.17333333333 0.145753
2.2 0.143611
2.22666666667 0.142528
2.25333333333 0.140781
2.28 0.138652
2.30666666667 0.136806
2.33333333333 0.135392
2.36 0.133336
2.38666666667 0.131159
2.41333333333 0.129135
2.44 0.127393
2.46666666667 0.125329
2.49333333333 0.122949
2.52 0.120716
2.54666666667 0.118406
2.57333333333 0.116024
2.6 0.113869
2.62666666667 0.11088
2.65333333333 0.108779
2.68 0.105828
2.70666666667 0.103292
2.73333333333 0.100107
2.76 0.0974707
2.78666666667 0.0941372
2.81333333333 0.0911241
2.84 0.0874723
2.86666666667 0.0843574
2.89333333333 0.0795049
2.92 0.0773284
2.94666666667 0.0709498
2.97333333333 0.0681876
3 0.0637027
3.02666666667 0.0552178
3.05333333333 0.0524541
3.08 0.0485241
3.10666666667 0.0355136
3.13333333333 0.0192217
3.16 0.00779775
3.18666666667 0.00248719
3.21333333333 0.000620625
3.24 0.000126
3.26666666667 2.56875e-05
3.29333333333 2.625e-06
3.32 1.875e-07
3.34666666667 0
3.37333333333 0
3.4 0
3.42666666667 0
3.45333333333 0
3.48 0
3.50666666667 0
3.53333333333 0
3.56 0
3.58666666667 0
3.61333333333 0
3.64 0
3.66666666667 0
3.69333333333 0
3.72 0
3.74666666667 0
3.77333333333 0
3.8 0
3.82666666667 0
3.85333333333 0
3.88 0
3.90666666667 0
3.93333333333 0
3.96 0
3.98666666667 0


==> histo_n200_11_11_11_u09.000_sc.dat <==
-5.98 0
-5.94 0
-5.9 0
-5.86 0
-5.82 0
-5.78 0
-5.74 0
-5.7 0
-5.66 0
-5.62 0
-5.58 0
-5.54 0
-5.5 0
-5.46 0
-5.42 0
-5.38 0
-5.34 0
-5.3 0
-5.26 0
-5.22 0
-5.18 0
-5.14 2.5e-07
-5.1 1.375e-06
-5.06 8e-06
-5.02 4.3375e-05
-4.98 0.000225125
-4.94 0.00088325
-4.9 0.00298737
-4.86 0.00794812
-4.82 0.0164639
-4.78 0.026276
-4.74 0.0323957
-4.7 0.0335205
-4.66 0.0362104
-4.62 0.0416261
-4.58 0.0436347
-4.54 0.0457275
-4.5 0.04964
-4.46 0.0508245
-4.42 0.0536677
-4.38 0.055772
-4.34 0.0579524
-4.3 0.0599737
-4.26 0.0618106
-4.22 0.0638205
-4.18 0.0654089
-4.14 0.0673611
-4.1 0.0689151
-4.06 0.0703959
-4.02 0.0723972
-3.98 0.0736719
-3.94 0.075253
-3.9 0.0766001
-3.86 0.0781175
-3.82 0.0795312
-3.78 0.080809
-3.74 0.0822866
-3.7 0.0834325
-3.66 0.08469
-3.62 0.0859659
-3.58 0.0871941
-3.54 0.0883665
-3.5 0.0893607
-3.46 0.0907387
-3.42 0.0918047
-3.38 0.0926042
-3.34 0.0938194
-3.3 0.0950801
-3.26 0.0958691
-3.22 0.0968917
-3.18 0.0978754
-3.14 0.0989406
-3.1 0.0997671
-3.06 0.100733
-3.02 0.101496
-2.98 0.102459
-2.94 0.103459
-2.9 0.104216
-2.86 0.10505
-2.82 0.106002
-2.78 0.106601
-2.74 0.10736
-2.7 0.10823
-2.66 0.108936
-2.62 0.109924
-2.58 0.110479
-2.54 0.111085
-2.5 0.111865
-2.46 0.112455
-2.42 0.113266
-2.38 0.113752
-2.34 0.114694
-2.3 0.115125
-2.26 0.115733
-2.22 0.116396
-2.18 0.117071
-2.14 0.117459
-2.1 0.118135
-2.06 0.118692
-2.02 0.119299
-1.98 0.119813
-1.94 0.120293
-1.9 0.120584
-1.86 0.121225
-1.82 0.121649
-1.78 0.122296
-1.74 0.122823
-1.7 0.122908
-1.66 0.123592
-1.62 0.124104
-1.58 0.124483
-1.54 0.124709
-1.5 0.125352
-1.46 0.125482
-1.42 0.125987
-1.38 0.126322
-1.34 0.126559
-1.3 0.126942
-1.26 0.127406
-1.22 0.127672
-1.18 0.127951
-1.14 0.128196
-1.1 0.128445
-1.06 0.128975
-1.02 0.129081
-0.98 0.12934
-0.94 0.129614
-0.9 0.129655
-0.86 0.130121
-0.82 0.130311
-0.78 0.130399
-0.74 0.130664
-0.7 0.130825
-0.66 0.130884
-0.62 0.131126
-0.58 0.131406
-0.54 0.131461
-0.5 0.131434
-0.46 0.131713
-0.42 0.131817
-0.38 0.131934
-0.34 0.131925
-0.3 0.132088
-0.26 0.132137
-0.22 0.132172
-0.18 0.132149
-0.14 0.1325
-0.1 0.132201
-0.06 0.13223
-0.02 0.132485
0.02 0.132156
0.06 0.132551
0.1 0.132314
0.14 0.132348
0.18 0.132236
0.22 0.132194
0.26 0.132047
0.3 0.13213
0.34 0.131924
0.38 0.131925
0.42 0.131819
0.46 0.13161
0.5 0.131542
0.54 0.13165
0.58 0.131212
0.62 0.130973
0.66 0.13106
0.7 0.130785
0.74 0.130619
0.78 0.130455
0.82 0.130192
0.86 0.130064
0.9 0.12988
0.94 0.12964
0.98 0.129221
1.02 0.129145
1.06 0.128783
1.1 0.12842
1.14 0.128282
1.18 0.127952
1.22 0.127864
1.26 0.127225
1.3 0.126964
1.34 0.126664
1.38 0.126271
1.42 0.125949
1.46 0.125599
1.5 0.125303
1.54 0.124727
1.58 0.12432
1.62 0.124173
1.66 0.123659
1.7 0.123079
1.74 0.122727
1.78 0.122276
1.82 0.121719
1.86 0.121335
1.9 0.120636
1.94 0.120194
1.98 0.119837
2.02 0.119238
2.06 0.118619
2.1 0.118181
2.14 0.117583
2.18 0.11688
2.22 0.116515
2.26 0.115672
2.3 0.115179
2.34 0.114361
2.38 0.114031
2.42 0.113222
2.46 0.112579
2.5 0.111633
2.54 0.111293
2.58 0.110536
2.62 0.1097
2.66 0.109035
2.7 0.108103
2.74 0.107449
2.78 0.106672
2.82 0.105883
2.86 0.105125
2.9 0.104259
2.94 0.103338
2.98 0.10243
3.02 0.10152
3.06 0.100833
3.1 0.0998874
3.14 0.0987445
3.18 0.0979984
3.22 0.0966449
3.26 0.0961941
3.3 0.094748
3.34 0.0938356
3.38 0.092816
3.42 0.091796
3.46 0.0906711
3.5 0.089408
3.54 0.0883862
3.58 0.0870167
3.62 0.0860271
3.66 0.0845509
3.7 0.0835741
3.74 0.0822766
3.78 0.0806844
3.82 0.0795365
3.86 0.0781409
3.9 0.0765115
3.94 0.0753901
3.98 0.0736437
4.02 0.0722972
4.06 0.0705279
4.1 0.0689965
4.14 0.0672637
4.18 0.0654239
4.22 0.063846
4.26 0.0618484
4.3 0.0600121
4.34 0.0579092
4.38 0.055694
4.42 0.0538429
4.46 0.0509235
4.5 0.04958
4.54 0.0455766
4.58 0.0436835
4.62 0.0414601
4.66 0.0363292
4.7 0.033584
4.74 0.0321742
4.78 0.0263371
4.82 0.016603
4.86 0.00793375
4.9 0.00299912
4.94 0.00088575
4.98 0.000224125
5.02 4.8e-05
5.06 8e-06
5.1 1.5e-06
5.14 1.25e-07
5.18 0
5.22 0
5.26 0
5.3 0
5.34 0
5.38 0
5.42 0
5.46 0
5.5 0
5.54 0
5.58 0
5.62 0
5.66 0
5.7 0
5.74 0
5.78 0
5.82 0
5.86 0
5.9 0
5.94 0
5.98 0


==> histo_n200_11_11_11_u2187.000_sc.dat <==
-14.95 0
-14.85 0
-14.75 0
-14.65 0
-14.55 0
-14.45 0
-14.35 0
-14.25 0
-14.15 0
-14.05 0
-13.95 0
-13.85 0
-13.75 0
-13.65 0
-13.55 0
-13.45 0
-13.35 0
-13.25 0
-13.15 0
-13.05 0
-12.95 0
-12.85 0
-12.75 0
-12.65 0
-12.55 0
-12.45 0
-12.35 0
-12.25 0
-12.15 0
-12.05 0
-11.95 0
-11.85 0
-11.75 0
-11.65 0
-11.55 1e-07
-11.45 5e-08
-11.35 1.2e-06
-11.25 4.45e-06
-11.15 1.84e-05
-11.05 5.655e-05
-10.95 0.00015755
-10.85 0.00039505
-10.75 0.0008868
-10.65 0.00172375
-10.55 0.0030321
-10.45 0.0048187
-10.35 0.0069751
-10.25 0.0092892
-10.15 0.0115416
-10.05 0.013535
-9.95 0.0153548
-9.85 0.0169862
-9.75 0.0184223
-9.65 0.0197655
-9.55 0.020893
-9.45 0.0221466
-9.35 0.0232925
-9.25 0.0243599
-9.15 0.0253473
-9.05 0.0264842
-8.95 0.0273621
-8.85 0.0282893
-8.75 0.0292425
-8.65 0.0301991
-8.55 0.0309675
-8.45 0.0319235
-8.35 0.032702
-8.25 0.0334991
-8.15 0.0343045
-8.05 0.0350811
-7.95 0.0359063
-7.85 0.0367184
-7.75 0.0373235
-7.65 0.0381113
-7.55 0.038879
-7.45 0.0395242
-7.35 0.0401989
-7.25 0.0409439
-7.15 0.0416185
-7.05 0.0422003
-6.95 0.0429006
-6.85 0.0435589
-6.75 0.0441956
-6.65 0.0447495
-6.55 0.0454103
-6.45 0.0459833
-6.35 0.0464961
-6.25 0.0472324
-6.15 0.0476868
-6.05 0.0482914
-5.95 0.0488341
-5.85 0.0493796
-5.75 0.0498601
-5.65 0.0503617
-5.55 0.0509235
-5.45 0.0514364
-5.35 0.0519228
-5.25 0.0524155
-5.15 0.0527833
-5.05 0.053396
-4.95 0.0537367
-4.85 0.0542957
-4.75 0.0546947
-4.65 0.0550574
-4.55 0.0555484
-4.45 0.0559555
-4.35 0.0563407
-4.25 0.05669
-4.15 0.0571606
-4.05 0.0574731
-3.95 0.0578578
-3.85 0.058259
-3.75 0.0585325
-3.65 0.0588855
-3.55 0.0592797
-3.45 0.0594599
-3.35 0.0598865
-3.25 0.0601749
-3.15 0.060495
-3.05 0.0607576
-2.95 0.0610375
-2.85 0.0613181
-2.75 0.0615149
-2.65 0.0618062
-2.55 0.0620079
-2.45 0.0622603
-2.35 0.0624787
-2.25 0.0627145
-2.15 0.0629247
-2.05 0.0630798
-1.95 0.0632544
-1.85 0.0634622
-1.75 0.0636308
-1.65 0.0637961
-1.55 0.06394
-1.45 0.0640675
-1.35 0.0641908
-1.25 0.0643305
-1.15 0.0643899
-1.05 0.0645156
-0.95 0.0646316
-0.85 0.0646903
-0.75 0.06477
-0.65 0.0648317
-0.55 0.06493
-0.45 0.0649995
-0.35 0.0649455
-0.25 0.0650004
-0.15 0.0650347
-0.05 0.0649876
0.05 0.0650699
0.15 0.065058
0.25 0.0650423
0.35 0.0649576
0.45 0.0649576
0.55 0.0648798
0.65 0.0648788
0.75 0.0647989
0.85 0.0646755
0.95 0.0645905
1.05 0.0645611
1.15 0.0643964
1.25 0.0643936
1.35 0.0641917
1.45 0.064045
1.55 0.0639169
1.65 0.0637596
1.75 0.0636538
1.85 0.0634737
1.95 0.063272
2.05 0.063144
2.15 0.0628731
2.25 0.0627308
2.35 0.0625131
2.45 0.062276
2.55 0.0619767
2.65 0.0619148
2.75 0.0615073
2.85 0.0613738
2.95 0.0609845
3.05 0.0607479
3.15 0.0604902
3.25 0.0602141
3.35 0.0598267
3.45 0.0596137
3.55 0.0592598
3.65 0.0589198
3.75 0.0585053
3.85 0.0582573
3.95 0.0579026
4.05 0.0574945
4.15 0.0571423
4.25 0.0567321
4.35 0.0564254
4.45 0.0559056
4.55 0.0555312
4.65 0.0551751
4.75 0.0546955
4.85 0.0542344
4.95 0.0539016
5.05 0.0533173
5.15 0.0528608
5.25 0.0524155
5.35 0.0519736
5.45 0.0514276
5.55 0.0510072
5.65 0.0504226
5.75 0.0498937
5.85 0.0494007
5.95 0.0488433
6.05 0.0483034
6.15 0.0477421
6.25 0.0471297
6.35 0.0466205
6.45 0.0460143
6.55 0.0454057
6.65 0.0447625
6.75 0.0442258
6.85 0.0435542
6.95 0.0428838
7.05 0.042295
7.15 0.0416153
7.25 0.0409841
7.35 0.0402324
7.45 0.039592
7.55 0.0388636
7.65 0.0381665
7.75 0.0373838
7.85 0.0366745
7.95 0.0358999
8.05 0.0351838
8.15 0.0344053
8.25 0.0335239
8.35 0.0327849
8.45 0.0318706
8.55 0.0310569
8.65 0.0301915
8.75 0.0292626
8.85 0.0283977
8.95 0.0273582
9.05 0.0265502
9.15 0.0254415
9.25 0.0243645
9.35 0.0233647
9.45 0.0221723
9.55 0.0210724
9.65 0.0197897
9.75 0.0184179
9.85 0.0170752
9.95 0.0154368
10.05 0.013683
10.15 0.0116633
10.25 0.00937315
10.35 0.0070471
10.45 0.004873
10.55 0.0031337
10.65 0.001777
10.75 0.00090935
10.85 0.00041915
10.95 0.0001729
11.05 6.495e-05
11.15 2.075e-05
11.25 7.25e-06
11.35 2e-06
11.45 4.5e-07
11.55 5e-08
11.65 0
11.75 0
11.85 0
11.95 0
12.05 0
12.15 0
12.25 0
12.35 0
12.45 0
12.55 0
12.65 0
12.75 0
12.85 0
12.95 0
13.05 0
13.15 0
13.25 0
13.35 0
13.45 0
13.55 0
13.65 0
13.75 0
13.85 0
13.95 0
14.05 0
14.15 0
14.25 0
14.35 0
14.45 0
14.55 0
14.65 0
14.75 0
14.85 0
14.95 0


==> histo_n200_11_11_11_u243.000_sc.dat <==
-14.95 0
-14.85 0
-14.75 0
-14.65 0
-14.55 0
-14.45 0
-14.35 0
-14.25 0
-14.15 0
-14.05 0
-13.95 0
-13.85 0
-13.75 0
-13.65 0
-13.55 0
-13.45 0
-13.35 0
-13.25 0
-13.15 0
-13.05 0
-12.95 0
-12.85 0
-12.75 0
-12.65 0
-12.55 0
-12.45 0
-12.35 0
-12.25 0
-12.15 0
-12.05 0
-11.95 0
-11.85 0
-11.75 0
-11.65 0
-11.55 0
-11.45 0
-11.35 0
-11.25 0
-11.15 0
-11.05 0
-10.95 0
-10.85 0
-10.75 0
-10.65 0
-10.55 0
-10.45 5e-08
-10.35 2e-07
-10.25 2.4e-06
-10.15 1.295e-05
-10.05 7.28e-05
-9.95 0.0003408
-9.85 0.0012112
-9.75 0.00340705
-9.65 0.0072017
-9.55 0.0114803
-9.45 0.0143549
-9.35 0.0159316
-9.25 0.0177197
-9.15 0.0196558
-9.05 0.02095
-8.95 0.0225965
-8.85 0.0238638
-8.75 0.0251906
-8.65 0.0264815
-8.55 0.0276318
-8.45 0.028781
-8.35 0.0299638
-8.25 0.0309813
-8.15 0.0320654
-8.05 0.0330649
-7.95 0.0341498
-7.85 0.0349807
-7.75 0.035922
-7.65 0.036971
-7.55 0.0377587
-7.45 0.038693
-7.35 0.03952
-7.25 0.0404188
-7.15 0.0412259
-7.05 0.0420826
-6.95 0.042787
-6.85 0.0436134
-6.75 0.0444115
-6.65 0.0450919
-6.55 0.0458555
-6.45 0.0466179
-6.35 0.047285
-6.25 0.0479699
-6.15 0.0486693
-6.05 0.0493463
-5.95 0.0499916
-5.85 0.0506675
-5.75 0.0513338
-5.65 0.0518586
-5.55 0.052587
-5.45 0.0530884
-5.35 0.0537465
-5.25 0.0542978
-5.15 0.0548814
-5.05 0.0554038
-4.95 0.0559676
-4.85 0.0564402
-4.75 0.0570174
-4.65 0.057535
-4.55 0.0580643
-4.45 0.0584967
-4.35 0.058979
-4.25 0.0593855
-4.15 0.0599262
-4.05 0.0603131
-3.95 0.0607525
-3.85 0.0612137
-3.75 0.0615662
-3.65 0.0620524
-3.55 0.0623757
-3.45 0.0627865
-3.35 0.0630949
-3.25 0.0635597
-3.15 0.0638062
-3.05 0.0642134
-2.95 0.0644482
-2.85 0.0648662
-2.75 0.0651074
-2.65 0.0654227
-2.55 0.0656227
-2.45 0.0660322
-2.35 0.0661889
-2.25 0.0665031
-2.15 0.0666797
-2.05 0.0669682
-1.95 0.0671741
-1.85 0.0673631
-1.75 0.0675702
-1.65 0.0677063
-1.55 0.0678221
-1.45 0.0681527
-1.35 0.0681987
-1.25 0.0683842
-1.15 0.0685375
-1.05 0.0686421
-0.95 0.0686894
-0.85 0.0688177
-0.75 0.0689504
-0.65 0.0690193
-0.55 0.0689741
-0.45 0.0691746
-0.35 0.0691436
-0.25 0.0692115
-0.15 0.0692117
-0.05 0.0691505
0.05 0.0692302
0.15 0.0693075
0.25 0.0691913
0.35 0.0691252
0.45 0.0691218
0.55 0.0690063
0.65 0.069001
0.75 0.0689183
0.85 0.0688315
0.95 0.0686962
1.05 0.0686458
1.15 0.0685284
1.25 0.0684161
1.35 0.0681565
1.45 0.0680843
1.55 0.0679655
1.65 0.0676683
1.75 0.0675902
1.85 0.067362
1.95 0.0671247
2.05 0.0670219
2.15 0.0666822
2.25 0.066549
2.35 0.066228
2.45 0.0659575
2.55 0.0656773
2.65 0.0653676
2.75 0.0651618
2.85 0.064827
2.95 0.0645554
3.05 0.0641264
3.15 0.063873
3.25 0.0634531
3.35 0.0631568
3.45 0.0628413
3.55 0.0624188
3.65 0.0619532
3.75 0.0615917
3.85 0.0611919
3.95 0.0608408
4.05 0.0603506
4.15 0.0599046
4.25 0.0593741
4.35 0.0589784
4.45 0.0585022
4.55 0.0580691
4.65 0.0574798
4.75 0.0570112
4.85 0.0565377
4.95 0.0559374
5.05 0.0554272
5.15 0.0548598
5.25 0.0542852
5.35 0.0537166
5.45 0.0531265
5.55 0.0525586
5.65 0.0519005
5.75 0.0513799
5.85 0.050584
5.95 0.0500595
6.05 0.0493527
6.15 0.0486777
6.25 0.0479715
6.35 0.0473595
6.45 0.0465438
6.55 0.0459194
6.65 0.0451167
6.75 0.0444235
6.85 0.0435933
6.95 0.0428469
7.05 0.0420571
7.15 0.0412484
7.25 0.0403705
7.35 0.0395845
7.45 0.0387011
7.55 0.0377893
7.65 0.0369078
7.75 0.0360272
7.85 0.0350334
7.95 0.0340418
8.05 0.0331273
8.15 0.0320644
8.25 0.0310223
8.35 0.0299462
8.45 0.0288147
8.55 0.0276729
8.65 0.0264362
8.75 0.0252318
8.85 0.0238972
8.95 0.0225773
9.05 0.0210376
9.15 0.0196675
9.25 0.0177814
9.35 0.0158878
9.45 0.0144119
9.55 0.0115172
9.65 0.007251
9.75 0.00345495
9.85 0.00124325
9.95 0.00034195
10.05 8.015e-05
10.15 1.42e-05
10.25 2.4e-06
10.35 2.5e-07
10.45 5e-08
10.55 0
10.65 0
10.75 0
10.85 0
10.95 0
11.05 0
11.15 0
11.25 0
11.35 0
11.45 0
11.55 0
11.65 0
11.75 0
11.85 0
11.95 0
12.05 0
12.15 0
12.25 0
12.35 0
12.45 0
12.55 0
12.65 0
12.75 0
12.85 0
12.95 0
13.05 0
13.15 0
13.25 0
13.35 0
13.45 0
13.55 0
13.65 0
13.75 0
13.85 0
13.95 0
14.05 0
14.15 0
14.25 0
14.35 0
14.45 0
14.55 0
14.65 0
14.75 0
14.85 0
14.95 0


==> histo_n200_11_11_11_u27.000_sc.dat <==
-9.96666666667 0
-9.9 0
-9.83333333333 0
-9.76666666667 0
-9.7 0
-9.63333333333 0
-9.56666666667 0
-9.5 0
-9.43333333333 0
-9.36666666667 0
-9.3 0
-9.23333333333 0
-9.16666666667 0
-9.1 0
-9.03333333333 0
-8.96666666667 0
-8.9 0
-8.83333333333 0
-8.76666666667 0
-8.7 0
-8.63333333333 0
-8.56666666667 0
-8.5 0
-8.43333333333 0
-8.36666666667 0
-8.3 0
-8.23333333333 0
-8.16666666667 0
-8.1 0
-8.03333333333 0
-7.96666666667 0
-7.9 0
-7.83333333333 0
-7.76666666667 0
-7.7 0
-7.63333333333 0
-7.56666666667 0
-7.5 0
-7.43333333333 0
-7.36666666667 0
-7.3 0
-7.23333333333 3e-07
-7.16666666667 2.85e-06
-7.1 2.565e-05
-7.03333333333 0.000149475
-6.96666666667 0.000735075
-6.9 0.00274185
-6.83333333333 0.00747892
-6.76666666667 0.0149131
-6.7 0.0210004
-6.63333333333 0.0229684
-6.56666666667 0.0250194
-6.5 0.0287476
-6.43333333333 0.0303485
-6.36666666667 0.0327367
-6.3 0.0348078
-6.23333333333 0.0364887
-6.16666666667 0.0385254
-6.1 0.0401468
-6.03333333333 0.0418129
-5.96666666667 0.0433725
-5.9 0.0447555
-5.83333333333 0.0464368
-5.76666666667 0.0476998
-5.7 0.0491008
-5.63333333333 0.0504977
-5.56666666667 0.0516841
-5.5 0.0529192
-5.43333333333 0.0541921
-5.36666666667 0.0553694
-5.3 0.0564116
-5.23333333333 0.0575933
-5.16666666667 0.0587438
-5.1 0.0597936
-5.03333333333 0.0607358
-4.96666666667 0.0618826
-4.9 0.0627806
-4.83333333333 0.0637835
-4.76666666667 0.0647368
-4.7 0.0657325
-4.63333333333 0.0665811
-4.56666666667 0.0674924
-4.5 0.0683566
-4.43333333333 0.0691585
-4.36666666667 0.0700908
-4.3 0.0708187
-4.23333333333 0.0716073
-4.16666666667 0.0724497
-4.1 0.07326
-4.03333333333 0.0739909
-3.96666666667 0.074623
-3.9 0.0753582
-3.83333333333 0.0762123
-3.76666666667 0.076819
-3.7 0.0774991
-3.63333333333 0.0781639
-3.56666666667 0.0787167
-3.5 0.0795564
-3.43333333333 0.0799936
-3.36666666667 0.0806625
-3.3 0.0813433
-3.23333333333 0.0818341
-3.16666666667 0.0824019
-3.1 0.0830461
-3.03333333333 0.0834334
-2.96666666667 0.0839276
-2.9 0.0846214
-2.83333333333 0.0850081
-2.76666666667 0.0855592
-2.7 0.0859459
-2.63333333333 0.0864808
-2.56666666667 0.0868928
-2.5 0.0874477
-2.43333333333 0.0878253
-2.36666666667 0.08815
-2.3 0.0886895
-2.23333333333 0.0889519
-2.16666666667 0.0893835
-2.1 0.089719
-2.03333333333 0.0901474
-1.96666666667 0.0903571
-1.9 0.0908135
-1.83333333333 0.0911101
-1.76666666667 0.0914058
-1.7 0.0917248
-1.63333333333 0.0920454
-1.56666666667 0.0921747
-1.5 0.092507
-1.43333333333 0.0928291
-1.36666666667 0.092965
-1.3 0.0932676
-1.23333333333 0.0934539
-1.16666666667 0.0937403
-1.1 0.0937915
-1.03333333333 0.0940534
-0.966666666667 0.0942265
-0.9 0.0943312
-0.833333333333 0.0945283
-0.766666666667 0.0946918
-0.7 0.0947263
-0.633333333333 0.0949337
-0.566666666667 0.0950104
-0.5 0.0950647
-0.433333333333 0.0951352
-0.366666666667 0.0952274
-0.3 0.0952392
-0.233333333333 0.0953555
-0.166666666667 0.0953762
-0.1 0.0954472
-0.0333333333333 0.0953791
0.0333333333333 0.0953788
0.1 0.0954092
0.166666666667 0.0953898
0.233333333333 0.0952404
0.3 0.0953539
0.366666666667 0.0952603
0.433333333333 0.0950886
0.5 0.0951568
0.566666666667 0.0949675
0.633333333333 0.094796
0.7 0.0948346
0.766666666667 0.0947153
0.833333333333 0.0944151
0.9 0.0944433
0.966666666667 0.0942037
1.03333333333 0.0940369
1.1 0.0938867
1.16666666667 0.0935596
1.23333333333 0.0934668
1.3 0.0933122
1.36666666667 0.093002
1.43333333333 0.0928308
1.5 0.0924733
1.56666666667 0.092317
1.63333333333 0.0919876
1.7 0.0916346
1.76666666667 0.091522
1.83333333333 0.0909845
1.9 0.0907826
1.96666666667 0.0904684
2.03333333333 0.0900939
2.1 0.0897907
2.16666666667 0.0893691
2.23333333333 0.0889497
2.3 0.088702
2.36666666667 0.0881938
2.43333333333 0.0878428
2.5 0.0873093
2.56666666667 0.0868923
2.63333333333 0.0865168
2.7 0.0860245
2.76666666667 0.085474
2.83333333333 0.0850606
2.9 0.0845654
2.96666666667 0.0840546
3.03333333333 0.0834836
3.1 0.0829084
3.16666666667 0.0823621
3.23333333333 0.0819022
3.3 0.081217
3.36666666667 0.0806683
3.43333333333 0.0800907
3.5 0.0794687
3.56666666667 0.0787391
3.63333333333 0.0781925
3.7 0.077516
3.76666666667 0.0766747
3.83333333333 0.0762535
3.9 0.0753664
3.96666666667 0.0747229
4.03333333333 0.0739288
4.1 0.0731695
4.16666666667 0.072566
4.23333333333 0.0715865
4.3 0.0709284
4.36666666667 0.0699936
4.43333333333 0.0691574
4.5 0.0683606
4.56666666667 0.0673949
4.63333333333 0.0666825
4.7 0.065739
4.76666666667 0.0647708
4.83333333333 0.0638122
4.9 0.0627297
4.96666666667 0.0618001
5.03333333333 0.0607729
5.1 0.0598665
5.16666666667 0.0587507
5.23333333333 0.05755
5.3 0.0564853
5.36666666667 0.0553233
5.43333333333 0.0542134
5.5 0.0528904
5.56666666667 0.0518158
5.63333333333 0.0504248
5.7 0.0490837
5.76666666667 0.0475856
5.83333333333 0.0464981
5.9 0.0447697
5.96666666667 0.0434447
6.03333333333 0.0417654
6.1 0.0400335
6.16666666667 0.0385729
6.23333333333 0.0364333
6.3 0.0348964
6.36666666667 0.0326626
6.43333333333 0.030339
6.5 0.0287427
6.56666666667 0.0250925
6.63333333333 0.022905
6.7 0.0210747
6.76666666667 0.0149342
6.83333333333 0.00748515
6.9 0.00272115
6.96666666667 0.0007341
7.03333333333 0.0001539
7.1 2.49e-05
7.16666666667 3.375e-06
7.23333333333 5.25e-07
7.3 7.5e-08
7.36666666667 0
7.43333333333 0
7.5 0
7.56666666667 0
7.63333333333 0
7.7 0
7.76666666667 0
7.83333333333 0
7.9 0
7.96666666667 0
8.03333333333 0
8.1 0
8.16666666667 0
8.23333333333 0
8.3 0
8.36666666667 0
8.43333333333 0
8.5 0
8.56666666667 0
8.63333333333 0
8.7 0
8.76666666667 0
8.83333333333 0
8.9 0
8.96666666667 0
9.03333333333 0
9.1 0
9.16666666667 0
9.23333333333 0
9.3 0
9.36666666667 0
9.43333333333 0
9.5 0
9.56666666667 0
9.63333333333 0
9.7 0
9.76666666667 0
9.83333333333 0
9.9 0
9.96666666667 0


==> histo_n200_11_11_11_u6561.000_sc.dat <==
-14.95 0
-14.85 0
-14.75 0
-14.65 0
-14.55 0
-14.45 0
-14.35 0
-14.25 0
-14.15 0
-14.05 0
-13.95 0
-13.85 0
-13.75 0
-13.65 0
-13.55 0
-13.45 0
-13.35 0
-13.25 0
-13.15 0
-13.05 0
-12.95 0
-12.85 0
-12.75 0
-12.65 0
-12.55 0
-12.45 0
-12.35 0
-12.25 0
-12.15 5e-08
-12.05 1.5e-07
-11.95 9.5e-07
-11.85 3.75e-06
-11.75 9.05e-06
-11.65 2.54e-05
-11.55 5.685e-05
-11.45 0.00011175
-11.35 0.0002025
-11.25 0.0003652
-11.15 0.0006091
-11.05 0.0009533
-10.95 0.00147125
-10.85 0.00216205
-10.75 0.00306535
-10.65 0.00418945
-10.55 0.0055844
-10.45 0.00709555
-10.35 0.00873835
-10.25 0.0104023
-10.15 0.0121838
-10.05 0.013844
-9.95 0.0155186
-9.85 0.0170606
-9.75 0.0184846
-9.65 0.0198162
-9.55 0.0211082
-9.45 0.0222366
-9.35 0.0234951
-9.25 0.0245117
-9.15 0.0255715
-9.05 0.0265628
-8.95 0.0275552
-8.85 0.0284393
-8.75 0.0293294
-8.65 0.0302872
-8.55 0.0310523
-8.45 0.0319726
-8.35 0.0327627
-8.25 0.0336075
-8.15 0.0343327
-8.05 0.0351374
-7.95 0.0359314
-7.85 0.0366592
-7.75 0.037431
-7.65 0.0380287
-7.55 0.0388334
-7.45 0.039423
-7.35 0.0401622
-7.25 0.0408933
-7.15 0.0415277
-7.05 0.0421806
-6.95 0.0427476
-6.85 0.0434752
-6.75 0.0440263
-6.65 0.0446454
-6.55 0.0452386
-6.45 0.0457909
-6.35 0.0464641
-6.25 0.0469512
-6.15 0.047579
-6.05 0.0480533
-5.95 0.0486176
-5.85 0.0492279
-5.75 0.0496863
-5.65 0.0501436
-5.55 0.0507622
-5.45 0.0511566
-5.35 0.0516656
-5.25 0.0521804
-5.15 0.0526077
-5.05 0.0530961
-4.95 0.0534717
-4.85 0.0539922
-4.75 0.0544585
-4.65 0.0547658
-4.55 0.0552213
-4.45 0.0556983
-4.35 0.0560108
-4.25 0.0563917
-4.15 0.0568392
-4.05 0.0571778
-3.95 0.0574486
-3.85 0.0579168
-3.75 0.0582565
-3.65 0.0585137
-3.55 0.0589942
-3.45 0.059176
-3.35 0.0595253
-3.25 0.0598303
-3.15 0.0600643
-3.05 0.06041
-2.95 0.0606394
-2.85 0.0608811
-2.75 0.0611446
-2.65 0.0614315
-2.55 0.061674
-2.45 0.0619007
-2.35 0.0620506
-2.25 0.0623808
-2.15 0.0625136
-2.05 0.0626814
-1.95 0.0629085
-1.85 0.0630096
-1.75 0.0632167
-1.65 0.0633178
-1.55 0.063619
-1.45 0.0636499
-1.35 0.0636904
-1.25 0.0639724
-1.15 0.0639427
-1.05 0.0641229
-0.95 0.0642125
-0.85 0.0643817
-0.75 0.0642784
-0.65 0.0643956
-0.55 0.0645285
-0.45 0.0645141
-0.35 0.064505
-0.25 0.0645615
-0.15 0.0646269
-0.05 0.0646507
0.05 0.0646469
0.15 0.0645694
0.25 0.064596
0.35 0.0645476
0.45 0.0645011
0.55 0.064531
0.65 0.0643327
0.75 0.0644014
0.85 0.0643298
0.95 0.0642266
1.05 0.0640516
1.15 0.0640058
1.25 0.0639274
1.35 0.0638393
1.45 0.0636242
1.55 0.0635377
1.65 0.063408
1.75 0.0632145
1.85 0.063096
1.95 0.0629398
2.05 0.0626576
2.15 0.0624974
2.25 0.062361
2.35 0.0621278
2.45 0.0618804
2.55 0.0616678
2.65 0.0614503
2.75 0.0611232
2.85 0.0610423
2.95 0.0606001
3.05 0.0604366
3.15 0.0601743
3.25 0.0598301
3.35 0.0595129
3.45 0.0592754
3.55 0.0588835
3.65 0.0586526
3.75 0.0583119
3.85 0.0578972
3.95 0.0575395
4.05 0.0572211
4.15 0.0568329
4.25 0.0565088
4.35 0.0560452
4.45 0.0556748
4.55 0.0552806
4.65 0.0548745
4.75 0.0544537
4.85 0.0539954
4.95 0.0536631
5.05 0.0530737
5.15 0.0526446
5.25 0.0522131
5.35 0.0516636
5.45 0.0512657
5.55 0.0508163
5.65 0.0502031
5.75 0.049708
5.85 0.0492349
5.95 0.0487266
6.05 0.0480948
6.15 0.0476196
6.25 0.0470859
6.35 0.046464
6.45 0.0459028
6.55 0.0453222
6.65 0.0446999
6.75 0.0440815
6.85 0.0434826
6.95 0.0428238
7.05 0.0423149
7.15 0.0415138
7.25 0.0409758
7.35 0.0402212
7.45 0.0395242
7.55 0.0389495
7.65 0.038131
7.75 0.0374441
7.85 0.0367493
7.95 0.035981
8.05 0.0352024
8.15 0.0344522
8.25 0.0336608
8.35 0.0328713
8.45 0.0320483
8.55 0.0311875
8.65 0.0303372
8.75 0.029443
8.85 0.0285733
8.95 0.0276223
9.05 0.0266614
9.15 0.0256125
9.25 0.0246641
9.35 0.0236024
9.45 0.0223663
9.55 0.0212564
9.65 0.0199597
9.75 0.0186099
9.85 0.0171467
9.95 0.0156778
10.05 0.0140964
10.15 0.0123522
10.25 0.0105994
10.35 0.00888715
10.45 0.00723815
10.55 0.0056818
10.65 0.0043719
10.75 0.0032015
10.85 0.002263
10.95 0.00154535
11.05 0.0010013
11.15 0.00061965
11.25 0.0003741
11.35 0.00020975
11.45 0.00011145
11.55 5.485e-05
11.65 2.58e-05
11.75 1.165e-05
11.85 4.35e-06
11.95 1.45e-06
12.05 3e-07
12.15 1.5e-07
12.25 0
12.35 0
12.45 0
12.55 0
12.65 0
12.75 0
12.85 0
12.95 0
13.05 0
13.15 0
13.25 0
13.35 0
13.45 0
13.55 0
13.65 0
13.75 0
13.85 0
13.95 0
14.05 0
14.15 0
14.25 0
14.35 0
14.45 0
14.55 0
14.65 0
14.75 0
14.85 0
14.95 0


==> histo_n200_11_11_11_u729.000_sc.dat <==
-14.95 0
-14.85 0
-14.75 0
-14.65 0
-14.55 0
-14.45 0
-14.35 0
-14.25 0
-14.15 0
-14.05 0
-13.95 0
-13.85 0
-13.75 0
-13.65 0
-13.55 0
-13.45 0
-13.35 0
-13.25 0
-13.15 0
-13.05 0
-12.95 0
-12.85 0
-12.75 0
-12.65 0
-12.55 0
-12.45 0
-12.35 0
-12.25 0
-12.15 0
-12.05 0
-11.95 0
-11.85 0
-11.75 0
-11.65 0
-11.55 0
-11.45 0
-11.35 0
-11.25 0
-11.15 5e-08
-11.05 0
-10.95 9e-07
-10.85 4.55e-06
-10.75 1.905e-05
-10.65 7.44e-05
-10.55 0.00027125
-10.45 0.0008148
-10.35 0.002021
-10.25 0.00418235
-10.15 0.00714485
-10.05 0.0102572
-9.95 0.0128209
-9.85 0.0147142
-9.75 0.0163425
-9.65 0.0178492
-9.55 0.0193614
-9.45 0.0206576
-9.35 0.0218794
-9.25 0.0231205
-9.15 0.0242612
-9.05 0.0253546
-8.95 0.0263577
-8.85 0.0274564
-8.75 0.0284521
-8.65 0.0294195
-8.55 0.030328
-8.45 0.0312957
-8.35 0.0321313
-8.25 0.033011
-8.15 0.0339147
-8.05 0.0347213
-7.95 0.0355669
-7.85 0.0363547
-7.75 0.0371655
-7.65 0.0379469
-7.55 0.0386526
-7.45 0.0394593
-7.35 0.0401023
-7.25 0.0408424
-7.15 0.0415866
-7.05 0.0422635
-6.95 0.0429861
-6.85 0.0436745
-6.75 0.0443035
-6.65 0.0449195
-6.55 0.0455484
-6.45 0.0462459
-6.35 0.0467853
-6.25 0.0474347
-6.15 0.0480097
-6.05 0.0486658
-5.95 0.0491957
-5.85 0.049762
-5.75 0.0502743
-5.65 0.0508744
-5.55 0.0513536
-5.45 0.0520129
-5.35 0.0524155
-5.25 0.0528992
-5.15 0.053391
-5.05 0.0539846
-4.95 0.0543989
-4.85 0.0547883
-4.75 0.0553781
-4.65 0.055817
-4.55 0.0561637
-4.45 0.0565941
-4.35 0.0571363
-4.25 0.057463
-4.15 0.0578598
-4.05 0.0582978
-3.95 0.0586369
-3.85 0.0590181
-3.75 0.0594085
-3.65 0.0597353
-3.55 0.0600875
-3.45 0.0604628
-3.35 0.0607417
-3.25 0.0610801
-3.15 0.0613456
-3.05 0.0617019
-2.95 0.0619362
-2.85 0.0622243
-2.75 0.0625064
-2.65 0.062741
-2.55 0.0630468
-2.45 0.0632051
-2.35 0.0635162
-2.25 0.0636802
-2.15 0.0639691
-2.05 0.0640774
-1.95 0.064327
-1.85 0.0644467
-1.75 0.0647205
-1.65 0.064822
-1.55 0.0649197
-1.45 0.0651716
-1.35 0.0652169
-1.25 0.0654566
-1.15 0.0654516
-1.05 0.0656044
-0.95 0.0657543
-0.85 0.0657948
-0.75 0.0658404
-0.65 0.0659224
-0.55 0.0660265
-0.45 0.0660665
-0.35 0.0660639
-0.25 0.0660872
-0.15 0.0661278
-0.05 0.066191
0.05 0.0660964
0.15 0.0661445
0.25 0.0661201
0.35 0.0661078
0.45 0.066013
0.55 0.0660356
0.65 0.0659069
0.75 0.0659372
0.85 0.0657737
0.95 0.0656534
1.05 0.0656461
1.15 0.0654765
1.25 0.0654044
1.35 0.0652531
1.45 0.0651505
1.55 0.064992
1.65 0.0647982
1.75 0.0646962
1.85 0.0644781
1.95 0.0642929
2.05 0.0641437
2.15 0.0638872
2.25 0.0637331
2.35 0.0635055
2.45 0.063263
2.55 0.063005
2.65 0.0627706
2.75 0.0624513
2.85 0.0622583
2.95 0.0619349
3.05 0.0617685
3.15 0.0613498
3.25 0.0609992
3.35 0.0607364
3.45 0.0604116
3.55 0.0601077
3.65 0.0597461
3.75 0.0594055
3.85 0.0590717
3.95 0.0586094
4.05 0.0582398
4.15 0.0578731
4.25 0.0574701
4.35 0.0571172
4.45 0.0566354
4.55 0.0561997
4.65 0.0557793
4.75 0.0553092
4.85 0.0549175
4.95 0.0543569
5.05 0.0539342
5.15 0.0534517
5.25 0.0529184
5.35 0.0524487
5.45 0.0519196
5.55 0.0513947
5.65 0.0508444
5.75 0.0503336
5.85 0.0497475
5.95 0.0491292
6.05 0.0486856
6.15 0.0479974
6.25 0.047465
6.35 0.0468217
6.45 0.0461949
6.55 0.0455549
6.65 0.0450376
6.75 0.0442757
6.85 0.0436383
6.95 0.0429846
7.05 0.0422665
7.15 0.0416082
7.25 0.0409213
7.35 0.0401005
7.45 0.0393906
7.55 0.0386917
7.65 0.0379614
7.75 0.0370881
7.85 0.0364624
7.95 0.0355535
8.05 0.0346911
8.15 0.0338948
8.25 0.0330163
8.35 0.0321349
8.45 0.0312763
8.55 0.0303827
8.65 0.0293295
8.75 0.0284299
8.85 0.0274807
8.95 0.0264231
9.05 0.0253533
9.15 0.024228
9.25 0.0231404
9.35 0.0219221
9.45 0.0205999
9.55 0.0193163
9.65 0.0178769
9.75 0.0163786
9.85 0.0147421
9.95 0.0127986
10.05 0.0102715
10.15 0.00712565
10.25 0.0041627
10.35 0.0020343
10.45 0.0008204
10.55 0.0002722
10.65 7.935e-05
10.75 1.735e-05
10.85 3.5e-06
10.95 7.5e-07
11.05 1e-07
11.15 0
11.25 0
11.35 0
11.45 0
11.55 0
11.65 0
11.75 0
11.85 0
11.95 0
12.05 0
12.15 0
12.25 0
12.35 0
12.45 0
12.55 0
12.65 0
12.75 0
12.85 0
12.95 0
13.05 0
13.15 0
13.25 0
13.35 0
13.45 0
13.55 0
13.65 0
13.75 0
13.85 0
13.95 0
14.05 0
14.15 0
14.25 0
14.35 0
14.45 0
14.55 0
14.65 0
14.75 0
14.85 0
14.95 0


==> histo_n200_11_11_11_u81.000_sc.dat <==
-15.9466666667 0
-15.84 0
-15.7333333333 0
-15.6266666667 0
-15.52 0
-15.4133333333 0
-15.3066666667 0
-15.2 0
-15.0933333333 0
-14.9866666667 0
-14.88 0
-14.7733333333 0
-14.6666666667 0
-14.56 0
-14.4533333333 0
-14.3466666667 0
-14.24 0
-14.1333333333 0
-14.0266666667 0
-13.92 0
-13.8133333333 0
-13.7066666667 0
-13.6 0
-13.4933333333 0
-13.3866666667 0
-13.28 0
-13.1733333333 0
-13.0666666667 0
-12.96 0
-12.8533333333 0
-12.7466666667 0
-12.64 0
-12.5333333333 0
-12.4266666667 0
-12.32 0
-12.2133333333 0
-12.1066666667 0
-12 0
-11.8933333333 0
-11.7866666667 0
-11.68 0
-11.5733333333 0
-11.4666666667 0
-11.36 0
-11.2533333333 0
-11.1466666667 0
-11.04 0
-10.9333333333 0
-10.8266666667 0
-10.72 0
-10.6133333333 0
-10.5066666667 0
-10.4 0
-10.2933333333 0
-10.1866666667 0
-10.08 0
-9.97333333333 0
-9.86666666667 0
-9.76 0
-9.65333333333 0
-9.54666666667 0
-9.44 0
-9.33333333333 0
-9.22666666667 0
-9.12 2.8125e-07
-9.01333333333 5.39062e-06
-8.90666666667 4.86562e-05
-8.8 0.000369375
-8.69333333333 0.0018592
-8.58666666667 0.00623934
-8.48 0.0128905
-8.37333333333 0.0171065
-8.26666666667 0.0187776
-8.16 0.0219058
-8.05333333333 0.0238208
-7.94666666667 0.0260763
-7.84 0.0278162
-7.73333333333 0.0296986
-7.62666666667 0.0313734
-7.52 0.0328933
-7.41333333333 0.0344955
-7.30666666667 0.0359458
-7.2 0.037365
-7.09333333333 0.0387528
-6.98666666667 0.040014
-6.88 0.0412993
-6.77333333333 0.0425343
-6.66666666667 0.0437329
-6.56 0.0448746
-6.45333333333 0.0461124
-6.34666666667 0.0471199
-6.24 0.0482372
-6.13333333333 0.0492461
-6.02666666667 0.0502843
-5.92 0.0512638
-5.81333333333 0.0522206
-5.70666666667 0.0531662
-5.6 0.0541356
-5.49333333333 0.0550489
-5.38666666667 0.0558774
-5.28 0.0568029
-5.17333333333 0.0575564
-5.06666666667 0.0584049
-4.96 0.0592424
-4.85333333333 0.0600213
-4.74666666667 0.0607627
-4.64 0.0614392
-4.53333333333 0.0623056
-4.42666666667 0.0629264
-4.32 0.0635602
-4.21333333333 0.0643076
-4.10666666667 0.064977
-4 0.0655739
-3.89333333333 0.0661837
-3.78666666667 0.0667199
-3.68 0.0673645
-3.57333333333 0.0679305
-3.46666666667 0.0684974
-3.36 0.0689757
-3.25333333333 0.0695507
-3.14666666667 0.0699905
-3.04 0.0705334
-2.93333333333 0.0709578
-2.82666666667 0.07139
-2.72 0.0718637
-2.61333333333 0.0723053
-2.50666666667 0.0726607
-2.4 0.0729752
-2.29333333333 0.0733645
-2.18666666667 0.0737537
-2.08 0.0741113
-1.97333333333 0.074368
-1.86666666667 0.0746127
-1.76 0.0750071
-1.65333333333 0.0752117
-1.54666666667 0.0754217
-1.44 0.0757029
-1.33333333333 0.0759364
-1.22666666667 0.0760976
-1.12 0.0762668
-1.01333333333 0.076452
-0.906666666667 0.0766168
-0.8 0.0766918
-0.693333333333 0.0768545
-0.586666666667 0.0769377
-0.48 0.0770323
-0.373333333333 0.0770946
-0.266666666667 0.0771338
-0.16 0.0772426
-0.0533333333333 0.0771415
0.0533333333333 0.0771818
0.16 0.0771443
0.266666666667 0.077231
0.373333333333 0.0770276
0.48 0.077026
0.586666666667 0.0769417
0.693333333333 0.0768798
0.8 0.0767083
0.906666666667 0.0765907
1.01333333333 0.0764655
1.12 0.0762667
1.22666666667 0.0760958
1.33333333333 0.0759321
1.44 0.0756743
1.54666666667 0.0754715
1.65333333333 0.0751862
1.76 0.0749901
1.86666666667 0.0746232
1.97333333333 0.07439
2.08 0.0740677
2.18666666667 0.0737508
2.29333333333 0.0733681
2.4 0.0730199
2.50666666667 0.0726683
2.61333333333 0.0722994
2.72 0.0717622
2.82666666667 0.0714028
2.93333333333 0.0709403
3.04 0.0705674
3.14666666667 0.069982
3.25333333333 0.0694853
3.36 0.0690613
3.46666666667 0.0684624
3.57333333333 0.0679633
3.68 0.0674045
3.78666666667 0.066776
3.89333333333 0.0662
4 0.0655682
4.10666666667 0.0649126
4.21333333333 0.0642793
4.32 0.063651
4.42666666667 0.0629162
4.53333333333 0.0622671
4.64 0.0614848
4.74666666667 0.0608059
4.85333333333 0.0599272
4.96 0.0592227
5.06666666667 0.0584182
5.17333333333 0.057553
5.28 0.056781
5.38666666667 0.0559492
5.49333333333 0.0549806
5.6 0.0541365
5.70666666667 0.0532142
5.81333333333 0.0522305
5.92 0.051296
6.02666666667 0.0502699
6.13333333333 0.0492975
6.24 0.0482314
6.34666666667 0.0470672
6.45333333333 0.0460687
6.56 0.0449119
6.66666666667 0.0437505
6.77333333333 0.0425412
6.88 0.0413123
6.98666666667 0.0400792
7.09333333333 0.038699
7.2 0.0373381
7.30666666667 0.0359946
7.41333333333 0.0344781
7.52 0.0329205
7.62666666667 0.0313357
7.73333333333 0.0297446
7.84 0.0277223
7.94666666667 0.0261327
8.05333333333 0.0238223
8.16 0.0219427
8.26666666667 0.0187755
8.37333333333 0.0170429
8.48 0.0129536
8.58666666667 0.00621323
8.69333333333 0.00188859
8.8 0.000367406
8.90666666667 5.11406e-05
9.01333333333 4.59375e-06
9.12 2.8125e-07
9.22666666667 0
9.33333333333 0
9.44 0
9.54666666667 0
9.65333333333 0
9.76 0
9.86666666667 0
9.97333333333 0
10.08 0
10.1866666667 0
10.2933333333 0
10.4 0
10.5066666667 0
10.6133333333 0
10.72 0
10.8266666667 0
10.9333333333 0
11.04 0
11.1466666667 0
11.2533333333 0
11.36 0
11.4666666667 0
11.5733333333 0
11.68 0
11.7866666667 0
11.8933333333 0
12 0
12.1066666667 0
12.2133333333 0
12.32 0
12.4266666667 0
12.5333333333 0
12.64 0
12.7466666667 0
12.8533333333 0
12.96 0
13.0666666667 0
13.1733333333 0
13.28 0
13.3866666667 0
13.4933333333 0
13.6 0
13.7066666667 0
13.8133333333 0
13.92 0
14.0266666667 0
14.1333333333 0
14.24 0
14.3466666667 0
14.4533333333 0
14.56 0
14.6666666667 0
14.7733333333 0
14.88 0
14.9866666667 0
15.0933333333 0
15.2 0
15.3066666667 0
15.4133333333 0
15.52 0
15.6266666667 0
15.7333333333 0
15.84 0
15.9466666667 0


==> histo_n200_2222_u01.000_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 5e-07
-2.01 6.5e-06
-1.99 7.55e-05
-1.97 0.0005645
-1.95 0.00337575
-1.93 0.0139782
-1.91 0.0394207
-1.89 0.0712442
-1.87 0.0857392
-1.85 0.0908465
-1.83 0.107424
-1.81 0.113306
-1.79 0.124658
-1.77 0.130287
-1.75 0.140079
-1.73 0.145227
-1.71 0.153428
-1.69 0.158814
-1.67 0.164883
-1.65 0.17122
-1.63 0.17615
-1.61 0.181464
-1.59 0.186856
-1.57 0.191589
-1.55 0.196309
-1.53 0.200265
-1.51 0.205027
-1.49 0.209407
-1.47 0.213525
-1.45 0.217286
-1.43 0.221293
-1.41 0.224779
-1.39 0.228486
-1.37 0.232041
-1.35 0.235259
-1.33 0.238649
-1.31 0.242143
-1.29 0.244767
-1.27 0.248157
-1.25 0.251024
-1.23 0.254042
-1.21 0.256645
-1.19 0.259139
-1.17 0.262205
-1.15 0.264499
-1.13 0.267134
-1.11 0.269431
-1.09 0.27192
-1.07 0.274318
-1.05 0.276802
-1.03 0.278549
-1.01 0.281095
-0.99 0.282716
-0.97 0.285189
-0.95 0.286906
-0.93 0.288813
-0.91 0.291155
-0.89 0.29225
-0.87 0.29426
-0.85 0.29605
-0.83 0.297629
-0.81 0.299349
-0.79 0.300971
-0.77 0.30202
-0.75 0.304289
-0.73 0.305157
-0.71 0.306834
-0.69 0.30782
-0.67 0.309183
-0.65 0.311032
-0.63 0.311831
-0.61 0.312912
-0.59 0.314142
-0.57 0.31537
-0.55 0.316009
-0.53 0.317446
-0.51 0.318045
-0.49 0.319461
-0.47 0.320091
-0.45 0.320496
-0.43 0.321777
-0.41 0.32264
-0.39 0.323038
-0.37 0.324056
-0.35 0.324571
-0.33 0.325134
-0.31 0.325704
-0.29 0.3264
-0.27 0.326889
-0.25 0.326895
-0.23 0.327851
-0.21 0.327951
-0.19 0.328222
-0.17 0.329176
-0.15 0.329177
-0.13 0.329131
-0.11 0.329306
-0.09 0.329935
-0.07 0.329893
-0.05 0.329773
-0.03 0.329995
-0.01 0.330475
0.01 0.329697
0.03 0.330181
0.05 0.329989
0.07 0.330018
0.09 0.32942
0.11 0.329787
0.13 0.329154
0.15 0.328897
0.17 0.328768
0.19 0.328624
0.21 0.328115
0.23 0.327675
0.25 0.327253
0.27 0.326876
0.29 0.326326
0.31 0.325594
0.33 0.325203
0.35 0.324755
0.37 0.323929
0.39 0.323224
0.41 0.322231
0.43 0.321538
0.45 0.320676
0.47 0.320282
0.49 0.319123
0.51 0.318427
0.53 0.317279
0.55 0.315958
0.57 0.315265
0.59 0.314234
0.61 0.31301
0.63 0.311812
0.65 0.310547
0.67 0.309444
0.69 0.308234
0.71 0.306469
0.73 0.3052
0.75 0.304279
0.77 0.30219
0.79 0.300954
0.81 0.299263
0.83 0.297576
0.85 0.296379
0.87 0.294096
0.89 0.292767
0.91 0.290583
0.93 0.288786
0.95 0.287218
0.97 0.285055
0.99 0.283075
1.01 0.280596
1.03 0.278735
1.05 0.276406
1.07 0.274095
1.09 0.272187
1.11 0.269626
1.13 0.267136
1.15 0.264492
1.17 0.262046
1.19 0.259385
1.21 0.256667
1.23 0.253937
1.25 0.251073
1.27 0.248065
1.29 0.244812
1.31 0.242206
1.33 0.238526
1.35 0.235258
1.37 0.232121
1.39 0.228128
1.41 0.225063
1.43 0.221148
1.45 0.21726
1.47 0.213404
1.49 0.209374
1.51 0.205368
1.53 0.200177
1.55 0.195999
1.57 0.192081
1.59 0.186648
1.61 0.181644
1.63 0.176009
1.65 0.17115
1.67 0.164942
1.69 0.158934
1.71 0.153526
1.73 0.145286
1.75 0.140034
1.77 0.130285
1.79 0.124557
1.81 0.113369
1.83 0.10753
1.85 0.090809
1.87 0.085522
1.89 0.0713157
1.91 0.039481
1.93 0.0139045
1.95 0.00333275
1.97 0.00056225
1.99 7.5e-05
2.01 4.75e-06
2.03 0
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_2222_u03.000_sc.dat <==
-4.98333333333 0
-4.95 0
-4.91666666667 0
-4.88333333333 0
-4.85 0
-4.81666666667 0
-4.78333333333 0
-4.75 0
-4.71666666667 0
-4.68333333333 0
-4.65 0
-4.61666666667 0
-4.58333333333 0
-4.55 0
-4.51666666667 0
-4.48333333333 0
-4.45 0
-4.41666666667 0
-4.38333333333 0
-4.35 0
-4.31666666667 0
-4.28333333333 0
-4.25 0
-4.21666666667 0
-4.18333333333 0
-4.15 0
-4.11666666667 0
-4.08333333333 0
-4.05 0
-4.01666666667 0
-3.98333333333 0
-3.95 0
-3.91666666667 0
-3.88333333333 0
-3.85 0
-3.81666666667 0
-3.78333333333 0
-3.75 0
-3.71666666667 0
-3.68333333333 0
-3.65 0
-3.61666666667 0
-3.58333333333 0
-3.55 0
-3.51666666667 0
-3.48333333333 0
-3.45 0
-3.41666666667 0
-3.38333333333 0
-3.35 3e-07
-3.31666666667 5.55e-06
-3.28333333333 7.02e-05
-3.25 0.00048765
-3.21666666667 0.00270375
-3.18333333333 0.0105293
-3.15 0.0274389
-3.11666666667 0.0454394
-3.08333333333 0.051543
-3.05 0.0561299
-3.01666666667 0.0655389
-2.98333333333 0.0685986
-2.95 0.0758226
-2.91666666667 0.0790565
-2.88333333333 0.084828
-2.85 0.0880665
-2.81666666667 0.0926339
-2.78333333333 0.0962751
-2.75 0.0996384
-2.71666666667 0.103367
-2.68333333333 0.106804
-2.65 0.109693
-2.61666666667 0.112665
-2.58333333333 0.116037
-2.55 0.118668
-2.51666666667 0.121276
-2.48333333333 0.123797
-2.45 0.126542
-2.41666666667 0.129035
-2.38333333333 0.131748
-2.35 0.133657
-2.31666666667 0.136188
-2.28333333333 0.138206
-2.25 0.14025
-2.21666666667 0.142417
-2.18333333333 0.144415
-2.15 0.146592
-2.11666666667 0.148392
-2.08333333333 0.150336
-2.05 0.152228
-2.01666666667 0.153708
-1.98333333333 0.155725
-1.95 0.157322
-1.91666666667 0.158726
-1.88333333333 0.160532
-1.85 0.162116
-1.81666666667 0.16354
-1.78333333333 0.164993
-1.75 0.16655
-1.71666666667 0.167701
-1.68333333333 0.169383
-1.65 0.170646
-1.61666666667 0.171783
-1.58333333333 0.172919
-1.55 0.174617
-1.51666666667 0.175441
-1.48333333333 0.176794
-1.45 0.177994
-1.41666666667 0.178764
-1.38333333333 0.180159
-1.35 0.181009
-1.31666666667 0.181983
-1.28333333333 0.183088
-1.25 0.183911
-1.21666666667 0.184879
-1.18333333333 0.185822
-1.15 0.186678
-1.11666666667 0.187479
-1.08333333333 0.188052
-1.05 0.189321
-1.01666666667 0.189881
-0.983333333333 0.19056
-0.95 0.191315
-0.916666666667 0.191951
-0.883333333333 0.192694
-0.85 0.193223
-0.816666666667 0.193716
-0.783333333333 0.194318
-0.75 0.19509
-0.716666666667 0.195281
-0.683333333333 0.196182
-0.65 0.196508
-0.616666666667 0.196696
-0.583333333333 0.197406
-0.55 0.197678
-0.516666666667 0.198093
-0.483333333333 0.198607
-0.45 0.198887
-0.416666666667 0.199039
-0.383333333333 0.199394
-0.35 0.199536
-0.316666666667 0.199977
-0.283333333333 0.199937
-0.25 0.200194
-0.216666666667 0.200554
-0.183333333333 0.200511
-0.15 0.200627
-0.116666666667 0.200682
-0.0833333333333 0.20092
-0.05 0.200748
-0.0166666666667 0.200945
0.0166666666667 0.201053
0.05 0.20081
0.0833333333333 0.20078
0.116666666667 0.200806
0.15 0.200766
0.183333333333 0.200797
0.216666666667 0.200114
0.25 0.200263
0.283333333333 0.200137
0.316666666667 0.200046
0.35 0.199614
0.383333333333 0.199144
0.416666666667 0.199248
0.45 0.198627
0.483333333333 0.198485
0.516666666667 0.198035
0.55 0.197662
0.583333333333 0.19741
0.616666666667 0.196819
0.65 0.196604
0.683333333333 0.19584
0.716666666667 0.195417
0.75 0.194993
0.783333333333 0.194446
0.816666666667 0.193722
0.85 0.193167
0.883333333333 0.192843
0.916666666667 0.191884
0.95 0.191217
0.983333333333 0.190384
1.01666666667 0.189879
1.05 0.189088
1.08333333333 0.188498
1.11666666667 0.18738
1.15 0.186731
1.18333333333 0.185629
1.21666666667 0.185003
1.25 0.183981
1.28333333333 0.183032
1.31666666667 0.182028
1.35 0.18115
1.38333333333 0.179787
1.41666666667 0.179154
1.45 0.177702
1.48333333333 0.176876
1.51666666667 0.175428
1.55 0.174432
1.58333333333 0.173141
1.61666666667 0.171759
1.65 0.170712
1.68333333333 0.169216
1.71666666667 0.167857
1.75 0.166471
1.78333333333 0.165105
1.81666666667 0.163578
1.85 0.162113
1.88333333333 0.160426
1.91666666667 0.159022
1.95 0.157212
1.98333333333 0.155633
2.01666666667 0.153698
2.05 0.15211
2.08333333333 0.150342
2.11666666667 0.148426
2.15 0.146486
2.18333333333 0.144504
2.21666666667 0.142371
2.25 0.140436
2.28333333333 0.138326
2.31666666667 0.136025
2.35 0.133834
2.38333333333 0.131423
2.41666666667 0.129302
2.45 0.126453
2.48333333333 0.123968
2.51666666667 0.121313
2.55 0.118721
2.58333333333 0.115743
2.61666666667 0.112805
2.65 0.10972
2.68333333333 0.106699
2.71666666667 0.103435
2.75 0.0994169
2.78333333333 0.0964352
2.81666666667 0.0928077
2.85 0.0878895
2.88333333333 0.0848934
2.91666666667 0.0789429
2.95 0.0758753
2.98333333333 0.0685656
3.01666666667 0.0656232
3.05 0.0562323
3.08333333333 0.0514596
3.11666666667 0.0453644
3.15 0.0274497
3.18333333333 0.0105525
3.21666666667 0.00272385
3.25 0.00049785
3.28333333333 6.63e-05
3.31666666667 6e-06
3.35 3e-07
3.38333333333 0
3.41666666667 0
3.45 0
3.48333333333 0
3.51666666667 0
3.55 0
3.58333333333 0
3.61666666667 0
3.65 0
3.68333333333 0
3.71666666667 0
3.75 0
3.78333333333 0
3.81666666667 0
3.85 0
3.88333333333 0
3.91666666667 0
3.95 0
3.98333333333 0
4.01666666667 0
4.05 0
4.08333333333 0
4.11666666667 0
4.15 0
4.18333333333 0
4.21666666667 0
4.25 0
4.28333333333 0
4.31666666667 0
4.35 0
4.38333333333 0
4.41666666667 0
4.45 0
4.48333333333 0
4.51666666667 0
4.55 0
4.58333333333 0
4.61666666667 0
4.65 0
4.68333333333 0
4.71666666667 0
4.75 0
4.78333333333 0
4.81666666667 0
4.85 0
4.88333333333 0
4.91666666667 0
4.95 0
4.98333333333 0


==> histo_n200_2222_u09.000_sc.dat <==
-9.96666666667 0
-9.9 0
-9.83333333333 0
-9.76666666667 0
-9.7 0
-9.63333333333 0
-9.56666666667 0
-9.5 0
-9.43333333333 0
-9.36666666667 0
-9.3 0
-9.23333333333 0
-9.16666666667 0
-9.1 0
-9.03333333333 0
-8.96666666667 0
-8.9 0
-8.83333333333 0
-8.76666666667 0
-8.7 0
-8.63333333333 0
-8.56666666667 0
-8.5 0
-8.43333333333 0
-8.36666666667 0
-8.3 0
-8.23333333333 0
-8.16666666667 0
-8.1 0
-8.03333333333 0
-7.96666666667 0
-7.9 0
-7.83333333333 0
-7.76666666667 0
-7.7 0
-7.63333333333 0
-7.56666666667 0
-7.5 0
-7.43333333333 0
-7.36666666667 0
-7.3 0
-7.23333333333 0
-7.16666666667 0
-7.1 0
-7.03333333333 0
-6.96666666667 0
-6.9 0
-6.83333333333 0
-6.76666666667 0
-6.7 0
-6.63333333333 0
-6.56666666667 0
-6.5 0
-6.43333333333 0
-6.36666666667 0
-6.3 0
-6.23333333333 0
-6.16666666667 0
-6.1 0
-6.03333333333 0
-5.96666666667 0
-5.9 0
-5.83333333333 0
-5.76666666667 0
-5.7 0
-5.63333333333 0
-5.56666666667 0
-5.5 0
-5.43333333333 0
-5.36666666667 6e-07
-5.3 7.35e-06
-5.23333333333 9.78e-05
-5.16666666667 0.000966825
-5.1 0.0054432
-5.03333333333 0.0172887
-4.96666666667 0.0292315
-4.9 0.0321426
-4.83333333333 0.0385461
-4.76666666667 0.0418123
-4.7 0.0465988
-4.63333333333 0.0495046
-4.56666666667 0.0530995
-4.5 0.0562382
-4.43333333333 0.0591706
-4.36666666667 0.0617902
-4.3 0.0643846
-4.23333333333 0.0668881
-4.16666666667 0.0693981
-4.1 0.0716479
-4.03333333333 0.0738561
-3.96666666667 0.0758903
-3.9 0.077951
-3.83333333333 0.0800032
-3.76666666667 0.0818065
-3.7 0.0836377
-3.63333333333 0.0854611
-3.56666666667 0.0872682
-3.5 0.0888353
-3.43333333333 0.0903793
-3.36666666667 0.09205
-3.3 0.0936579
-3.23333333333 0.0949944
-3.16666666667 0.0965026
-3.1 0.0978015
-3.03333333333 0.0993178
-2.96666666667 0.100488
-2.9 0.101858
-2.83333333333 0.103015
-2.76666666667 0.104225
-2.7 0.105434
-2.63333333333 0.106573
-2.56666666667 0.107551
-2.5 0.108776
-2.43333333333 0.109707
-2.36666666667 0.110729
-2.3 0.111703
-2.23333333333 0.112551
-2.16666666667 0.113515
-2.1 0.114519
-2.03333333333 0.115277
-1.96666666667 0.116045
-1.9 0.116926
-1.83333333333 0.117569
-1.76666666667 0.118252
-1.7 0.119095
-1.63333333333 0.119606
-1.56666666667 0.120443
-1.5 0.120952
-1.43333333333 0.121503
-1.36666666667 0.122161
-1.3 0.122634
-1.23333333333 0.123112
-1.16666666667 0.123591
-1.1 0.12408
-1.03333333333 0.124514
-0.966666666667 0.124812
-0.9 0.125325
-0.833333333333 0.125634
-0.766666666667 0.125911
-0.7 0.126164
-0.633333333333 0.126438
-0.566666666667 0.126683
-0.5 0.126881
-0.433333333333 0.127116
-0.366666666667 0.127312
-0.3 0.127372
-0.233333333333 0.127405
-0.166666666667 0.127645
-0.1 0.127555
-0.0333333333333 0.127701
0.0333333333333 0.12757
0.1 0.127624
0.166666666667 0.127572
0.233333333333 0.12745
0.3 0.127479
0.366666666667 0.127225
0.433333333333 0.127161
0.5 0.126886
0.566666666667 0.126732
0.633333333333 0.126381
0.7 0.126246
0.766666666667 0.125885
0.833333333333 0.125596
0.9 0.125221
0.966666666667 0.124966
1.03333333333 0.124454
1.1 0.124139
1.16666666667 0.123568
1.23333333333 0.12315
1.3 0.122563
1.36666666667 0.122015
1.43333333333 0.121679
1.5 0.120927
1.56666666667 0.120341
1.63333333333 0.11973
1.7 0.118993
1.76666666667 0.118486
1.83333333333 0.117527
1.9 0.116909
1.96666666667 0.115959
2.03333333333 0.115308
2.1 0.114463
2.16666666667 0.113512
2.23333333333 0.112549
2.3 0.111689
2.36666666667 0.110761
2.43333333333 0.10966
2.5 0.108687
2.56666666667 0.10765
2.63333333333 0.106518
2.7 0.10547
2.76666666667 0.104181
2.83333333333 0.103062
2.9 0.101971
2.96666666667 0.100436
3.03333333333 0.0992222
3.1 0.0978787
3.16666666667 0.0964385
3.23333333333 0.0950151
3.3 0.0935671
3.36666666667 0.0920679
3.43333333333 0.0905284
3.5 0.0887705
3.56666666667 0.0871364
3.63333333333 0.0854682
3.7 0.083718
3.76666666667 0.081754
3.83333333333 0.0800623
3.9 0.0780065
3.96666666667 0.0759583
4.03333333333 0.0737884
4.1 0.0716465
4.16666666667 0.069295
4.23333333333 0.0670029
4.3 0.0644205
4.36666666667 0.0617837
4.43333333333 0.0590779
4.5 0.0562744
4.56666666667 0.0529925
4.63333333333 0.0496092
4.7 0.0465966
4.76666666667 0.0418988
4.83333333333 0.0384706
4.9 0.032227
4.96666666667 0.0291703
5.03333333333 0.017257
5.1 0.00544432
5.16666666667 0.000965325
5.23333333333 0.00010035
5.3 6.45e-06
5.36666666667 1.5e-07
5.43333333333 0
5.5 0
5.56666666667 0
5.63333333333 0
5.7 0
5.76666666667 0
5.83333333333 0
5.9 0
5.96666666667 0
6.03333333333 0
6.1 0
6.16666666667 0
6.23333333333 0
6.3 0
6.36666666667 0
6.43333333333 0
6.5 0
6.56666666667 0
6.63333333333 0
6.7 0
6.76666666667 0
6.83333333333 0
6.9 0
6.96666666667 0
7.03333333333 0
7.1 0
7.16666666667 0
7.23333333333 0
7.3 0
7.36666666667 0
7.43333333333 0
7.5 0
7.56666666667 0
7.63333333333 0
7.7 0
7.76666666667 0
7.83333333333 0
7.9 0
7.96666666667 0
8.03333333333 0
8.1 0
8.16666666667 0
8.23333333333 0
8.3 0
8.36666666667 0
8.43333333333 0
8.5 0
8.56666666667 0
8.63333333333 0
8.7 0
8.76666666667 0
8.83333333333 0
8.9 0
8.96666666667 0
9.03333333333 0
9.1 0
9.16666666667 0
9.23333333333 0
9.3 0
9.36666666667 0
9.43333333333 0
9.5 0
9.56666666667 0
9.63333333333 0
9.7 0
9.76666666667 0
9.83333333333 0
9.9 0
9.96666666667 0


==> histo_n200_2222_u27.000_sc.dat <==
-11.96 0
-11.88 0
-11.8 0
-11.72 0
-11.64 0
-11.56 0
-11.48 0
-11.4 0
-11.32 0
-11.24 0
-11.16 0
-11.08 0
-11 0
-10.92 0
-10.84 0
-10.76 0
-10.68 0
-10.6 0
-10.52 0
-10.44 0
-10.36 0
-10.28 0
-10.2 0
-10.12 0
-10.04 0
-9.96 0
-9.88 0
-9.8 0
-9.72 0
-9.64 0
-9.56 0
-9.48 0
-9.4 0
-9.32 0
-9.24 0
-9.16 0
-9.08 0
-9 0
-8.92 0
-8.84 0
-8.76 0
-8.68 0
-8.6 0
-8.52 0
-8.44 0
-8.36 6.25e-08
-8.28 1.625e-06
-8.2 1.1375e-05
-8.12 6.875e-05
-8.04 0.000399312
-7.96 0.00161475
-7.88 0.00493375
-7.8 0.0108621
-7.72 0.0168075
-7.64 0.0191864
-7.56 0.0204276
-7.48 0.0236974
-7.4 0.0253841
-7.32 0.0271204
-7.24 0.0293137
-7.16 0.0304997
-7.08 0.0325057
-7 0.0337959
-6.92 0.0352847
-6.84 0.0367694
-6.76 0.0379319
-6.68 0.0395359
-6.6 0.0405727
-6.52 0.0418657
-6.44 0.0431346
-6.36 0.0442099
-6.28 0.0453824
-6.2 0.0464568
-6.12 0.0475634
-6.04 0.0485669
-5.96 0.0496179
-5.88 0.0506906
-5.8 0.0515384
-5.72 0.0526127
-5.64 0.0534972
-5.56 0.0543832
-5.48 0.0553321
-5.4 0.0562187
-5.32 0.0571528
-5.24 0.0579267
-5.16 0.058779
-5.08 0.0595582
-5 0.0604449
-4.92 0.0611797
-4.84 0.0618974
-4.76 0.062797
-4.68 0.0634107
-4.6 0.0641642
-4.52 0.0649053
-4.44 0.0655527
-4.36 0.0662611
-4.28 0.0669416
-4.2 0.0676068
-4.12 0.0682022
-4.04 0.0688245
-3.96 0.0695287
-3.88 0.0700991
-3.8 0.0706779
-3.72 0.0712977
-3.64 0.0717842
-3.56 0.0723689
-3.48 0.0729057
-3.4 0.0735114
-3.32 0.0738602
-3.24 0.0744289
-3.16 0.0749161
-3.08 0.0753794
-3 0.0758861
-2.92 0.0763191
-2.84 0.0767876
-2.76 0.0771321
-2.68 0.0776222
-2.6 0.078002
-2.52 0.0783134
-2.44 0.0787838
-2.36 0.079143
-2.28 0.0794282
-2.2 0.0797771
-2.12 0.0801354
-2.04 0.080461
-1.96 0.0808333
-1.88 0.0809601
-1.8 0.0814312
-1.72 0.0814689
-1.64 0.0818917
-1.56 0.0820889
-1.48 0.0823737
-1.4 0.0825111
-1.32 0.0827487
-1.24 0.082875
-1.16 0.0831274
-1.08 0.0832554
-1 0.0834437
-0.92 0.0835336
-0.84 0.0836602
-0.76 0.0839075
-0.68 0.0839168
-0.6 0.0840506
-0.52 0.084091
-0.44 0.0842411
-0.36 0.0842329
-0.28 0.0842739
-0.2 0.0843952
-0.12 0.0843274
-0.04 0.0842765
0.04 0.0844192
0.12 0.0844418
0.2 0.084326
0.28 0.084257
0.36 0.0842339
0.44 0.084278
0.52 0.0840526
0.6 0.0840306
0.68 0.0839431
0.76 0.0837771
0.84 0.0837291
0.92 0.0836239
1 0.0834167
1.08 0.0832526
1.16 0.0831544
1.24 0.0829209
1.32 0.0827061
1.4 0.0825884
1.48 0.0823353
1.56 0.082046
1.64 0.0817805
1.72 0.0816128
1.8 0.0813289
1.88 0.0810329
1.96 0.0807658
2.04 0.0804537
2.12 0.0801839
2.2 0.0797811
2.28 0.0794911
2.36 0.0790622
2.44 0.0788051
2.52 0.0783037
2.6 0.078055
2.68 0.0775674
2.76 0.0772116
2.84 0.0767068
2.92 0.0762859
3 0.0759086
3.08 0.0753906
3.16 0.0749629
3.24 0.0744546
3.32 0.073935
3.4 0.0734375
3.48 0.0728739
3.56 0.0723452
3.64 0.0717541
3.72 0.0713177
3.8 0.0705915
3.88 0.0701591
3.96 0.0695235
4.04 0.0688239
4.12 0.0682054
4.2 0.0676289
4.28 0.0669032
4.36 0.0663513
4.44 0.0655912
4.52 0.0648686
4.6 0.0641472
4.68 0.0634425
4.76 0.062774
4.84 0.0619408
4.92 0.0611572
5 0.0603847
5.08 0.0595619
5.16 0.0588364
5.24 0.0579534
5.32 0.0571361
5.4 0.0561869
5.48 0.05537
5.56 0.0544177
5.64 0.0535931
5.72 0.0524864
5.8 0.051666
5.88 0.0506307
5.96 0.0495279
6.04 0.0485624
6.12 0.0475891
6.2 0.0464491
6.28 0.0453698
6.36 0.0441954
6.44 0.0431369
6.52 0.0418957
6.6 0.0406084
6.68 0.0394599
6.76 0.0379826
6.84 0.0366873
6.92 0.0354156
7 0.0337455
7.08 0.0325363
7.16 0.0305014
7.24 0.0292966
7.32 0.0270384
7.4 0.0254243
7.48 0.0237389
7.56 0.0203648
7.64 0.0191967
7.72 0.0168002
7.8 0.0109249
7.88 0.00492331
7.96 0.00161494
8.04 0.000388187
8.12 7.40625e-05
8.2 1.1e-05
8.28 1.3125e-06
8.36 1.875e-07
8.44 0
8.52 0
8.6 0
8.68 0
8.76 0
8.84 0
8.92 0
9 0
9.08 0
9.16 0
9.24 0
9.32 0
9.4 0
9.48 0
9.56 0
9.64 0
9.72 0
9.8 0
9.88 0
9.96 0
10.04 0
10.12 0
10.2 0
10.28 0
10.36 0
10.44 0
10.52 0
10.6 0
10.68 0
10.76 0
10.84 0
10.92 0
11 0
11.08 0
11.16 0
11.24 0
11.32 0
11.4 0
11.48 0
11.56 0
11.64 0
11.72 0
11.8 0
11.88 0
11.96 0


==> histo_n200_2222_u81.000_sc.dat <==
-17.94 0
-17.82 0
-17.7 0
-17.58 0
-17.46 0
-17.34 0
-17.22 0
-17.1 0
-16.98 0
-16.86 0
-16.74 0
-16.62 0
-16.5 0
-16.38 0
-16.26 0
-16.14 0
-16.02 0
-15.9 0
-15.78 0
-15.66 0
-15.54 0
-15.42 0
-15.3 0
-15.18 0
-15.06 0
-14.94 0
-14.82 0
-14.7 0
-14.58 0
-14.46 0
-14.34 0
-14.22 0
-14.1 0
-13.98 0
-13.86 0
-13.74 0
-13.62 0
-13.5 0
-13.38 0
-13.26 0
-13.14 0
-13.02 0
-12.9 0
-12.78 4.16667e-08
-12.66 1.66667e-07
-12.54 2.70833e-06
-12.42 1.53333e-05
-12.3 7.5125e-05
-12.18 0.000324917
-12.06 0.00116396
-11.94 0.00314129
-11.82 0.00648412
-11.7 0.0100016
-11.58 0.0116547
-11.46 0.0123385
-11.34 0.0140092
-11.22 0.0155441
-11.1 0.0162812
-10.98 0.0177305
-10.86 0.0186182
-10.74 0.0196983
-10.62 0.0206473
-10.5 0.0216226
-10.38 0.0225113
-10.26 0.0234309
-10.14 0.0242755
-10.02 0.025185
-9.9 0.0259033
-9.78 0.0267272
-9.66 0.0275787
-9.54 0.0283027
-9.42 0.0290984
-9.3 0.0298381
-9.18 0.0305207
-9.06 0.0312754
-8.94 0.0319395
-8.82 0.0326633
-8.7 0.0333092
-8.58 0.0340407
-8.46 0.0346202
-8.34 0.0353534
-8.22 0.0359498
-8.1 0.0365357
-7.98 0.0372089
-7.86 0.0377585
-7.74 0.038349
-7.62 0.0389681
-7.5 0.0395322
-7.38 0.0400913
-7.26 0.0406765
-7.14 0.0411535
-7.02 0.0417505
-6.9 0.0422909
-6.78 0.0427445
-6.66 0.043305
-6.54 0.0437265
-6.42 0.0442658
-6.3 0.0447112
-6.18 0.0452991
-6.06 0.0456637
-5.94 0.0461215
-5.82 0.0465229
-5.7 0.0470242
-5.58 0.0474297
-5.46 0.0478327
-5.34 0.04825
-5.22 0.0486228
-5.1 0.049052
-4.98 0.0493809
-4.86 0.0498311
-4.74 0.0501292
-4.62 0.0504483
-4.5 0.0508838
-4.38 0.05115
-4.26 0.0515367
-4.14 0.0517589
-4.02 0.0521459
-3.9 0.0524615
-3.78 0.052641
-3.66 0.0529408
-3.54 0.0533176
-3.42 0.0535036
-3.3 0.0537447
-3.18 0.0540099
-3.06 0.0542351
-2.94 0.0544916
-2.82 0.0547458
-2.7 0.0548372
-2.58 0.0551175
-2.46 0.0552763
-2.34 0.0554202
-2.22 0.0556116
-2.1 0.055817
-1.98 0.0559497
-1.86 0.0560937
-1.74 0.0561817
-1.62 0.0563587
-1.5 0.056486
-1.38 0.0566294
-1.26 0.0565725
-1.14 0.056812
-1.02 0.0568166
-0.9 0.056988
-0.78 0.0569583
-0.66 0.0570034
-0.54 0.0570224
-0.42 0.0571556
-0.3 0.057149
-0.18 0.0571694
-0.06 0.0571938
0.06 0.0571264
0.18 0.0572267
0.3 0.0571166
0.42 0.057081
0.54 0.0571248
0.66 0.0570213
0.78 0.0569588
0.9 0.0569026
1.02 0.056871
1.14 0.0567688
1.26 0.0566555
1.38 0.0565957
1.5 0.0564395
1.62 0.056398
1.74 0.0562019
1.86 0.056081
1.98 0.0560033
2.1 0.0557415
2.22 0.0555914
2.34 0.0554777
2.46 0.0552789
2.58 0.0550902
2.7 0.054872
2.82 0.0547002
2.94 0.0545119
3.06 0.054227
3.18 0.0540083
3.3 0.0537463
3.42 0.0534735
3.54 0.0533167
3.66 0.0529381
3.78 0.0526835
3.9 0.052455
4.02 0.0521009
4.14 0.0517807
4.26 0.0515061
4.38 0.0511379
4.5 0.0509037
4.62 0.0504845
4.74 0.0501418
4.86 0.0497545
4.98 0.0493894
5.1 0.0490269
5.22 0.0486947
5.34 0.0482386
5.46 0.0478221
5.58 0.0473986
5.7 0.0470386
5.82 0.0465658
5.94 0.0461321
6.06 0.0456774
6.18 0.0452021
6.3 0.0448032
6.42 0.0441996
6.54 0.0438456
6.66 0.0432226
6.78 0.0427795
6.9 0.0422569
7.02 0.041728
7.14 0.0411811
7.26 0.0406695
7.38 0.0400571
7.5 0.0395117
7.62 0.0389913
7.74 0.0383677
7.86 0.0377919
7.98 0.0371687
8.1 0.0365635
8.22 0.0359571
8.34 0.0353271
8.46 0.034634
8.58 0.0339967
8.7 0.0333307
8.82 0.032672
8.94 0.0319485
9.06 0.0312506
9.18 0.0305375
9.3 0.029858
9.42 0.0290329
9.54 0.0283278
9.66 0.0275922
9.78 0.0267083
9.9 0.0259437
10.02 0.0251584
10.14 0.0242266
10.26 0.0234622
10.38 0.0224659
10.5 0.0216361
10.62 0.0206677
10.74 0.0196616
10.86 0.0186773
10.98 0.017704
11.1 0.0162691
11.22 0.0155662
11.34 0.0140152
11.46 0.0123215
11.58 0.0117144
11.7 0.00994629
11.82 0.00648917
11.94 0.00311904
12.06 0.001133
12.18 0.000330292
12.3 7.6e-05
12.42 1.35833e-05
12.54 2.41667e-06
12.66 4.58333e-07
12.78 0
12.9 0
13.02 0
13.14 0
13.26 0
13.38 0
13.5 0
13.62 0
13.74 0
13.86 0
13.98 0
14.1 0
14.22 0
14.34 0
14.46 0
14.58 0
14.7 0
14.82 0
14.94 0
15.06 0
15.18 0
15.3 0
15.42 0
15.54 0
15.66 0
15.78 0
15.9 0
16.02 0
16.14 0
16.26 0
16.38 0
16.5 0
16.62 0
16.74 0
16.86 0
16.98 0
17.1 0
17.22 0
17.34 0
17.46 0
17.58 0
17.7 0
17.82 0
17.94 0


==> histo_n200_p02_q03_u00.500_lg.dat <==
0.369108 0
0.371577 0
0.374062 0
0.376564 0
0.379083 0
0.381619 0
0.384171 0
0.386741 0
0.389328 0
0.391932 0
0.394554 0
0.397193 0
0.39985 0
0.402524 0
0.405217 0
0.407927 0
0.410656 0
0.413403 0
0.416168 0
0.418952 0
0.421754 0
0.424575 0
0.427415 0
0.430274 0
0.433152 0
0.436049 0
0.438966 0
0.441902 0
0.444858 0
0.447834 0
0.450829 0
0.453845 0
0.456881 0
0.459937 0
0.463013 0
0.46611 0
0.469228 0
0.472367 0
0.475526 0
0.478707 0
0.481909 0
0.485132 0
0.488377 0
0.491644 0
0.494933 0
0.498243 0
0.501576 0
0.504931 0
0.508309 0
0.511709 0
0.515131 0
0.518577 0
0.522046 0
0.525538 0
0.529053 0
0.532592 1.97149e-05
0.536154 0.000250394
0.539741 0.00220801
0.543351 0.0162492
0.546985 0.0770053
0.550644 0.234057
0.554327 0.426758
0.558035 0.495219
0.561768 0.539773
0.565525 0.627836
0.569308 0.657462
0.573116 0.72089
0.57695 0.749315
0.580809 0.793279
0.584694 0.829417
0.588605 0.855123
0.592542 0.888042
0.596506 0.918018
0.600496 0.939729
0.604512 0.963355
0.608556 0.987329
0.612626 1.00725
0.616724 1.02573
0.620849 1.04273
0.625002 1.05923
0.629183 1.07511
0.633391 1.09005
0.637628 1.10431
0.641893 1.11516
0.646187 1.12682
0.650509 1.13939
0.65486 1.14928
0.659241 1.15766
0.66365 1.1683
0.668089 1.17515
0.672558 1.18451
0.677057 1.18922
0.681586 1.19711
0.686145 1.20124
0.690734 1.20655
0.695355 1.21187
0.700006 1.2166
0.704688 1.21924
0.709402 1.22293
0.714147 1.22726
0.718924 1.22791
0.723733 1.23174
0.728574 1.23093
0.733447 1.23481
0.738353 1.23507
0.743292 1.23568
0.748264 1.23603
0.753269 1.23639
0.758307 1.23706
0.763379 1.23527
0.768486 1.23472
0.773626 1.23261
0.778801 1.23278
0.78401 1.23111
0.789254 1.22922
0.794534 1.22694
0.799848 1.2255
0.805198 1.22072
0.810584 1.21979
0.816006 1.21624
0.821464 1.21278
0.826959 1.20951
0.832491 1.20782
0.838059 1.20261
0.843665 1.19933
0.849308 1.19441
0.854989 1.19157
0.860708 1.1852
0.866465 1.18179
0.872261 1.17675
0.878095 1.17292
0.883969 1.16645
0.889882 1.16198
0.895834 1.1575
0.901826 1.15118
0.907859 1.1459
0.913931 1.1414
0.920044 1.1328
0.926199 1.12996
0.932394 1.12332
0.938631 1.11678
0.944909 1.10965
0.951229 1.1036
0.957592 1.09819
0.963997 1.09143
0.970446 1.08453
0.976937 1.0784
0.983471 1.07087
0.99005 1.06373
0.996672 1.05722
1.00334 1.05029
1.01005 1.04384
1.01681 1.03514
1.02361 1.02973
1.03045 1.02107
1.03735 1.01392
1.04429 1.00727
1.05127 0.999123
1.0583 0.991724
1.06538 0.983172
1.07251 0.975893
1.07968 0.968029
1.0869 0.960762
1.09417 0.951922
1.10149 0.944746
1.10886 0.936286
1.11628 0.928341
1.12374 0.919705
1.13126 0.912944
1.13883 0.903725
1.14645 0.895063
1.15411 0.888384
1.16183 0.877842
1.16961 0.870476
1.17743 0.861302
1.1853 0.853663
1.19323 0.845286
1.20121 0.836189
1.20925 0.828196
1.21734 0.817797
1.22548 0.809672
1.23368 0.801788
1.24193 0.791414
1.25024 0.783976
1.2586 0.774589
1.26702 0.765598
1.27549 0.756974
1.28403 0.74757
1.29261 0.737397
1.30126 0.729123
1.30996 0.720743
1.31873 0.711018
1.32755 0.701682
1.33643 0.691655
1.34537 0.682978
1.35437 0.673266
1.36343 0.663985
1.37254 0.653858
1.38173 0.644829
1.39097 0.635267
1.40027 0.625503
1.40964 0.615761
1.41907 0.605503
1.42856 0.595484
1.43812 0.585976
1.44773 0.575984
1.45742 0.565581
1.46717 0.555675
1.47698 0.545796
1.48686 0.53494
1.49681 0.524062
1.50682 0.514109
1.5169 0.503723
1.52704 0.49321
1.53726 0.481303
1.54754 0.470902
1.55789 0.460171
1.56831 0.448761
1.5788 0.436894
1.58936 0.425331
1.59999 0.414511
1.6107 0.402462
1.62147 0.389573
1.63232 0.378458
1.64323 0.365555
1.65423 0.351959
1.66529 0.338453
1.67643 0.327202
1.68764 0.311498
1.69893 0.296843
1.7103 0.283357
1.72174 0.26757
1.73325 0.249302
1.74485 0.237158
1.75652 0.211992
1.76827 0.20111
1.78009 0.170752
1.792 0.154173
1.80399 0.131282
1.81606 0.0708605
1.8282 0.0231715
1.84043 0.00469211
1.85274 0.00066631
1.86513 5.71004e-05
1.87761 2.39666e-06
1.89017 3.9679e-07
1.90281 0
1.91554 0
1.92835 0
1.94125 0
1.95424 0
1.96731 0
1.98047 0
1.99372 0
2.00705 0
2.02048 0
2.03399 0
2.0476 0
2.06129 0
2.07508 0
2.08896 0
2.10293 0
2.117 0
2.13116 0
2.14542 0
2.15977 0
2.17421 0
2.18876 0
2.2034 0
2.21813 0
2.23297 0
2.24791 0
2.26294 0
2.27808 0
2.29332 0
2.30866 0
2.3241 0
2.33965 0
2.3553 0
2.37105 0
2.38691 0
2.40288 0
2.41895 0
2.43513 0
2.45142 0
2.46782 0
2.48432 0
2.50094 0
2.51767 0
2.53451 0
2.55146 0
2.56853 0
2.58571 0
2.60301 0
2.62042 0
2.63794 0
2.65559 0
2.67335 0
2.69123 0
2.70924 0


==> histo_n400_02_02_02_u00.500_BCD0_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 0
-2.05 0
-2.03 3.75e-07
-2.01 7.225e-05
-1.99 0.00493712
-1.97 0.0386811
-1.95 0.0597674
-1.93 0.0747687
-1.91 0.0871282
-1.89 0.0980086
-1.87 0.107474
-1.85 0.116375
-1.83 0.124288
-1.81 0.131568
-1.79 0.138538
-1.77 0.14495
-1.75 0.151389
-1.73 0.157193
-1.71 0.16279
-1.69 0.167926
-1.67 0.173115
-1.65 0.178
-1.63 0.182854
-1.61 0.187631
-1.59 0.192011
-1.57 0.196021
-1.55 0.200454
-1.53 0.204378
-1.51 0.208114
-1.49 0.212205
-1.47 0.215471
-1.45 0.218821
-1.43 0.22287
-1.41 0.225738
-1.39 0.22893
-1.37 0.232047
-1.35 0.235263
-1.33 0.23807
-1.31 0.240888
-1.29 0.243591
-1.27 0.246347
-1.25 0.249157
-1.23 0.251745
-1.21 0.254592
-1.19 0.256907
-1.17 0.259193
-1.15 0.26164
-1.13 0.263798
-1.11 0.2657
-1.09 0.267745
-1.07 0.270373
-1.05 0.272276
-1.03 0.27421
-1.01 0.276647
-0.99 0.2777
-0.97 0.279873
-0.95 0.281707
-0.93 0.283117
-0.91 0.284993
-0.89 0.286651
-0.87 0.288549
-0.85 0.289991
-0.83 0.291356
-0.81 0.293494
-0.79 0.294547
-0.77 0.295655
-0.75 0.297528
-0.73 0.298865
-0.71 0.29983
-0.69 0.301286
-0.67 0.301961
-0.65 0.303207
-0.63 0.304313
-0.61 0.306067
-0.59 0.306673
-0.57 0.307407
-0.55 0.308526
-0.53 0.309513
-0.51 0.310183
-0.49 0.311024
-0.47 0.312251
-0.45 0.312781
-0.43 0.312997
-0.41 0.31428
-0.39 0.314829
-0.37 0.315518
-0.35 0.316462
-0.33 0.3163
-0.31 0.317319
-0.29 0.317774
-0.27 0.318109
-0.25 0.318452
-0.23 0.318808
-0.21 0.319115
-0.19 0.319869
-0.17 0.319911
-0.15 0.319793
-0.13 0.320689
-0.11 0.32044
-0.09 0.320871
-0.07 0.32097
-0.05 0.321021
-0.03 0.320867
-0.01 0.305993
0.01 0.305416
0.03 0.320711
0.05 0.321019
0.07 0.320671
0.09 0.320599
0.11 0.320912
0.13 0.320287
0.15 0.320415
0.17 0.319943
0.19 0.319271
0.21 0.319362
0.23 0.319051
0.25 0.318622
0.27 0.317961
0.29 0.317768
0.31 0.31683
0.33 0.316892
0.35 0.315761
0.37 0.31514
0.39 0.314821
0.41 0.313971
0.43 0.313863
0.45 0.31255
0.47 0.3115
0.49 0.311361
0.51 0.310185
0.53 0.309377
0.55 0.308351
0.57 0.307495
0.59 0.3063
0.61 0.304919
0.63 0.304581
0.65 0.303361
0.67 0.30236
0.69 0.300595
0.71 0.29951
0.73 0.298178
0.75 0.296714
0.77 0.296102
0.79 0.294176
0.81 0.292657
0.83 0.291637
0.85 0.289932
0.87 0.288465
0.89 0.287036
0.91 0.285619
0.93 0.283686
0.95 0.281836
0.97 0.279896
0.99 0.278461
1.01 0.275962
1.03 0.274302
1.05 0.2722
1.07 0.270058
1.09 0.268481
1.11 0.266166
1.13 0.263795
1.15 0.261201
1.17 0.259207
1.19 0.256561
1.21 0.254051
1.23 0.251679
1.25 0.249052
1.27 0.246686
1.29 0.244016
1.31 0.240914
1.33 0.238134
1.35 0.234965
1.37 0.232066
1.39 0.228847
1.41 0.225635
1.43 0.222109
1.45 0.219073
1.47 0.215528
1.49 0.211376
1.51 0.208264
1.53 0.204035
1.55 0.200171
1.57 0.196143
1.59 0.191871
1.61 0.187298
1.63 0.183127
1.65 0.178485
1.67 0.173351
1.69 0.1683
1.71 0.162777
1.73 0.157293
1.75 0.151233
1.77 0.145022
1.79 0.138734
1.81 0.131921
1.83 0.123977
1.85 0.116028
1.87 0.107531
1.89 0.0983966
1.91 0.0870619
1.93 0.0750414
1.95 0.059848
1.97 0.0388122
1.99 0.00491087
2.01 7.2e-05
2.03 1.25e-07
2.05 0
2.07 0
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> newexact_02_02_02_u1.0.dat <==
-1.9847818236518482	0.
-1.9433639303126442	0.06508756126681851
-1.9027863846257458	0.09111534401355424
-1.8630157631721822	0.11047721845571298
-1.8240205977540085	0.12630851818131836
-1.785771225803193	0.13983991606467866
-1.748239654828662	0.15171075372834852
-1.7113994393497134	0.16230565030699096
-1.6752255689605229	0.17187831202303117
-1.6396943663390402	0.18060708391830188
-1.6047833941585976	0.18862332592958087
-1.5704713699856825	0.19602731010634095
-1.5367380883555468	0.20289776823046593
-1.5035643493112076	0.20929794677912344
-1.4709318927729964	0.21527961904969486
-1.438823338176951	0.22088584147475762
-1.4072221288824782	0.22615290546298475
-1.3761124809041179	0.2311117556807573
-1.3454793355699803	0.23578904379302057
-1.3153083157513925	0.24020792666158897
-1.2855856853452867	0.24438868134220357
-1.2562983117235014	0.24834918611752999
-1.227433630892048	0.2521053018327272
-1.1989796151289973	0.25567117785913024
-1.1709247428923442	0.2590595002643171
-1.1432579708094275	0.262281695096381
-1.1159687075774747	0.26534809639945445
-1.0890467896209035	0.26826808622121256
-1.0624824583653654	0.27105021216085057
-1.0362663390013669	0.27370228674497765
-1.0103894206218196	0.2762314719785373
-0.9848430376282161	0.2786443517086015
-0.9596188523094202	0.280946993898267
-0.9347088385054366	0.28314500449169244
-0.9101052662760719	0.2852435742280248
-0.8858006875012072	0.2872475195086379
-0.8617879223455702	0.2891613182220616
-0.8380600465264594	0.2909891412717787
-0.8146103793279333	0.29273488042451806
-0.7914324723095544	0.29440217299377563
-0.7685200986619429	0.2959944237897858
-0.7458672431651827	0.2975148246989797
-0.7234680927095647	0.29896637219999445
-0.7013170273412979	0.30035188307708854
-0.6794086117986802	0.30167400855350707
-0.6577375875068439	0.30293524703539654
-0.6362988650015764	0.3041379556301373
-0.615087516754915	0.30528436058047775
-0.5940987703772117	0.30637656673688424
-0.5733280021722122	0.30741656617442875
-0.5527707310233737	0.30840624604686345
-0.5324226125912016	0.30934739575884423
-0.5122794338028097	0.3102417135272643
-0.4923371076162187	0.31109081239405867
-0.4725916680431195	0.31189622574542486
-0.453039265414938	0.3126594123860015
-0.4336761618780691	0.31338176121097805
-0.41449872710509317	0.3140645955142848
-0.3955034342096676	0.31470917696678957
-0.37668685585359474	0.3153167092947489
-0.3580456605353193	0.31588834168552743
-0.3395766090498012	0.31642517194477
-0.32127655111035625	0.3169282494267067
-0.30314242212365167	0.3173985777570739
-0.2851712401095998	0.317837117366184
-0.26736010275840655	0.3182447878479497
-0.24970618461751107	0.3186224701591386
-0.23220673440159784	0.3189710086717684
-0.21485907241927168	0.3192912130903417
-0.19766058811038534	0.31958386024452834
-0.1806087376883459	0.3198496957669443
-0.16370104188208984	0.3200894356647934
-0.146935083772698	0.3203037677933727
-0.13030850671994526	0.32049335323873007
-0.11381901237432031	0.3206588276161369
-0.09746435877033718	0.32080080229047436
-0.08124235849716725	0.32091986552410817
-0.06515087694287365	0.3210165835573733
-0.0491878306087089	0.32109150162636246
-0.033351185490161014	0.321145144922336
-0.01763895552158771	0.3211780194967224
-0.0020492010814786694	0.321190613115367
0.013419972444481903	0.32118339606539836
0.028770416045200226	0.3211568219178221
0.044003938413339945	0.32111132824871685
0.059122307224243886	0.3210473373216842
0.07412725036688617	0.3209652567340164
0.08902045712898433	0.32086548002885124
0.1038035793383181	0.32074838727542887
0.11847823246216933	0.32061434561940677
0.1330459966667267	0.32046370980505096
0.14750841783817908	0.3202968226709923
0.1618670085671611	0.32011401562111974
0.176123249098105	0.31991560907207495
0.19027858824500252	0.31970191287870386
0.20433444427497977	0.31947322673874584
0.2182922057610464	0.3192298405779334
0.2321532324052878	0.3189720349166169
0.24591885583373327	0.31870008121894344
0.25959038036405035	0.31841424222555414
0.27316908374718357	0.3181147722707072
0.2866562178839806	0.3178019175846675
0.3000530095178222	0.31747591658215596
0.31336066090420317	0.31713700013760193
0.32658035045818923	0.3167853918478915
0.3397132333806105	0.31642130828326476
0.35276044226383496	0.316044959226977
0.36572308767790496	0.3156565479042941
0.3786022587378066	0.3152562712013682
0.39139902365258517	0.3148443198744976
0.4041144302570103	0.3144208787502503
0.41674950652644127	0.31398612691690203
0.42930526107553596	0.3135402379076104
0.44178268364139794	0.31308337987572604
0.4541827455517512	0.3126157157626147
0.46650640017868433	0.3121374034583472
0.47875458337850735	0.3116485959555884
0.49092821391821506	0.31114944149700463
0.5030281938890558	0.3106400837164839
0.5150554091076595	0.31012066177445025
0.5270107295051808	0.30959131048754135
0.538895009504877	0.3090521604528961
0.550709088388537	0.3085033381672911
0.5624537906521474	0.3079449661413513
0.5741299263511812	0.30737716300904433
0.5857382914358601	0.3068000436326623
0.5972796680767495	0.306213719203477
0.6087548249810061	0.3056182973382529
0.6201645176996111	0.3050138821717826
0.6315094889258837	0.3044005744456116
0.6427904687855804	0.30377847159309646
0.6540081751188547	0.3031476678209528
0.6651633137543567	0.3025082541874156
0.6762565787757278	0.3018603186771528
0.6872886527807491	0.3012039462730484
0.6982602071333771	0.3005392190249723
0.7091719022089086	0.2998662161156485
0.7200243876324891	0.29918501392372243
0.7308183025111904	0.29849568608412846
0.7415542756598533	0.29779830354585024
0.7522329258209072	0.2970929346271592
0.7628548618783455	0.296379645068418
0.7734206830660563	0.2956584980825266
0.7839309791706718	0.29492955440308183
0.7943863307291219	0.2941928723303258
0.804787309221045	0.2934485077749444
0.8151344772562272	0.2926965142997824
0.8254283887572121	0.29193694315952823
0.8356695891372405	0.2911698433384291
0.8458586154736527	0.2903952615860835
0.8559959966769003	0.28961324245136266
0.8660822536552923	0.2888238283145016
0.8761178994756125	0.2880270594174086
0.8861034395197211	0.2872229738922231
0.8960393716372732	0.28641160778816827
0.9059261862946563	0.2855929950967204
0.9157643667202693	0.2847671677751369
0.925554389046242	0.2839341557683627
0.9352967224467068	0.28309398702934185
0.9449918292727143	0.28224668753776194
0.9546401651838997	0.2813922813172428
0.9642421792769834	0.28053079045099716
0.9737983142112068	0.2796622350959693
0.9833090063307802	0.27878663349547017
0.9927746857844384	0.2779040019903177
1.0021957766421759	0.2770143550284898
1.0115726970092487	0.27611770517329637
1.020905859137514	0.2752140631100715
1.030195669534186	0.27430343765139037
1.0394425290680753	0.2733858357408021
1.0486468330733856	0.2724612624550856
1.0578089714511312	0.27152972100500533
1.0669293287682446	0.2705912127345752
1.076008284354431	0.2696457371188051
1.0850462123968379	0.26869329175992174
1.0940434820325922	0.26773387238204405
1.1030004574392684	0.2667674728242957
1.1119174979233368	0.26579408503232554
1.120794958006651	0.2648136990482182
1.1296331875110222	0.2638263029987566
1.138432531640937	0.2628318830820106
1.147193331064457	0.26183042355221114
1.1559159219923627	0.26082190670287436
1.1646006362555696	0.2598063128481286
1.1732478013808794	0.25878362030220037
1.1818577406650943	0.2577538053570053
1.1904307732475468	0.25671684225779234
1.1989672141810792	0.2556727031767772
1.207467374501516	0.2546213581847045
1.2159315612956663	0.25356277522026577
1.224360077767892	0.25249692005729973
1.2327532233052805	0.25142375626969765
1.2411112935414559	0.2503432451939211
1.24943458041906	0.24925534588904388
1.2577233722509422	0.24816001509422053
1.2659779537800828	0.24705720718346896
1.2741986062382882	0.24594687411765967
1.282385607403682	0.24482896539358515
1.2905392316570266	0.2437034279899816
1.2986597500368984	0.2425702063103615
1.3067474302937514	0.24142924212250663
1.314802536942888	0.2402804744944635
1.3228253313163698	0.23912383972686715
1.3308160716138915	0.2379592712814116
1.3387750129526403	0.23678669970526522
1.3467024074161702	0.23560605255122627
1.354598504102309	0.2344172542933868
1.3624635491701245	0.23322022623806385
1.370297785885971	0.2320148864297368
1.3781014546686365	0.23080114955171427
1.3858747931336137	0.22957892682122338
1.3936180361365127	0.22834812587860337
1.4013314158156387	0.2271086506702572
1.4090151616337476	0.22586040132498347
1.4166695004190084	0.2246032740232892
1.4242946564051802	0.2233371608592497
1.431890851271028	0.22206194969444823
1.4394583041789912	0.22077752400349362
1.4469972318131266	0.21948376271056674
1.454507848416336	0.21818054001641363
1.4619903658268987	0.21686772521514816
1.4694449935143208	0.21554518250017451
1.4768719386145241	0.2142127707584852
1.4842714059643793	0.21287034335252844
1.4916435981356035	0.21151774788876454
1.4989887154680364	0.21015482597196336
1.5063069561023084	0.208781412944201
1.5135985160119105	0.20739733760743354
1.520863589034685	0.20600242192841653
1.5281023669037423	0.20459648072462897
1.535315039277825	0.2031793213297379
1.5425017937711218	0.20175074323700348
1.5496628159825523	0.20031053771887122
1.5567982895245236	0.19885848742082737
1.5639083960511824	0.19739436592741216
1.570993315286161	0.1959179372980691
1.5780532250498378	0.1944289555702803
1.5850883012861139	0.19292716422717895
1.5920987180887258	0.1914122956265276
1.5990846477270941	0.18988407038764077
1.606046260671725	0.18834219673244526
1.6129837256191681	0.18678636977647306
1.6198972095165478	0.18521627076510072
1.6267868775856673	0.1836315662498388
1.633652893346702	0.1820319071988568
1.6404954186414853	0.18041692803527784
1.6473146136563994	0.17878624559598066
1.6541106369448764	0.17713945800279052
1.6608836454495186	0.17547614343692503
1.6676337945238433	0.17379585880642281
1.674361237953667	0.17209813829495593
1.6810661279781252	0.17038249177892126
1.6877486153103458	0.16864840309794998
1.6944088491577745	0.16689532816195454
1.7010469772421666	0.16512269287548026
1.707663145819245	0.16332989085739763
1.714257499698036	0.16151628093077836
1.720830182259885	0.15968118435405895
1.7273813354771657	0.1578238817601939
1.7339110999316774	0.1559436097653232
1.7404196148327489	0.15403955720233
1.7469070180350432	0.1521108609273628
1.7533734460560806	0.15015660113868629
1.7598190340934734	0.1481757961367672
1.7662439160418881	0.14616739644193275
1.7726482245097328	0.14413027817069715
1.7790320908355817	0.1420632355533587
1.7853956451043353	0.1399649724528164
1.7917390161631261	0.1378340927167652
1.798062331636971	0.13566908916100406
1.80436571794418	0.1334683309388209
1.8106493003115203	0.13123004899781326
1.8169132027891441	0.1289523192579146
1.8231575482652813	0.12663304305851483
1.8293824584807084	0.12426992431257547
1.8355880540429872	0.12186044266355459
1.8417744544404877	0.11940182175577355
1.8479417780561904	0.11689099148506775
1.8540901421812823	0.1143245427722965
1.8602196630285388	0.11169867296593809
1.8663304557455056	0.10900911938564263
1.8724226344274753	0.1062510776979917
1.8784963121302718	0.10341910066601477
1.8845516008828385	0.10050697117714806
1.8905886116996364	0.09750754108219635
1.8966074545928553	0.09441252387217354
1.9026082385844452	0.09121222392453426
1.9085910717179626	0.08789517685349311
1.9145560610702446	0.08444766245559363
1.920503312762906	0.08085303032237655
1.926432931973669	0.07709074172341139
1.9323450229475232	0.07313496660573521
1.9382396890077225	0.06895245372659871
1.9441170325666182	0.06449915269973348
1.9499771551363374	0.05971455740608637
1.9558201573393015	0.05451155243599057
1.961646138918594	0.048756425625278606
1.967455198748175	0.042224077872769675
1.973247434842952	0.034475581539098216
1.979022944368701	0.024377717494347723
1.9847818236518484	0.


==> newexact_02_02_03_u1.0.dat <==
-1.9738896210229262	0.
-1.955301333015421	0.04406737718437421
-1.9367704546045132	0.06212889603990643
-1.918296632264747	0.07585769470495879
-1.8998795157261308	0.08732292929239421
-1.8815187579342958	0.09732882430732011
-1.8632140150112482	0.10628919985649923
-1.8449649462167286	0.11445068781969027
-1.826771213910154	0.12197450566540383
-1.8086324835131333	0.128972999498941
-1.790548423472551	0.1355282337202606
-1.772518705224202	0.14170236173546552
-1.754543003156976	0.14754382757868806
-1.7366209945775697	0.1530912815275604
-1.7187523596757313	0.1583761629599599
-1.7009367814900183	0.16342446661796528
-1.6831739458740604	0.16825798752687596
-1.665463541463323	0.17289522133022053
-1.6478052596423594	0.17735203002538907
-1.6301987945125431	0.18164214383549973
-1.6126438428602698	0.1857775460343838
-1.5951401041256272	0.18976877249953922
-1.5776872803715183	0.19362514804324185
-1.560285076253232	0.19735497512925937
-1.5429331989884565	0.20096568621996408
-1.5256313583277201	0.20446396798600847
-1.5083792665252633	0.2078558634931809
-1.4911766383103227	0.211146856968529
-1.4740231908588277	0.21434194465150505
-1.4569186437655022	0.2174456944305008
-1.4398627190163604	0.22046229636609288
-1.422855140961593	0.2233956057517115
-1.4058956362888397	0.22624918001982952
-1.388983933996831	0.2290263105387656
-1.3721197653694084	0.23173005014141895
-1.355302863949904	0.23436323706802098
-1.3385329655158813	0.23692851587959812
-1.3218098080542229	0.23942835579933644
-1.305133131736571	0.24186506685950976
-1.2885026788951022	0.24424081416770288
-1.271918193998644	0.2465576305542743
-1.255379423629111	0.24881742782088614
-1.2388861164582734	0.2510220067754058
-1.222438023224841	0.25317306621011537
-1.20603489671186	0.2552722109566731
-1.1896764917244158	0.2573209591317468
-1.173362565067647	0.25932074867097493
-1.1570928755250454	0.26127294323523353
-1.1408671838370594	0.263178837561693
-1.1246852526799826	0.26503966232245435
-1.1085468466451238	0.2668565885452782
-1.0924517322182616	0.2686307316439429
-1.076399677759369	0.27036315509974274
-1.060390453482609	0.2720548738305204
-1.0444238314366037	0.273706857279211
-1.0284995854849521	0.2753200322500544
-1.012617491287017	0.2768952855173552
-0.996777326278961	0.2784334662288034
-0.9809788696550308	0.2799353881228941
-0.9652219023490938	0.28140183157780574
-0.9495062070164062	0.2828335455072222
-0.9338315680156276	0.2842312491169083
-0.9181977713910672	0.2855956335344061
-0.9026046048551606	0.2869273633229305
-0.8870518577711731	0.28822707788941393
-0.8715393211361284	0.28949539279564895
-0.8560667875639553	0.2907329009806009
-0.8406340512688515	0.2919401739011658
-0.8252409080488652	0.2931177625979585
-0.8098871552696784	0.2942661986920899
-0.7945725918486033	0.29538599531834653
-0.7792970182387824	0.2964776479996706
-0.7640602364135853	0.29754163546741696
-0.7488620498512094	0.2985784204314476
-0.7337022635194663	0.29958845030377645
-0.7185806838607682	0.3005721578791537
-0.7034971187772989	0.3015299619756811
-0.6884513776163713	0.30246226803830145
-0.6734432711559686	0.30336946870775755
-0.6584726115904656	0.3042519443574071
-0.643539212516527	0.30511006360008525
-0.6286428889191814	0.3059441837670317
-0.6137834571580705	0.30675465136073543
-0.5989607349538607	0.3075418024834126
-0.58417454137483	0.30830596324268966
-0.5694246968236159	0.3090474501359556
-0.5547110230241252	0.30976657041472794
-0.5400333430086095	0.31046362243027853
-0.5253914811048881	0.3111388959616771
-0.5107852629237362	0.31179267252732024
-0.49621451534642136	0.31242522568094183
-0.4816790665123928	0.31303682129302646
-0.4671787458071177	0.313627717818481
-0.45271338385006554	0.3141981665513665
-0.4382828124828367	0.31474841186742913
-0.423886864757432	0.31527869145512166
-0.40952537492466756	0.3157892365357637
-0.3951981784227193	0.31628027207343756
-0.38090511186581233	0.31675201697518535
-0.3666460130330402	0.31720468428203
-0.3524207208573172	0.3176384813513111
-0.338229075414465	0.31805361003079324
-0.32407091791242054	0.31845026682498134
-0.30994609068057827	0.3188286430540365
-0.29585443715925397	0.31918892500567936
-0.28179580188927256	0.3195312940804284
-0.267770030501678	0.31985592693050435
-0.25377696970756286	0.32016299559271955
-0.2398164672880161	0.3204526676156334
-0.22588837208418722	0.32072510618126115
-0.2119925339874687	0.3209804702215855
-0.198128803929785	0.3212189145301181
-0.18429703387400018	0.32144058986873747
-0.17049707680443216	0.32164564307002574
-0.15672878671747942	0.32183421713529337
-0.1429920186123486	0.3220064513284995
-0.12928662848189454	0.32216248126623426
-0.11561247330356132	0.3223024390039419
-0.1019694110304272	0.3224264531185387
-0.08835730058235082	0.32253464878758337
-0.07477600183721785	0.3226271478651336
-0.06122537562228636	0.3227040689544341
-0.04770528370562978	0.32276552747755016
-0.03421558878767525	0.32281163574208127
-0.020756154492840455	0.322842503005054
-0.007326845361257092	0.32285823553411014
0.006072473159407006	0.32285893666608684
0.019441934722034794	0.3228447068630843
0.03278167208806292	0.32281564376611294
0.04609181713538932	0.3227718422464002
0.059372500866196457	0.3227133944544416
0.07262385341468777	0.3226403898668696
0.08584600405473855	0.32255291533120867
0.09903908120746299	0.3224510551085884
0.11220321244869802	0.32233489091447354
0.12533852451640543	0.3222045019574702
0.13844514331799285	0.3220599649762692
0.15152319393755523	0.32190135427476996
0.16457280064303745	0.32172874175544297
0.17759408689331918	0.32154219695096864
0.19058717534522307	0.32134178705420124
0.20355218786044846	0.3211275769464972
0.2164892455124241	0.32089962922443943
0.22939846859309967	0.32065800422500057
0.24227997661965178	0.32040276004916945
0.25513388834112466	0.3201339525840758
0.2679603217449981	0.3198516355236375
0.28075939406368616	0.3195558603877533
0.2935312217809657	0.3192466765400693
0.30627592063833753	0.31892413120433144
0.3189936056413197	0.3185882694793481
0.3316843910656754	0.3182391343525767
0.34434839046356913	0.31787676671234466
0.3569857166696707	0.31750120535872206
0.36959648180718196	0.3171124870130507
0.38218079729380705	0.31671064632613877
0.394738773847659	0.3162957158851256
0.4072705214931044	0.3158677262190224
0.41977614956654685	0.3154267058029264
0.4322557667221514	0.31497268106090937
0.44470948093750823	0.31450567636757865
0.4571373995192384	0.31402571404830587
0.46953962910854175	0.3135328143781114
0.4819162756866868	0.31302699557920377
0.4942674445804458	0.3125082738171573
0.5065932404674713	0.31197666319571316
0.518893767381621	0.31143217575019255
0.5311691287182241	0.31087482143950135
0.5434194272392998	0.31030460813670874
0.5556447650787121	0.3097215416181707
0.567845243747287	0.3091256255511793
0.5800209641378651	0.3085168614801075
0.5921720265303086	0.3078952488110202
0.6042985305964574	0.3072607847947153
0.6164005754050337	0.30661346450816074
0.628478259426499	0.30595328083428797
0.6405316805378615	0.3052802244400999
0.6525609360274344	0.30459428375304604
0.6645661225995487	0.30389544493561654
0.676547336379218	0.30318369185810307
0.6885046729167525	0.3024590060694695
0.700438227192338	0.301721366766269
0.7123480936205573	0.3009707507595512
0.7242343660548748	0.3002071324396751
0.7360971377920725	0.2994304837389736
0.7479365015766452	0.2986407740921708
0.7597525496051499	0.29783797039448345
0.7715453735305144	0.2970220369573079
0.7833150644663031	0.29619293546139946
0.7950617129909395	0.29535062490744435
0.8067854091518907	0.29449506156391175
0.818486242469807	0.2936261989120732
0.830164301942625	0.2927439875880642
0.841819676049629	0.29184837532186086
0.8534524527554723	0.2909393068730236
0.8650627195141619	0.2900167239630689
0.8766505632730028	0.28908056520430003
0.8882160704765023	0.2881307660249395
0.8997593270702443	0.2871672585903655
0.9112804185047181	0.28618997172028116
0.9227794297391145	0.28519883080158986
0.9342564452450843	0.2841937576967738
0.9457115490104628	0.28317467064752977
0.9571448245429568	0.2821414841734185
0.9685563548737964	0.28109410896525877
0.9799462225613549	0.2800324517729773
0.9913145096947324	0.2789564152876095
1.0026612978973013	0.2778658980171254
1.0139866683302292	0.2767607941557278
1.0252907016959587	0.2756409934462417
1.0365734782416571	0.27450638103520153
1.0478350777626364	0.27335683732019084
1.0590755796057383	0.2721922377889804
1.0702950626726888	0.27101245284995273
1.0814936054234214	0.269817347653286
1.0926712858793692	0.2686067819023107
1.1038281816267261	0.267380609654419
1.1149643698196787	0.2661386791108534
1.1260799271836075	0.264880832394649
1.137174930018258	0.26360690531594544
1.1482494542008843	0.26231672712382437
1.1593035751893612	0.26101012024375636
1.1703373680252704	0.2596868999996598
1.1813509073369568	0.25834687431950787
1.1923442673425555	0.2569898434233098
1.203317521852997	0.2556155994922032
1.2142707442749727	0.2542239263172832
1.225204007613891	0.2528145989266678
1.23611738447679	0.2513873831891744
1.2470109470752335	0.24994203539282137
1.2578847672281768	0.24847830179622013
1.2687389163648084	0.24699591815072985
1.2795734655273656	0.24549460919105387
1.2903884853739214	0.24397408809173093
1.3011840461811537	0.24243405588672734
1.311960217847083	0.24087420084905997
1.3227170698937885	0.2392941978270755
1.333454671470098	0.23769370753365904
1.3441730913542569	0.23607237578426787
1.3548723979565698	0.234429832679254
1.3655526593220213	0.2327656917254504
1.376213943132872	0.23107954889144625
1.3868563167112329	0.2293709815903786
1.3974798470216148	0.22763954758334498
1.4080846006734578	0.22588478379578358
1.4186706439236358	0.22410620503825313
1.4292380426789415	0.22230330262203862
1.439786862498548	0.2204755428588528
1.4503171685964484	0.2186223654325822
1.460829025843876	0.21674318162951
1.471322498771702	0.21483737241171966
1.4817976515728106	0.21290428631638061
1.4922545481044578	0.2109432371613214
1.5026932518906064	0.20895350153461903
1.513113826124238	0.2069343160428513
1.5235163336696542	0.20488487428906005
1.5339008370647478	0.2028043235472604
1.5442673985232598	0.20069176109542458
1.5546160799370168	0.19854623016307282
1.5649469428781466	0.1963667154427893
1.5752600486012769	0.19415213810689752
1.585555458045713	0.1919013502609277
1.5958332318376023	0.1896131287540596
1.606093430292072	0.18728616825297084
1.6163361134153558	0.1849190734690055
1.6265613409068973	0.18251035040854974
1.6367691721614408	0.18005839649219973
1.646959666271097	0.17756148935855742
1.6571328820274003	0.17501777413197586
1.6672888779233404	0.172425248888389
1.6774277121553811	0.16978174799719292
1.6875494426254631	0.16708492294678193
1.6976541269429846	0.16433222017264346
1.7077418224267715	0.16152085529420152
1.7178125861070277	0.15864778302231577
1.7278664747272678	0.15570966181294404
1.7379035447462394	0.152702812099613
1.74792385233982	0.14962316661765912
1.757927453402908	0.1464662109080624
1.7679144035512917	0.14322691151672978
1.7778847581235047	0.13989962862612162
1.7878385721826664	0.13647800878080782
1.7977759005183027	0.13295485186231348
1.8076967976481617	0.12932194432449234
1.8176013178200048	0.1255698475940586
1.8274895150133865	0.12168762595052808
1.8373614429414202	0.11766249126732925
1.8472171550525287	0.11347933126681059
1.8570567045321804	0.10912007087200828
1.8668801443046101	0.1045627882120695
1.8766875270345298	0.09978045913001705
1.886478905128821	0.09473911934189738
1.896254330738216	0.089395075386777
1.906013855758962	0.08369048271388307
1.915757531834477	0.07754594345138918
1.9254854103569885	0.07084722401636458
1.9351975424691592	0.06341911764496463
1.9448939790657012	0.05496689352383104
1.9545747707949759	0.04491629734142403
1.964239968060581	0.031785962608138194
1.9738896210229262	0.

==> newexact_02_02_04_u1.0.dat <==
-1.9700525437425618	0.
-1.9477431102667602	0.04839690571758924
-1.9255574146848615	0.06815925396992936
-1.9034940919553447	0.08313136204439402
-1.8815517995009616	0.09559404592167146
-1.8597292167185073	0.10643501009791183
-1.8380250445018886	0.11611165094057437
-1.8164380047780553	0.1248969462807292
-1.794966840055397	0.13296958433668202
-1.7736103129841876	0.1404542619330942
-1.7523672059287054	0.1474421953141795
-1.7312363205506573	0.15400256871456905
-1.7102164774035422	0.1601893842080491
-1.6893065155376248	0.166045788947631
-1.6685052921151726	0.171606931106273
-1.6478116820356525	0.1769019139702571
-1.6272245775705707	0.18195517402027972
-1.6067428880076575	0.1867874781378362
-1.5863655393041212	0.191416661396227
-1.5660914737486875	0.195858183577682
-1.5459196496321583	0.2001255561524738
-1.5258490409262382	0.20423067484524624
-1.5058786369703794	0.2081840821720047
-1.4860074421664007	0.21199517721262945
-1.4662344756806613	0.21567238506209577
-1.446558771153552	0.2192232950730603
-1.426979376416101	0.22265477466077205
-1.4074953532134835	0.22597306376819418
-1.3881057769352265	0.22918385387613954
-1.3688097363519285	0.2322923545518175
-1.3496063333582915	0.23530334986599064
-1.3304946827222979	0.23822124650989557
-1.3114739118403502	0.24105011506356172
-1.2925431604982007	0.24379372557571244
-1.2737015806375167	0.24645557838956508
-1.2549483361279166	0.24903893097230573
-1.2362826025443223	0.251546821366934
-1.2177035669494847	0.2539820887747771
-1.1992104276815392	0.2563473916887252
-1.1808023941464423	0.25864522392626466
-1.1624786866151682	0.2608779288538693
-1.14423853602553	0.26304771204754734
-1.1260811837884943	0.2651566525959559
-1.1080058815988747	0.26720671322099215
-1.090011891250283	0.2691997493646093
-1.072098484454227	0.2711375173689481
-1.0542649426632331	0.2730216818587168
-1.0365105568979034	0.2748538224195785
-1.018834627577789	0.2766354396534873
-1.0012364643559837	0.27836796068111114
-0.9837153859573406	0.28005274415228876
-0.9662707200202216	0.2816910848176479
-0.9489018029416727	0.2832842177078462
-0.9316079797259553	0.2848333219611467
-0.9143886038363349	0.28633952433513593
-0.8972430370500432	0.28780390243412396
-0.8801706493163391	0.28922748768010964
-0.8631708186175865	0.290611268051983
-0.8462429308332682	0.29195619061488504
-0.8293863796068663	0.2932631638592046
-0.8126005662155372	0.2945330598665962
-0.7958848994425107	0.2957667163185311
-0.7792387954521393	0.29696493836127513
-0.7626616776675406	0.2981285003397574
-0.7461529766507664	0.2992581474115065
-0.7297121299854284	0.3003545970507447
-0.7133385821617308	0.301418540451709
-0.6970317844638475	0.3024506438394037
-0.68079119485958	0.3034515496952102
-0.6646162778922511	0.304421877904064
-0.648506504574776	0.30536222682930464
-0.6324613522858528	0.3062731743207399
-0.616480304668232	0.30715527866096604
-0.6005628515290087	0.3080090794545365
-0.5847084887418895	0.30883509846418034
-0.568916718151389	0.3096338403978936
-0.5531870474789103	0.3104057936504153
-0.537518990230668	0.31115143100229414
-0.5219120656074002	0.3118712102794917
-0.5063657984158424	0.3125655749762315
-0.4908797189819125	0.3132349548435689
-0.47545336306556696	0.3138797664459788
-0.4600862717772966	0.3145004136880611
-0.44477799149621994	0.31509728831331346
-0.42952807378973407	0.31567077037675795
-0.4143360753346949	0.31622122869308467
-0.3992015578400897	0.31674902126184423
-0.3841240879711615	0.31725449567110925
-0.3691032372749631	0.31773798948091553
-0.35413858210730326	0.3181998305877119
-0.3392297035610523	0.31864033757094523
-0.32437618739577845	0.3190598200228331
-0.3095776239686883	0.3194585788623077
-0.2948336081668404	0.31983690663403685
-0.28014373934059883	0.32019508779337436
-0.26550762123830907	0.3205333989780289
-0.25092486194216446	0.32085210926718866
-0.23639507380523314	0.3211514804287928
-0.22191787338962884	0.3214317671555939
-0.20749288140579658	0.32169321729060607
-0.1931197226528851	0.32193607204251345
-0.17879802596019068	0.322160566191554
-0.1645274241296457	0.32236692828637986
-0.15030755387932532	0.32255538083235513
-0.1361380557879588	0.3227261404717229
-0.12201857424041972	0.3228794181560499
-0.10794875737417317	0.32301541931133365
-0.09392825702666134	0.3231343439961265
-0.07995672868360992	0.32323638705301777
-0.06603383142823457	0.3233217382537917
-0.052159227891324246	0.3233905824385554
-0.03833258420219133	0.32344309964912465
-0.024553569940466594	0.32347946525692906
-0.010821858088717527	0.32349985008568494
0.0028628750141187725	0.3235044205290727
0.016500949718509315	0.32349333866364277
0.03009268310932258	0.32346676235715477
0.043638389050066596	0.3234248453725529
0.0571383782263713	0.3233677374677588
0.0705929581887527	0.3232955844914605
0.08400243339464722	0.3232085284750656
0.09736710524975321	0.3231067077209727
0.11068727214868002	0.32299025688731126
0.12396322951492228	0.32285930706928984
0.13719526984017746	0.3227139858772844
0.1503836827230057	0.3225544175117966
0.16352875490686736	0.3223807228353936
0.17663077031752467	0.3221930194417471
0.1896900100998423	0.3219914217218784
0.202706752653984	0.3217760409277021
0.21568127367102738	0.32154698523297337
0.2286138461679934	0.3213043597917216
0.24150474052232437	0.3210482667942571
0.25435422450579537	0.3207788055208321
0.2671625633178919	0.3204960723930288
0.27993001961865005	0.3202001610229496
0.29265685356097904	0.3198911622602735
0.30534332282246274	0.31956916423724135
0.3179896826366666	0.31923425241163716
0.3305961858239502	0.3188865096078109
0.34316308282178914	0.31852601605580316
0.35569062171463045	0.31815284942861877
0.36817904826327597	0.3177670848776983
0.3806286059338147	0.3173687950666244
0.39303953592609625	0.31695805020311296
0.40541207720177697	0.3165349180693189
0.41774646651192077	0.31609946405049716
0.4300429384241851	0.31565175116204747
0.4423017253495863	0.31519184007497614
0.45452305756885536	0.3147197891398001
0.4667071632583967	0.3142356544089206
0.4788542685158476	0.3137394896574867
0.4909645973852517	0.31323134640276995
0.5030383718818557	0.3127112739220735
0.5150758120165302	0.31217931926918024
0.5270771358198244	0.31163552728936783
0.5390425593656638	0.3110799406329904
0.5509722967946905	0.31051259976764345
0.5628665603372571	0.3099335429889182
0.5747255603360827	0.3093428064297487
0.5865495052685721	0.3087404240683556
0.5983386017688047	0.30812642773478977
0.6100930546492058	0.30750084711607095
0.6218130669218903	0.30686370975992266
0.6334988398197074	0.3062150410770934
0.6451505728169667	0.30555486434225904
0.6567684636498717	0.30488320069349617
0.6683527083366538	0.3042000691303156
0.6799035011974159	0.30350548651023623
0.6914210348736923	0.3027994675438888
0.7029055003477255	0.30208202478862767
0.7143570869614652	0.3013531686406257
0.7257759824353022	0.30061290732543344
0.7371623728865304	0.29986124688696786
0.7485164428475485	0.2990981911749121
0.7598383752838064	0.2983237418304751
0.7711283516114915	0.29753789827049804
0.7823865517149763	0.2967406576698465
0.79361315396401	0.29593201494206095
0.8048083352306789	0.2951119627182128
0.8159722709061243	0.2942804913239179
0.8271051349170303	0.29343758875445386
0.8382070997418832	0.2925832406479246
0.8492783364270042	0.2917174302564093
0.8603190146023598	0.2908401384150318
0.8713293024971581	0.28995134350887636
0.8823093669552294	0.28905102143767936
0.8932593734501948	0.28813914557820897
0.9041794861004312	0.28721568674425296
0.9150698676838293	0.28628061314411996
0.9259306796523509	0.2853338903355528
0.9367620821463924	0.284375481177954
0.9475642340089528	0.2834053457818073
0.9583372927996089	0.28242344145517634
0.9690814148083077	0.2814297226471522
0.9797967550689664	0.2804241408881168
0.9904834673729004	0.27940664472667026
1.001141704282063	0.278377179663074
1.0117716171421156	0.2773356880790368
1.0223733560953219	0.27628210916367224
1.032947070093272	0.27521637883543704
1.0434929069094407	0.274138429659845
1.0540110131515787	0.2730481907627463
1.0645015342739388	0.27194558773893557
1.0749646145893479	0.27083054255584765
1.0854003972811181	0.2697029734520704
1.0958090244148033	0.26856279483039774
1.1061906369498042	0.26740991714511775
1.1165453747508198	0.266244246783209
1.126873376599157	0.2650656859390992
1.137174780203888	0.2638741324826171
1.1474497222128686	0.2626694798197253
1.157698338223615	0.2614516167456146
1.1679207627940387	0.26022042728969225
1.1781171294530504	0.2589757905519652
1.1882875707110225	0.2577175805302819
1.1984322180701217	0.2564456659378589
1.208551202034512	0.25515991001046273
1.2186446521204282	0.25386017030258234
1.2287126968661215	0.25254629847185894
1.238755463841683	0.2512181400509932
1.2487730796587406	0.2498755342062797
1.2587656699800371	0.24851831348184758
1.268733359528888	0.24714630352861117
1.2786762720985232	0.24575932281685303
1.2885945305613098	0.24435718233126005
1.2984882568778673	0.2429396852471389
1.3083575721060596	0.2415066265864205
1.318202596409889	0.24005779285194168
1.3280234490682694	0.23859296163834912
1.337820248483701	0.23711190121783032
1.3475931121908336	0.23561437009868866
1.357342156864927	0.23410011655462026
1.3670674983302116	0.23256887812231405
1.3767692515681422	0.23102038106479098
1.3864475307255548	0.2294543397976263
1.3961024491227259	0.2278704562749169
1.4057341192613324	0.22626841933153588
1.4153426528323185	0.2246479039778685
1.4249281607236677	0.22300857064279636
1.434490753028077	0.22135006436027413
1.4440305390505501	0.21967201389432167
1.4535476273158878	0.2179740307966779
1.4630421255761	0.21625570839072894
1.472514140817723	0.2145166206745769
1.481963779269054	0.21275632113530213
1.4913911464073004	0.2109743414655044
1.5007963469656427	0.2091701901721563
1.5101794849402148	0.20734335106656082
1.5195406635970057	0.2054932816227985
1.528879985478677	0.20361941119043386
1.5381975524113034	0.20172113904540606
1.5474934655110346	0.19979783226086473
1.556767825190679	0.19784882337724502
1.5660207311662098	0.19587340784800267
1.5752522824632003	0.19387084123406206
1.5844625774231818	0.19184033611613235
1.5936517137099286	0.18978105868947326
1.6028197883156747	0.18769212500028373
1.6119668975672519	0.18557259677656146
1.6210931371321666	0.18342147679873275
1.6301986020246002	0.18123770374644957
1.6392833866113468	0.17902014644723396
1.648347584617679	0.1767675974399018
1.6573912891331513	0.17447876575027535
1.6664145926173366	0.17215226875806508
1.6754175869054972	0.16978662301115297
1.6844003632141924	0.16738023381581565
1.693363012146824	0.16493138339739655
1.7023056236991199	0.1624382173838545
1.7112282872645557	0.15989872931229202
1.7201310916397188	0.15731074279300108
1.7290141250296056	0.1546718908829267
1.7378774750528707	0.15197959211543918
1.7467212287470077	0.1492310224988278
1.7555454725734803	0.14642308262226394
1.7643502924227932	0.14355235878161177
1.7731357736195072	0.14061507673954685
1.781902000927204	0.13760704633817375
1.7906490585533892	0.13452359464919064
1.799377030154347	0.13135948462053204
1.8080859988399414	0.1281088151759668
1.8167760471783638	0.12476489731987994
1.8254472572008305	0.12132009880040794
1.834099710406229	0.1177656469874206
1.8427334877657147	0.11409137534147495
1.8513486697272545	0.11028539238507683
1.8599453362201277	0.10633364208178762
1.8685235666593734	0.10221930860848745
1.8770834399501932	0.0979219923659605
1.8856250344923073	0.09341653957211485
1.8941484281842595	0.08867132877156764
1.9026536984276843	0.08364567018925635
1.9111409221315196	0.07828568203379492
1.919610175716183	0.07251738665184862
1.9280615351176988	0.06623432093510814
1.9364950757917838	0.05927315274247217
1.9449108727178885	0.05135905213616417
1.9533090004032	0.04195639042517454
1.9616895328865953	0.029683033944912063
1.9700525437425602	0.


==> newexact_02_02_05_u1.0.dat <==
-1.9682720929863056	0.
-1.952205401018956	0.04115611546095321
-1.9361644815084065	0.058063807058536226
-1.9201492519042591	0.07094227605340823
-1.9041596300520998	0.08171961207997769
-1.8881955341909742	0.09114459600716522
-1.8722568829508737	0.09960220695397108
-1.856343595350249	0.10732170030964897
-1.840455590793542	0.1144528105418205
-1.8245927890687372	0.1210997936701464
-1.8087551103449284	0.12733873932454276
-1.7929424751699152	0.13322722563235656
-1.7771548044678032	0.13881009093692095
-1.7613920195366362	0.14412307681011327
-1.7456540420460411	0.14919523031832924
-1.7299407940348925	0.15405054625910766
-1.7142521979089944	0.15870912428462508
-1.6985881764387853	0.16318800546781934
-1.6829486527570512	0.16750179068098914
-1.6673335503566653	0.17166310661190817
-1.6517427930883426	0.17568296297552244
-1.6361763051584122	0.17957103047837103
-1.6206340111266029	0.18333586004277494
-1.6051158359038578	0.18698505780309208
-1.589621704750147	0.19052542632765113
-1.574151543272315	0.19396307971777793
-1.5587052774219343	0.1973035382659995
-1.5432828334931816	0.2005518069491087
-1.527884138120723	0.20371244101251526
-1.5125091182776282	0.20678960115368936
-1.4971577012732817	0.20978710025578093
-1.4818298147513287	0.21270844320376892
-1.4665253866876258	0.21555686099721505
-1.4512443453882113	0.21833534012936281
-1.4359866194872883	0.22104664801311788
-1.4207521379452304	0.22369335508654298
-1.4055408300465886	0.22627785411411439
-1.3903526253981284	0.22880237710760923
-1.375187453926873	0.23126901021671276
-1.360045245878163	0.23367970688006
-1.344925931813731	0.2360362994794398
-1.329829442609796	0.23834050970078247
-1.31475570945516	0.24059395777355175
-1.2997046638493295	0.24279817073385154
-1.2846762376006478	0.2449545898347794
-1.269670362824441	0.2470645772094686
-1.2546869719411773	0.24912942187717096
-1.2397259976746458	0.2511503451700821
-1.2247873730501353	0.25312850564793893
-1.2098710313926415	0.2550650035584544
-1.1949769063250806	0.256960884893996
-1.1801049317665164	0.2588171450884232
-1.165255041930399	0.2606347323924692
-1.1504271713228262	0.2624145509612645
-1.1356212547408002	0.2641574636835599
-1.1208372272705143	0.26586429477863366
-1.1060750242856425	0.2675358321838588
-1.0913345814456457	0.26917282975324913
-1.0766158346940884	0.27077600928501183
-1.0619187202569673	0.27234606239411785
-1.0472431746410586	0.2738836522441806
-1.0325891346322649	0.2753894151513771
-1.0179565372939852	0.2768639620717978
-1.0033453199654938	0.27830787998245765
-0.9887554202603276	0.2797217331651216
-0.9741867760646928	0.28110606440119407
-0.9596393255358722	0.28246139608510296
-0.945113007100653	0.2837882312628865
-0.9306077594537637	0.28508705460202666
-0.9161235215563207	0.2863583332980381
-0.9016602326342876	0.28760251792276825
-0.8872178321769435	0.28882004321892535
-0.8727962599353694	0.2900113288449622
-0.8583954559209328	0.2911767800740215
-0.8440153604037949	0.29231678845038656
-0.8296559139114236	0.29343173240651926
-0.815317057227116	0.2945219778435625
-0.800998731388538	0.2955878786778756
-0.7867008776862627	0.29662977735602575
-0.7724234376623307	0.29764800534040214
-0.7581663531088144	0.2986428835674639
-0.7439295660663947	0.29961472288048924
-0.7297130188229471	0.3005638244385032
-0.7155166539121367	0.30149048010297647
-0.7013404141120293	0.3023949728037225
-0.6871842424437001	0.3032775768853458
-0.6730480821698648	0.3041385584354557
-0.6589318767935136	0.3049781755958123
-0.6448355700565555	0.30579667885743733
-0.6307591059384777	0.3065943113406897
-0.6167024286550026	0.3073713090612033
-0.6026654826567661	0.3081279011825338
-0.5886482126279996	0.30886431025629907
-0.5746505634852214	0.3095807524505431
-0.5606724803759386	0.3102774377669999
-0.5467139086773561	0.31095457024788814
-0.5327747939951003	0.3116123481728286
-0.5188550821619404	0.3122509642464344
-0.5049547192365301	0.3128706057770781
-0.4910736515021524	0.3134714548473248
-0.47721182546547253	0.3140536884764736
-0.46336918785530745	0.3146174787756239
-0.44954568562138414	0.31516299309566165
-0.43574126593313633	0.31569039416853156
-0.4219558761784803	0.31619984024213355
-0.4081894639626174	0.3166914852091738
-0.3944419771068381	0.3171654787302654
-0.38071336364733427	0.3176219663515648
-0.36700357183402527	0.31806108961720614
-0.35331255012938045	0.31848298617679116
-0.3396402472072615	0.31888778988816213
-0.3259866119517667	0.31927563091567834
-0.3123515934560831	0.31964663582420916
-0.29873514102135357	0.32000092766903643
-0.2851372041555331	0.32033862608184366
-0.27155773257228116	0.32065984735297776
-0.2579966761898337	0.32096470451013276
-0.24445398512990021	0.32125330739361974
-0.23092960971656248	0.32152576272836025
-0.21742350047517942	0.32178217419274163
-0.2039356081313062	0.322022642484465
-0.1904658836096086	0.32224726538350673
-0.17701427803279618	0.32245613781230115
-0.16358074272055717	0.3226493518932598
-0.15016522918850114	0.3228269970037263
-0.13676768914710932	0.3229891598284622
-0.12338807450069043	0.32313592440975136
-0.11002633734634922	0.32326737219521146
-0.0966824299729507	0.3233835820833927
-0.08335630486010245	0.32348463046723513
-0.07004791467713817	0.32357059127546156
-0.05675721228210779	0.3236415360119662
-0.0434841507207801	0.3236975337932671
-0.03022868322564071	0.3237386513840773
-0.01699076321490783	0.3237649532310556
-0.0037703442915489284	0.3237765014947804
0.009432619757696038	0.32377335608000635
0.022618174963278358	0.32375557466423643
0.03578636717381564	0.3237232127246641
0.04893724205703173	0.3236763235635146
0.06207084510072473	0.3236149583318315
0.07518722161369547	0.3235391660517347
0.08828641672669212	0.3234489936371867
0.1013684753933484	0.32334448591329223
0.11443344239109386	0.3232256856341598
0.1274813623220911	0.32309263349935186
0.1405122796141316	0.3229453681689376
0.1535262385215613	0.32278392627717734
0.16652328312616663	0.3226083424448477
0.17950345733807727	0.3224186492902319
0.19246680489666262	0.3222148774387753
0.20541336937140095	0.32199705553143304
0.21834319416277545	0.3217652102317046
0.23125632250312977	0.3215193662313727
0.2441527974575527	0.3212595462549441
0.2570326619247246	0.3209857710628019
0.26989595863778043	0.3206980594530615
0.2827427301651666	0.32039642826214054
0.2955730189114733	0.3200808923640302
0.30838686711828095	0.3197514646682667
0.32118431686500093	0.3194081561165954
0.3339654100696899	0.3190509756783215
0.34673018848989023	0.31867993034432907
0.3594786937234322	0.3182950251197598
0.3722109672092638	0.3178962630153366
0.38492705022824425	0.31748364503731186
0.39762698390395373	0.31705717017602153
0.41031080920349716	0.3166168353930195
0.4229785669382826	0.3161626356067737
0.435630297764826	0.3156945636768893
0.4482660421855172	0.315212610386837
0.46088584054941484	0.31471676442514296
0.4734897330530046	0.3142070123650164
0.48607775974097384	0.3136833386423699
0.4986499605069811	0.3131457255321919
0.5112063750944003	0.31259415312322575
0.5237470430970905	0.3120285992909138
0.5362720039601299	0.3114490396685462
0.5487812969805751	0.31085544761656647
0.5612749613081874	0.3102477941899698
0.5737530359461742	0.30962604810373795
0.5862155597519254	0.3089901756962369
0.5986625714377246	0.30834014089050876
0.6110941095714885	0.3076759051533827
0.6235102125774676	0.30699742745232494
0.635910918736967	0.306304664209933
0.648296266189059	0.3055975692559975
0.6606662929312735	0.3048760937770167
0.6730210368203137	0.30414018626307
0.6853605355727365	0.30338979245194053
0.69768482676565	0.30262485527036054
0.7099939478374062	0.3018453147722608
0.7222879360882684	0.30105110807388913
0.7345668286811068	0.3002421692856534
0.746830662642055	0.29941842944054226
0.7590794748611974	0.29857981641895365
0.77131330209322	0.2977262548697725
0.7835321809580784	0.296857666127503
0.7957361479416613	0.2959739681252629
0.8079252393964308	0.2950750753034403
0.8200994915420876	0.29416089851377974
0.8322589404662007	0.29323134491866315
0.8444036221248659	0.29228631788534853
0.8565335723433287	0.2913257168748686
0.8686488268166254	0.2903494373253304
0.8807494211102185	0.2893573705292855
0.8928353906606118	0.2883494035048541
0.9049067707759788	0.28732541886024715
0.9169635966367855	0.28628529465130853
0.9290059032964018	0.2852289042316673
0.9410337256817086	0.2841561160950806
0.9530470985937102	0.283066793709484
0.9650460567081438	0.2819607953422615
0.9770306345760684	0.2808379738761952
0.9890008666244681	0.2796981766155131
1.0009567871568503	0.2785412450814199
1.0128984303538229	0.2773670147964368
1.024825830273696	0.27617531505682885
1.0367390208530483	0.2749659686923455
1.048638035907323	0.2737387918124314
1.0605229091313904	0.2724935935380003
1.072393674100124	0.2712301757177844
1.0842503642689791	0.26994833262821255
1.096093012974541	0.2686478506556423
1.1079216534351057	0.2673285079597169
1.1197363187512221	0.26599007411648046
1.1315370419062643	0.26463230973977625
1.1433238557669692	0.2632549660793287
1.1550967930839926	0.26185778459375975
1.1668558864924603	0.26044049649663376
1.1786011685124984	0.25900282227344945
1.190332671549787	0.25754447116730583
1.2020504278960824	0.25606514063076047
1.2137544697297646	0.25456451574113903
1.225444829116356	0.25304226857631623
1.2371215380090517	0.25149805754767857
1.2487846282492512	0.24993152668664884
1.2604341315670675	0.2483423048807942
1.2720700795818505	0.24673000505511214
1.283692503802705	0.2450942232936477
1.2953014356290011	0.243434537896057
1.3068969063508764	0.24175050836315798
1.3184789471497487	0.24004167430485507
1.3300475890988228	0.2383075542630637
1.3416028631635797	0.2365476444414469
1.3531448002022803	0.23476141733279154
1.3646734309664652	0.23294832023378853
1.3761887861014324	0.23110777363573504
1.3876908961467425	0.22923916947826753
1.399179791536688	0.2273418692516187
1.4106555026007928	0.22541520193103037
1.4221180595642786	0.2234584617248377
1.4335674925485489	0.22147090561525384
1.4450038315716696	0.21945175066805434
1.4564271065488266	0.2174001710840559
1.4678373472928126	0.21531529496142224
1.4792345835144767	0.21319620073336565
1.4906188448232052	0.21104191324052854
1.5019901607273694	0.20885139939117114
1.5133485606347905	0.20662356335499432
1.5246940738532007	0.20435724122779236
1.536026729590686	0.20205119509388658
1.5473465569561442	0.19970410640104724
1.5586535849597354	0.19731456854793128
1.5699478425133258	0.19488107856643086
1.5812293584309263	0.19240202775992962
1.5924981614291385	0.189875691132525
1.603754280127598	0.18730021541250375
1.6149977430493998	0.18467360543438838
1.6262285786215371	0.1819937085956087
1.6374468151753394	0.1792581970439182
1.648652480946886	0.1764645471765566
1.6598456040774496	0.1736100159374758
1.6710262126139037	0.1706916132786757
1.6821943345091603	0.16770606999767845
1.6933499976225763	0.16464979996429663
1.7044932297203752	0.16151885549064204
1.7156240584760671	0.15830887425728254
1.7267425114708495	0.15501501575479207
1.737848616194031	0.15163188458976276
1.748942400043425	0.1481534371733387
1.7600238903257692	0.144572867163243
1.7710931142571167	0.14088246342366495
1.7821500989632424	0.13707343198041996
1.7931948714800472	0.13313567013553984
1.804227458753943	0.1290574760100091
1.8152478876422549	0.12482516939060728
1.826256184913614	0.12042258831630004
1.8372523772483464	0.11583040763888947
1.848236491238857	0.1110251959120222
1.859208553390017	0.1059780761006045
1.8701685901195562	0.1006527653098865
1.881116627758432	0.09500260030104357
1.8920526925512138	0.08896582215641477
1.902976810656466	0.082457683833522
1.9138890081471183	0.07535628990026733
1.924789311010836	0.0674747350530364
1.9356777451503948	0.058498699245194366
1.9465543363840554	0.0478159391184636
1.9574191104459207	0.033847573409503076
1.9682720929863053	0.

==> newexact_02_02_10_u1.0.dat <==
-1.965893757987765	0.
-1.949850526839241	0.041200881454138784
-1.9338329929960065	0.058127023336643005
-1.9178410742681853	0.07101958622580097
-1.9018746888595803	0.08180875040786073
-1.8859337553651678	0.09124410775206528
-1.870018192768606	0.09971105388541426
-1.854127920439768	0.10743909195203971
-1.8382628581322844	0.1145781180541785
-1.8224229259811142	0.12123250062439304
-1.806608044500139	0.12747841123998233
-1.7908181345797587	0.13337348996584855
-1.7750531174845245	0.13896262332073744
-1.7593129148507813	0.14428159123150433
-1.7435974486843326	0.14935947189715548
-1.727906641358117	0.15422028580078703
-1.71224041560991	0.15888415408341006
-1.6965986945400453	0.1633681360136152
-1.6809814016091424	0.16768684803375933
-1.6653884606358649	0.17185293027895376
-1.6498197957946872	0.17587740417404596
-1.6342753316136884	0.1797699506977096
-1.6187549929723488	0.18353912984287488
-1.6032587050993754	0.18719255580146574
-1.587786393570545	0.1907370383383742
-1.5723379843065513	0.1941786980143385
-1.556913403570882	0.19752306094596087
-1.5415125779677055	0.2007751373831538
-1.5261354344397788	0.20393948736396703
-1.5107819002663614	0.20702027595728995
-1.4954519030611562	0.21002132004664828
-1.480145370770265	0.21294612818906603
-1.464862231670148	0.2157979347643972
-1.4496024143656148	0.21857972938593143
-1.4343658477878174	0.22129428235359894
-1.4191524611922726	0.22394416678313744
-1.4039621841568817	0.22653177792800705
-1.3887949465799783	0.22905935011838185
-1.373650678678392	0.231528971667667
-1.358529310985514	0.23394259803759723
-1.3434307743493896	0.2363020635048892
-1.328354999930819	0.2386090915332849
-1.3133019192014799	0.24086530402279652
-1.2982714639420485	0.24307222958163527
-1.2832635662403515	0.24523131094444764
-1.2682781584895229	0.24734391164246314
-1.2533151733861794	0.24941132201596564
-1.2383745439286016	0.25143476464689174
-1.223456203414936	0.2534153992786608
-1.2085600854414134	0.255354327281336
-1.193686123900566	0.25725259571262415
-1.178834252979473	0.25911120101862756
-1.164004407158016	0.26093109241281004
-1.149196521207137	0.2627131749667984
-1.1344105301871221	0.26445831244259005
-1.1196463694458911	0.2661673298922229
-1.1049039746173057	0.26784101604786104
-1.090183281619477	0.2694801255226729
-1.0754842266531022	0.2710853808405156
-1.0608067461997999	0.2726574743104971
-1.0461507770204703	0.2741970697606727
-1.0315162561536522	0.275704804143661
-1.0169031209139048	0.27718128902556416
-1.002311308890195	0.27862711196842954
-0.9877407579443014	0.28004283781543143
-0.9731914062092216	0.2814290098870124
-0.9586631920875976	0.2827861510954482
-0.9441560542501561	0.28411476498450894
-0.9296699316341471	0.2854153367003297
-0.9152047634418066	0.28668833389893716
-0.9007604891388238	0.28793420759544447
-0.8863370484528252	0.28915339295941334
-0.8719343813718592	0.29034631006051387
-0.8575524281429004	0.2915133645682057
-0.8431911292703671	0.29265494840886935
-0.8288504255146363	0.2937714403834964
-0.8145302578905829	0.2948632067487887
-0.8002305676661213	0.29593060176427516
-0.785951296360765	0.296973968207831
-0.7716923857441848	0.29799363786180216
-0.7574537778347867	0.29898993197172813
-0.743235414898302	0.2999631616795421
-0.7290372394463744	0.30091362843292657
-0.7148591942351713	0.30184162437240897
-0.7007012222639953	0.30274743269764226
-0.6865632667739152	0.30363132801420745
-0.6724452712463929	0.3044935766621747
-0.6583471794019312	0.30533443702756446
-0.6442689351987321	0.30615415983776806
-0.630210482831352	0.3069529884419119
-0.6161717667293797	0.30773115907706533
-0.6021527315561161	0.3084889011211551
-0.5881533222072703	0.309226437333348
-0.5741734838096522	0.30994398408265234
-0.5602131617198862	0.31064175156540175
-0.5462723015231333	0.31131994401226765
-0.532350849031811	0.3119787598853762
-0.5184487502843343	0.31261839206608966
-0.5045659515438587	0.3132390280339561
-0.4907023992970383	0.3138408500373195
-0.47685804025278106	0.3144240352560259
-0.4630328213410234	0.3149887559566472
-0.4492266897115133	0.3155351796406205
-0.4354395927325905	0.3160634691856593
-0.4216714779899877	0.3165737829807921
-0.4079222932856327	0.3170662750553433
-0.39419198663646526	0.31754109520215446
-0.3804805062732516	0.31799838909534356
-0.3667878006394159	0.3184382984028525
-0.35311381838988126	0.3188609608940461
-0.3394585083899072	0.31926651054258404
-0.3258218197139472	0.3196550776248009
-0.31220370164450634	0.3200267888137919
-0.298604103671015	0.32038176726940437
-0.28502297548869693	0.32072013272431293
-0.27146026699745707	0.32104200156636353
-0.2579159283007754	0.3213474869173368
-0.244389909704599	0.3216366987082912
-0.2308821617162527	0.32190974375162196
-0.21739263504335002	0.32216672580999745
-0.2039212805927186	0.32240774566225794
-0.19046804946932122	0.32263290116644877
-0.17703289297519464	0.3228422873200536
-0.16361576260839503	0.32303599631757607
-0.1502166100619408	0.3232141176055452
-0.1368353872227735	0.32337673793505267
-0.12347204617071911	0.3235239414119007
-0.11012653917746262	0.3236558095444656
-0.0967988187055187	0.3237724212893367
-0.08348883740721905	0.3238738530948135
-0.07019654812370642	0.32396017894234
-0.056921903883925436	0.3240314703859276
-0.04366485790363116	0.32408779658964015
-0.030425363584397538	0.324129224363205
-0.01720337451263909	0.3241558181957866
-0.0039988444586279755	0.32416764028799244
0.009188272624472534	0.32416475058215516
0.02235802260156815	0.324147206790931
0.03551045115659737	0.32411506442426213
0.048645603793477855	0.32406837681474343
0.06176352583705212	0.32400719514142673
0.07486426243402597	0.3239315684520943
0.08794785855390297	0.32384154368404566
0.10101435898990174	0.32373716568340816
0.11406380835988945	0.3236184772230151
0.127096251107287	0.3234855190188635
0.14011173150197953	0.3233383297451819
0.15311029364121856	0.32317694604811686
0.1660919814505208	0.32300140255806975
0.17905683868454983	0.32281173190069024
0.19200490892801425	0.32260796470653624
0.2049362355965379	0.3223901296194238
0.21785086193753567	0.32215825330346265
0.23074883103108113	0.3219123604487919
0.24363018579076895	0.32165247377602424
0.25649496896457147	0.3213786140393863
0.2693432231356921	0.3210908000285775
0.2821749907234023	0.32078904856932633
0.2949903139838951	0.32047337452265934
0.307789235011111	0.3201437907828551
0.32057179573757	0.31980030827410755
0.3333380379351959	0.3194429359458523
0.3460880032161374	0.31907168076677594
0.3588217330335733	0.3186865477174805
0.37153926868253395	0.318287539781787
0.3842406513006965	0.31787465793666214
0.3969259218691852	0.317447901140751
0.40959512121336483	0.3170072663214951
0.42224829000362907	0.31655274836079256
0.4348854687561838	0.3160843400792027
0.44750669783382757	0.3156020322186425
0.4601120174467167	0.31510581342354627
0.4727014676531471	0.31459567022046003
0.4852750883603086	0.3140715869960266
0.4978329193250469	0.31353354597332384
0.5103750001546177	0.3129815271865024
0.5229013703074357	0.3124155084536884
0.5354120690938223	0.3118354653480916
0.5479071356767372	0.3112413711672613
0.5603866090725257	0.31063319690043706
0.5728505281516425	0.31001091119393775
0.5852989316393797	0.3093744803144947
0.5977318581165887	0.3087238681105001
0.6101493460203974	0.3080590359710508
0.6225514336449236	0.30737994278273617
0.6349381591419858	0.3066865448840718
0.6473095605217987	0.3059787960174886
0.659665675653685	0.3052566472787766
0.6720065422667637	0.3045200470638858
0.6843321979506429	0.3037689410129669
0.696642680156109	0.30300327195153187
0.7089380261958007	0.3022229798286256
0.7212182732449003	0.3014280016518428
0.7334834583418002	0.3006182714190827
0.7457336183887744	0.29979372004687066
0.7579687901526456	0.2989542752950752
0.7701890102654468	0.2980998616878861
0.782394315225079	0.29723040043082394
0.794584741395966	0.29634580932361676
0.8067603250097061	0.29544600266873416
0.8189211021657101	0.29453089117533476
0.831067108831856	0.293600381858417
0.8431983808451182	0.2926543779329057
0.8553149539122056	0.29169277870240107
0.8674168636101924	0.2907154794423183
0.8795041453871382	0.28972237127708916
0.8915768345627224	0.288713341051114
0.9036349663288555	0.2876882711930943
0.9156785757502968	0.28664703957338106
0.927707697765266	0.2855895193539281
0.9397223671860512	0.28451557883041306
0.951722618699614	0.2834250812660665
0.9637084868681898	0.2823178847167062
0.9756800061298867	0.2811938418464308
0.9876372107992727	0.2800527997334101
0.9995801350679762	0.27889459966513924
1.011508813005265	0.2777190769224788
1.0234232785586326	0.27652606055178425
1.0353235655543764	0.275315373124313
1.0472097076981766	0.27408683048209703
1.0590817385756606	0.27284024146935065
1.0709396916529854	0.27157540764844323
1.0827836002773945	0.2702921229993606
1.094613497677783	0.26899017360152216
1.106429416965257	0.2676693372966719
1.1182313911336899	0.26632938333151684
1.1300194530602745	0.26497007197862027
1.141793635506075	0.26359115413393347
1.1535539711165657	0.2621923708892423
1.165300492422185	0.2607734530775973
1.1770332318388683	0.2593341207896602
1.1887522216685864	0.25787408285867375
1.200457494099879	0.25639303631158733
1.2121490812083866	0.2548906657835725
1.2238270149573713	0.25336664289297567
1.2354913271982524	0.2518206255733732
1.247142049671119	0.2502522573591481
1.258779214005251	0.24866116662056467
1.2704028517196337	0.24704696574395815
1.282012994223471	0.2454092502521714
1.293609672816694	0.24374759785985659
1.3051929186904687	0.24206156745766313
1.3167627629276928	0.24035069801869158
1.3283192365035068	0.23861450741985363
1.339862370285784	0.23685249116988938
1.3513921950356278	0.23506412103491942
1.3629087414078627	0.23324884355122177
1.374412039951526	0.23140607841379093
1.3859021211103453	0.22953521672772187
1.3973790152232348	0.22763561910793306
1.4088427525247669	0.22570661361081013
1.4202933631456531	0.22374749347927814
1.4317308771132187	0.22175751468029525
1.4431553243518749	0.21973589321093995
1.4545667346835893	0.21768180214594174
1.4659651378283531	0.21559436839566387
1.4773505634046458	0.21347266913903773
1.4887230409298913	0.21131572789069586
1.5000825998209277	0.20912251015536076
1.5114292693944555	0.2068919186152455
1.5227630788674955	0.20462278778758058
1.5340840573578396	0.2023138780791173
1.5453922338844936	0.19996386915220105
1.5566876373681349	0.19757135250231742
1.5679702966315476	0.19513482312933472
1.5792402404000672	0.19265267016326904
1.5904974973020183	0.1901231662794027
1.6017420958691515	0.18754445570578496
1.612974064537076	0.1849145405871109
1.6241934316456934	0.18223126542067386
1.635400225439627	0.17949229922002974
1.646594474068641	0.17669511498683407
1.6577762055880756	0.17383696597647938
1.6689454479592638	0.17091485812274135
1.6801022290499494	0.16792551783240556
1.6912465766347087	0.1648653541617225
1.7023785183953564	0.1617304141269932
1.7134980819213692	0.15851632956005707
1.7246052947102908	0.155218253465238
1.7357001841681388	0.15183078322329624
1.746782777609813	0.14834786715578852
1.7578531022594965	0.14476268981470405
1.7689111852510595	0.14106752975341738
1.779957053628456	0.13725358124507947
1.790990734346124	0.13331072809688335
1.802012254269372	0.12922725280668257
1.8130216401747834	0.12498945690592245
1.824018918750598	0.12058115687709058
1.8350041165971034	0.11598300180906225
1.8459772602270228	0.11117152903338212
1.8569383760658904	0.10611782305509164
1.867887490452445	0.10078555267905545
1.8788246296390032	0.09512799257694746
1.8897498197918374	0.08908330169417826
1.9006630869915524	0.08256662033096146
1.9115644572334587	0.07545589109121693
1.922453956427944	0.06756396044465045
1.9333316104008422	0.058576091097410014
1.944197444893804	0.047879227353316164
1.955051485564654	0.03389239410587637
1.9658937579877653	0.


==> newexact_02_02_11_u1.0.dat <==
-1.9657560137502792	0.
-1.9514116985626675	0.03897036647845136
-1.937076729980273	0.0550048639280688
-1.922751095830732	0.06723506857506654
-1.9084347839654332	0.07748396787651354
-1.8941277822594782	0.08645915317146467
-1.8798300786115973	0.09452423871646255
-1.86554166094411	0.10189564493644827
-1.8512625172028436	0.10871464926318536
-1.836992635357084	0.11507956701321283
-1.822732003399518	0.12106211334966846
-1.8084806093461585	0.1267165264220272
-1.7942384412363013	0.13208502008301326
-1.7800054871324469	0.13720122484523684
-1.7657817351202605	0.14209245644117527
-1.7515671733084925	0.14678126633612187
-1.7373617898289286	0.1512865339972917
-1.723165572836338	0.15562425640853061
-1.708978510508393	0.15980813154783144
-1.694800591045636	0.16384999800995723
-1.6806318026713942	0.16776017191639006
-1.6664721336317465	0.1715477090268582
-1.652321572195443	0.17522061141709688
-1.6381801066538568	0.17878599242492618
-1.6240477253209329	0.1822502097333874
-1.6099244165331126	0.18561897381329115
-1.5958101686492954	0.18889743708795478
-1.5817049700507617	0.19209026785499522
-1.5676088091411362	0.1952017120378218
-1.5535216743463078	0.198235645132758
-1.539443554114398	0.20119561619227913
-1.5253744369156808	0.20408488528966837
-1.511314311242536	0.20690645561001794
-1.4972631656094018	0.20966310108201078
-1.4832209885526983	0.2123573902863583
-1.4691877686307933	0.21499170723728392
-1.4551634944239273	0.21756826952363761
-1.4411481545341662	0.22008914420913522
-1.427141737585354	0.22255626182158875
-1.4131442322230372	0.22497142870505346
-1.3991556271144332	0.22733633796354755
-1.3851759109483521	0.22965257918815007
-1.3712050724351637	0.23192164712910723
-1.357243100306722	0.23414494944978462
-1.3432899833163312	0.2363238136787701
-1.3293457102386728	0.2384594934594136
-1.3154102698697603	0.24055317418182778
-1.3014836510268917	0.24260597807049125
-1.287565842548578	0.24461896879054912
-1.2736568332945117	0.2465931556274011
-1.2597566121454895	0.24852949728706217
-1.2458651680033823	0.25042890535853213
-1.2319824897910632	0.252292247474345
-1.2181085664523612	0.2541203502008538
-1.2042433869520182	0.25591400168603307
-1.190386940275616	0.2576739540892794
-1.1765392154295466	0.25940092581475593
-1.1627002014409373	0.2610956035673967
-1.14886988735762	0.2627586442485099
-1.135048262248062	0.264390676706055
-1.1212353152013201	0.26599230335295293
-1.107431035326998	0.2675641016654517
-1.0936354117551768	0.2691066255722231
-1.079848433636383	0.2706204067437813
-1.066070090141518	0.272105955790852
-1.052300370461827	0.27356376337939675
-1.0385392638088304	0.27499430126930485
-1.0247867594142805	0.2763980232830245
-1.0110428465301193	0.27777536620981624
-0.9973075144284088	0.2791267506507905
-0.9835807524013029	0.28045258180938176
-0.9698625497609756	0.28175325023150066
-0.9561528958395925	0.28302913249922274
-0.9424517799892421	0.28428059188150423
-0.9287591915818947	0.28550797894513685
-0.91507512000936	0.2867116321288553
-0.9013995546832201	0.2878918782832524
-0.8877324850348016	0.28904903317896935
-0.8740739005151046	0.29018340198536174
-0.8604237905947753	0.29129527972173613
-0.8467821447640392	0.29238495168299494
-0.8331489525326606	0.2934526938414542
-0.8195242034299012	0.29449877322641965
-0.8059078870044538	0.2955234482829802
-0.7922999928244161	0.2965269692113904
-0.7787005104772201	0.2975095782882692
-0.765109429569607	0.2984715101707991
-0.75152673972756	0.29941299218496253
-0.7379524305962653	0.3003342445988334
-0.7243864918400716	0.30123548088181934
-0.7108289131424264	0.3021169079507156
-0.6972796842058476	0.3029787264033562
-0.6837387947518578	0.3038211307405921
-0.670206234520957	0.3046443095772903
-0.6566819932725552	0.3054484458429677
-0.6431660607849474	0.306233716972666
-0.6296584268552488	0.3070002950886096
-0.616159081299356	0.3077483471731687
-0.6026680139519089	0.30847803523358325
-0.5891852146662273	0.3091895164589339
-0.5757106733142843	0.3098829433697265
-0.5622443797866443	0.3105584639605315
-0.5487863239924241	0.31121622183600134
-0.5353364958592556	0.31185635634064107
-0.5218948853332224	0.3124790026826199
-0.5084614823788357	0.3130842920519537
-0.4950362769789684	0.3136723517333204
-0.4816192591348308	0.31424330521377547
-0.4682104188659056	0.3147972722856242
-0.4548097462099238	0.3153343691446702
-0.4414172312228024	0.31585470848406183
-0.42803286397860785	0.31635839958395506
-0.41465663456951896	0.3168455483971624
-0.4012885331057662	0.31731625763099086
-0.38792854971560703	0.31777062682542245
-0.37457667454526533	0.31820875242781355
-0.3612328977588946	0.31863072786424623
-0.34789720953854253	0.3190366436076963
-0.3345696000840902	0.3194265872431267
-0.32125005961322817	0.3198006435296529
-0.3079385783613943	0.32015889445988716
-0.2946351465817502	0.3205014193165829
-0.28133975454511856	0.32082829472667174
-0.2680523925399605	0.3211395947128082
-0.2547730508723156	0.32143539074249866
-0.24150171986576668	0.32171575177491857
-0.2282383898614054	0.3219807443054928
-0.21498305121777217	0.322230432408312
-0.20173569431083427	0.3224648777764695
-0.18849630953392657	0.3226841397603842
-0.1752648872977171	0.3228882754041667
-0.16204141803017263	0.32307733948009854
-0.14882589217650025	0.32325138452128166
-0.13561830019912516	0.3234104608525004
-0.12241863257763008	0.32355461661936535
-0.10922687980873362	0.32368389781576495
-0.09604303240622944	0.3237983483096827
-0.08286708090096517	0.32389800986742123
-0.06969901584078425	0.32398292217625313
-0.056538827790492754	0.3240531228655657
-0.043386507331826064	0.3241086475264968
-0.030242045063391357	0.32414952973011296
-0.017105431600646804	0.32417580104416166
-0.003976657575841853	0.32418749104840006
0.009144286362000882	0.3241846273485397
0.02225740954715733	0.32416723558883415
0.035362721297197856	0.32413533946330425
0.048460230913068475	0.32408896072563886
0.0615499476791085	0.32402811919777125
0.07463188086309978	0.32395283277715425
0.08770603971628663	0.323863117442729
0.10077243347344417	0.32375898725961505
0.11383107135289819	0.3236404543825085
0.12688196255656886	0.32350752905779495
0.13992511627001455	0.32336021962440203
0.15296054166245127	0.3231985325133484
0.16598824788682034	0.32302247224603126
0.1790082440798077	0.3228320414312193
0.19202053936189187	0.3226272407607488
0.20502514283736298	0.3224080690039343
0.21802206359439022	0.322174523000649
0.23101131070504027	0.32192659765310155
0.24399289322532042	0.3216642859162552
0.25696682019522105	0.32138757878691226
0.2699331006387342	0.32109646529140745
0.2828917435639203	0.32079093247191576
0.2958427579629261	0.32047096537133946
0.3087861528120273	0.32013654701674826
0.3217219370716705	0.3197876584013473
0.33465011968649117	0.3194242784649467
0.34757070958537967	0.3190463840728761
0.36048371568149895	0.3186539499933467
0.37338914687233116	0.318246948873177
0.386287012039695	0.3178253512118807
0.39917732004981177	0.3173891253340335
0.41206007975332165	0.31693823735990884
0.4249352999853264	0.31647265117428436
0.43780298956542935	0.31599232839341296
0.45066315729775275	0.3154972283300637
0.463515811971003	0.31498730795656815
0.4763609623584875	0.3144625218658329
0.48919861721815483	0.31392282223022094
0.502028785292636	0.31336815875822455
0.5148514753092603	0.3127984786488637
0.527666695980121	0.3122137265437076
0.5404744560020897	0.3116138444764379
0.5532747640568632	0.310998771819839
0.5660676288109786	0.31036844523013185
0.5788530589158777	0.3097227985885191
0.5916310630079225	0.30906176293983545
0.6044016497084352	0.3083852664281728
0.6171648276237385	0.3076932342293418
0.62992060534517	0.30698558848003893
0.642668991449147	0.3062622482035525
0.6554099944971808	0.30552312923185587
0.6681436230359213	0.30476814412390896
0.6808698855971724	0.30399720207999226
0.6935887906979545	0.30321020885187633
0.7063003468405205	0.3024070666486113
0.7190045625123931	0.3015876740377214
0.731701446186405	0.3007519258415761
0.7443910063207138	0.2998997130286655
0.757073251358863	0.29903092259953223
0.7697481897297981	0.2981454374670588
0.782415829847904	0.29724313633081567
0.7950761801130439	0.29632389354512656
0.8077292489105734	0.2953875789805196
0.8203750446114025	0.29443405787817484
0.8330135755720096	0.2934631906969702
0.8456448501344794	0.29247483295270194
0.8582688766265413	0.2914688350490147
0.8708856633615821	0.29044504209953975
0.8834952186387087	0.289403293740726
0.896097550742761	0.2883434239347722
0.9086926679443543	0.2872652607620779
0.9212805784998931	0.28616862620251515
0.9338612906516314	0.28505333590483783
0.9464348126276868	0.2839191989434653
0.9590011526420774	0.28276601756178704
0.9715603188947581	0.2815935869011253
0.9841123195716349	0.2804016947143837
0.9966571628446244	0.2791901210633249
1.0091948568716669	0.27795863799837917
1.021725409796768	0.276707009219736
1.0342488297500112	0.2754349897184117
1.0467651248476186	0.27414232539583056
1.0592743031919618	0.2728287526603991
1.0717763728716	0.27149399799931734
1.0842713419613155	0.27013777752383333
1.0967592185221255	0.2687597964858628
1.1092400106013425	0.26735974876382074
1.1217137262325858	0.2659373163152196
1.1341803734358222	0.2644921685934161
1.1466399602173785	0.26302396192560984
1.1590924945700003	0.2615323388489282
1.1715379844728637	0.2600169274011049
1.1839764378916109	0.25847734036194153
1.1964078627783807	0.25691317444130807
1.2088322670718443	0.2553240094090457
1.2212496586972157	0.25370940716161416
1.2336600455663114	0.252068910719798
1.2460634355775615	0.2504020431511521
1.2584598366160484	0.24870830641018743
1.2708492565535199	0.2469871800884995
1.2832317032484455	0.2452381200661466
1.2956071845460286	0.2434605570546008
1.3079757082782408	0.24165389502040727
1.3203372822638562	0.2398175094774233
1.3326919143084623	0.23795074563398594
1.3450396122045178	0.23605291637963804
1.3573803837313636	0.23412330009413346
1.3697142366552608	0.2321611382591257
1.3820411787294025	0.23016563285037195
1.3943612176939697	0.22813594348526586
1.4066743612761428	0.22607118429704132
1.4189806171901347	0.22397042050286958
1.4312799931372253	0.2218326646283895
1.4435724968057713	0.21965687234561448
1.455858135871262	0.2174419378746336
1.4681369179963315	0.2151866888918404
1.4804088508307947	0.21288988087826538
1.4926739420116588	0.21055019083081092
1.5049321991631786	0.20816621024616905
1.517183629896867	0.2057364372718121
1.5294282418115277	0.20325926789966672
1.5416660424932882	0.20073298605562567
1.55389703951561	0.19815575241052708
1.566121240439343	0.19552559170475417
1.5783386528127372	0.19284037833737855
1.5905492841714728	0.19009781991987013
1.6027531420386956	0.18729543843100602
1.614950233925023	0.18443054853036253
1.6271405673286023	0.1815002324877287
1.6393241497351192	0.1785013110588112
1.651500988617828	0.17543030947497226
1.6636710914375867	0.17228341750474319
1.6758344656428648	0.16905644227125297
1.687991118669796	0.16574475214960951
1.7001410579421916	0.16234320958945583
1.7122842908715734	0.15884609006382813
1.724420824857183	0.15524698346830182
1.7365506672860376	0.1515386730838519
1.748673825532938	0.14771298552127113
1.7607903069604993	0.1437606026517117
1.7729001189191833	0.1396708230317462
1.7850032687473072	0.13543125516604076
1.7970997637710966	0.13102741715096144
1.8091896113046948	0.12644220517281635
1.8212728186501976	0.12165517413411733
1.833349393097662	0.11664154216172035
1.8454193419251608	0.11137077710237363
1.8574826723987885	0.10580452787854265
1.869539391772695	0.09989348594176599
1.8815895072891131	0.09357241046368876
1.8936330261783691	0.08675180260810882
1.9056699556589345	0.07930296973728863
1.9177003029374355	0.07102864168443425
1.929724075208685	0.061597164685161895
1.9417412796556939	0.05036272335275406
1.953751923449721	0.03566037226726189
1.9657560137502816	0.

==> newexact_02_02_21_u1.0.dat <==
-1.9652799285561044	0.
-1.9515476595209842	0.03814665682696436
-1.9378198789043963	0.05385069134470877
-1.924096583773208	0.06583459903754771
-1.9103777711971457	0.07588191934127259
-1.8966634382488217	0.0846848071276431
-1.8829535820037089	0.09259888175531446
-1.8692481995401444	0.09983576796344609
-1.8555472879393295	0.10653358812874335
-1.8418508442853048	0.11278844473079364
-1.828158865664979	0.11867042606963496
-1.814471349168103	0.12423253013645756
-1.8007882918872777	0.12951599785444393
-1.7871096909179294	0.13455367840222612
-1.7734355433583362	0.13937224775390766
-1.7597658463096046	0.14399372489757128
-1.746100596875671	0.14843653987008532
-1.732439792163302	0.1527163057002836
-1.7187834292820718	0.15684638886018504
-1.7051315053443883	0.16083833904246006
-1.6914840174654695	0.16470221850210662
-1.6778409627633435	0.16844685826168826
-1.6642023383588525	0.17208006011755625
-1.6505681413756266	0.17560875784613114
-1.6369383689401114	0.1790391472603667
-1.6233130181815445	0.1823767921783769
-1.6096920862319608	0.18562671154781785
-1.5960755702261709	0.18879345167088685
-1.5824634673017848	0.19188114653402524
-1.5688557745991902	0.1948935685553101
-1.555252489261554	0.19783417154875796
-1.5416536084348218	0.20070612731840096
-1.528059129267697	0.20351235700126397
-1.5144690489116648	0.2062555580531055
-1.5008833645209703	0.2089382275961394
-1.487302073252618	0.21156268271162476
-1.4737251722663764	0.2141310781529218
-1.460152658724751	0.21664542186937857
-1.4465845297930129	0.2191075886633903
-1.4330207826391745	0.22151933224840226
-1.4194614144339952	0.22388229593118972
-1.4059064223509607	0.2261980221058584
-1.3923558035663055	0.2284679607175035
-1.3788095552589925	0.23069347682921248
-1.3652676746107129	0.23287585740603148
-1.3517301588058876	0.23501631741287035
-1.3381970050316456	0.23711600530947208
-1.3246682104778478	0.2391760080137976
-1.3111437723370656	0.24119735539554482
-1.2976236878045806	0.24318102435306707
-1.2841079540783882	0.24512794252008577
-1.2705965683591725	0.24703899164249876
-1.2570895278503333	0.24891501066053945
-1.2435868297579626	0.25075679852718163
-1.2300884712908515	0.25256511678987703
-1.2165944496604664	0.2543406919595322
-1.2031047620809754	0.2560842176877684
-1.189619405769225	0.2577963567711337
-1.1761383779447419	0.2594777429988106
-1.162661675829734	0.2611289828585027
-1.1491892966490675	0.26275065711358203
-1.1357212376302936	0.26434332226323753
-1.1222574960036247	0.26590751189597733
-1.108798069001935	0.26744373794594484
-1.0953429538607644	0.2689524918603944
-1.0818921478182935	0.2704342456858834
-1.0684456481153703	0.27188945308001267
-1.055003451995487	0.273318550254829
-1.0415655567047817	0.27472195685747713
-1.0281319594920395	0.2761000767930464
-1.0147026576086713	0.2774532989942822
-1.0012776483087362	0.27878199814218174
-0.9878569288489227	0.28008653534128636
-0.9744404964885518	0.2813672587531236
-0.9610283484895562	0.28262450419082524
-0.9476204821165053	0.2838585956778573
-0.9342168946365823	0.285069845973424
-0.9208175833195863	0.28625855706692643
-0.9074225454379332	0.2874250206436662
-0.8940317782666335	0.2885695185237797
-0.8806452790833176	0.2896923230762679
-0.8672630451682135	0.2907936976097799
-0.8538850738041526	0.29187389674174286
-0.8405113622765479	0.29293316674721076
-0.8271419078734189	0.2939717458888049
-0.8137767078853694	0.29498986472896843
-0.8004157596055886	0.29598774642561204
-0.7870590603298537	0.2969656070122274
-0.7737066073565059	0.2979236556634419
-0.760358397986477	0.29886209494687926
-0.7470144295232665	0.2997811210621642
-0.733674699272943	0.30068092406786884
-0.7203392045441468	0.3015616880970508
-0.7070079426480655	0.3024235915621243
-0.6936809108984616	0.30326680734962963
-0.6803581066116483	0.3040915030054759
-0.6670395271064926	0.3048978409112227
-0.6537251697044156	0.30568597845189754
-0.6404150317293708	0.30645606817576526
-0.6271091105078694	0.30720825794656376
-0.6138074033689581	0.30794269108852557
-0.6005099076442252	0.30865950652465657
-0.5872166206677782	0.30935883890854865
-0.5739275397762698	0.3100408187500996
-0.5606426623088749	0.31070557253545283
-0.5473619856072928	0.3113532228414179
-0.5340855070157482	0.31198388844468766
-0.5208132238809696	0.3125976844260855
-0.507545133552214	0.31319472227006945
-0.4942812333812451	0.31377510995976365
-0.48102152072233956	0.3143389520676597
-0.46776599293226495	0.31488634984228053
-0.4545146473703049	0.3154174012909045
-0.441267481398237	0.31593220125857524
-0.42802449238033435	0.316430841503567
-0.41478567768336716	0.31691341076941754
-0.40155103467658093	0.31737999485373847
-0.3883205607317214	0.31783067667388126
-0.37509425322301243	0.31826553632962784
-0.3618721095271581	0.3186846511630149
-0.3486541270233436	0.31908809581540026
-0.3354403030932139	0.31947594228190257
-0.32223063512089845	0.31984825996328275
-0.3090251204929896	0.3202051157154006
-0.29582375659854393	0.3205465738963049
-0.28262654082908384	0.320872696411062
-0.26943347057857603	0.3211835427544035
-0.2562445432434561	0.32147917005124527
-0.24305975622260695	0.3217596330951861
-0.22987910691736052	0.322024984385022
-0.21670259273149914	0.3222752741593437
-0.2035302110712338	0.3225105504292976
-0.1903619593452293	0.3227308590095335
-0.17719783496458233	0.32293624354741646
-0.16403783534282784	0.323126745550538
-0.1508819578959173	0.32330240441256974
-0.1377302000422436	0.32346325743751997
-0.12458255920261947	0.3236093398624007
-0.11143903280027903	0.32374068487837404
-0.09829961826087946	0.323857323650387
-0.08516431301247918	0.3239592853353417
-0.07203311448556303	0.32404659709882183
-0.05890602011302049	0.32411928413039476
-0.045783027330151965	0.32417736965752897
-0.03266413357464718	0.32422087495813884
-0.01954933628661014	0.3242498193717697
-0.0064386329085374715	0.324264220309453
0.006667979114679894	0.32426409326223526
0.01977050233575505	0.3242494518084008
0.032868939305031396	0.3242203076193937
0.04596329257043438	0.3241766704644515
0.059053564677535024	0.32411854821395353
0.0721397581695249	0.32404594684148397
0.08522187558719127	0.32395887042463234
0.09829991946898509	0.32385732114449833
0.11137389235094959	0.32374129928393797
0.12444379676678832	0.32361080322450536
0.1375096352478402	0.3234658294421308
0.15057141032305463	0.3233063725014862
0.16362912451905928	0.32313242504904716
0.17668278036008903	0.3229439778048554
0.1897323803680535	0.32274101955292667
0.2027779270625127	0.3225235371303226
0.21581942296065126	0.3222915154148742
0.22885687057733795	0.3220449373114865
0.24189027242510006	0.32178378373706645
0.2549196310140988	0.3215080336040085
0.26794494885219705	0.3212176638022045
0.28096622844488817	0.3209126491795942
0.29398347229536353	0.3205929625211579
0.3069966829044879	0.3202585745263828
0.3200058627707743	0.3199094537851093
0.3330110143904518	0.3195455667517475
0.34601214025739446	0.3191668777178226
0.3590092428631887	0.31877334878276903
0.3720023246971086	0.3183649398229641
0.38499138824609114	0.317941608458917
0.3979764359948035	0.3175033100205632
0.41095747042557196	0.31704999751061763
0.4239344940184497	0.3165816215658869
0.4369075092511918	0.31609813041651497
0.4498765185992304	0.3155994698430384
0.4628415245357418	0.31508558313121854
0.47580252953157626	0.31455641102452936
0.4887595360553246	0.31401189167422405
0.5017125465732937	0.3134519605869019
0.5146615635494817	0.3128765505694422
0.5276065894456452	0.3122855916712167
0.5405476267212286	0.3116790111234693
0.5534846778334309	0.31105673327571115
0.5664177452371814	0.31041867952905644
0.5793468313851147	0.30976476826629484
0.5922719387276374	0.3090949147786095
0.6051930697128585	0.30840903118874596
0.6181102267866552	0.307707026370495
0.6310234123926488	0.30698880586428523
0.6439326289721803	0.3062542717887247
0.6568378789643671	0.3055033227478642
0.6697391648060793	0.30473585373399364
0.6826364889319145	0.30395175602573304
0.6955298537742649	0.3031509170811658
0.7084192617632462	0.30233322042577876
0.7213047153267657	0.3014985455349112
0.7341862168904959	0.3006467677104303
0.7470637688778512	0.29977775795132955
0.759937373710054	0.29889138281787225
0.7728070338060643	0.29798750428899035
0.7856727515826468	0.29706597961246983
0.7985345294543458	0.29612666114759234
0.8113923698334603	0.2951693961997341
0.8242462751301114	0.294194026846478
0.8370962477521717	0.29320038975472706
0.8499422901053313	0.2921883159882698
0.8627844045930739	0.2911576308052085
0.8756225936166516	0.2901081534446556
0.8884568595751519	0.28903969690195835
0.901287204865427	0.2879520676918041
0.9141136318821604	0.28684506559833917
0.9269361430178429	0.2857184834115304
0.9397547406627464	0.28457210664879806
0.9525694272049834	0.283405713260969
0.9653802050304802	0.2822190733214653
0.9781870765229533	0.28101194869759016
0.9909900440639765	0.2797840927026256
1.0037891100329088	0.27853524972744775
1.0165842768069722	0.27726515485009995
1.0293755467611791	0.27597353342181247
1.0421629222684008	0.2746601006276643
1.0549464056993414	0.2733245610200061
1.067725999422514	0.2719666080226133
1.0805017058042974	0.2705859234032303
1.0932735272089118	0.2691821767121366
1.1060414659983937	0.26775502468396106
1.1188055245326627	0.2663041105998147
1.1315657051694508	0.2648290636065115
1.1443220102643696	0.26332949798926863
1.1570744421708843	0.2618050123940135
1.1698230032402899	0.2602551889949505
1.182567695821778	0.2586795926026228
1.1953085222623645	0.25707776970721397
1.2080454849069588	0.2554492474512498
1.220778586098337	0.25379353252524933
1.2335078281771172	0.2521101099791491
1.2462332134818275	0.25039844194151006
1.2589547443488338	0.24865796623767328
1.271672423112407	0.2468880948968577
1.2843862521046985	0.24508821253718277
1.2970962336557152	0.24325767461613904
1.3098023700933852	0.2413958055325647
1.3225046637434883	0.23950189656442208
1.3352031169297225	0.2375752036246365
1.3478977319736778	0.23561494481500347
1.360588511194814	0.23362029775548177
1.3732754569105141	0.2315903966630497
1.3859585714360636	0.22952432915088333
1.398637857084623	0.22742113271427206
1.4113133161672948	0.2252797908649786
1.423984950993054	0.22309922886999062
1.4366527638688213	0.22087830904395025
1.449316757099396	0.2186158255366931
1.461976932987519	0.2163104985479518
1.4746332938338507	0.213960967890257
1.487285841936944	0.21156578580782381
1.4999345795933023	0.20912340894330547
1.5125795090973564	0.20663218932533914
1.5252206327414357	0.2040903642266285
1.5378579528158385	0.2014960447142702
1.5504914716087597	0.19884720267984407
1.5631211914063565	0.19614165609450246
1.575747114492725	0.1933770521824231
1.5883692431498748	0.190550848141053
1.6009875796577946	0.18766028895562478
1.6136021262943825	0.18470238175317577
1.6262128853355124	0.1816738660114477
1.6388198590550085	0.17857117877187986
1.6514230497246203	0.1753904137912592
1.6640224596140898	0.17212727328686478
1.676618090991081	0.168777010562053
1.6892099461212442	0.1653343613096892
1.701798027268194	0.16179346073271064
1.714382336693482	0.15814774272462226
1.726962876656664	0.15438981611564703
1.739539649415231	0.15051131125746933
1.7521126572246717	0.14650268775353018
1.7646819023384508	0.14235299056918954
1.777247387007984	0.13804953647814777
1.7898091134826928	0.13357750483175085
1.802367084009982	0.1289193943056561
1.8149213008352127	0.12405428766085198
1.8274717662017703	0.11895683435255519
1.8400184823509942	0.11359580601005224
1.8525614515222408	0.10793198251727698
1.865100675952862	0.10191494495076697
1.8776361578781802	0.09547799244916594
1.8901678995315507	0.08852963567134606
1.9026959031442965	0.08093833748446684
1.9152201709457706	0.07250249445532192
1.9277407051633313	0.06288321300799818
1.94025750802232	0.05142066897157096
1.9527705817461245	0.03641403913174565
1.9652799285561096	0.

==> newexact_02_02_22_u1.0.dat <==
-1.9652639315500975	0.
-1.9509235361650303	0.038979744532815976
-1.9365924822793394	0.055018103674842736
-1.922270757730626	0.06725125589110291
-1.9079583503802302	0.07750262700433336
-1.8936552481131605	0.08647997846092474
-1.8793614388380477	0.094547011909633
-1.8650769104870717	0.10192019977772104
-1.8508016510159044	0.10874085343523152
-1.8365356484036484	0.11510731181058054
-1.8222788906527758	0.12109130728609714
-1.8080313657890712	0.12674709103087012
-1.7937930618615598	0.13211688702832652
-1.7795639669424639	0.13723433385987654
-1.7653440691271316	0.142126753810065
-1.7511333565339808	0.14681670375211153
-1.7369318173044384	0.15132306767943565
-1.7227394396028815	0.15566184641005684
-1.7085562116165809	0.1598467412042722
-1.694382121555632	0.16388959349286564
-1.680217157652911	0.16780072186798314
-1.6660613081640054	0.17158918425759642
-1.6519145613671598	0.17526298465289114
-1.637776905563216	0.17882923809395712
-1.6236483290755568	0.18229430378486247
-1.6095288202500486	0.1856638935622412
-1.595418367454974	0.18894316108142029
-1.5813169590809915	0.1921367757559728
-1.5672245835410654	0.19524898452400563
-1.5531412292704134	0.1982836638077657
-1.5390668847264481	0.20124436350741481
-1.5250015383887208	0.20413434447468512
-1.5109451787588675	0.2069566106115663
-1.4968977943605422	0.20971393650872824
-1.4828593737393763	0.21240889135967686
-1.4688299054629117	0.2150438597472252
-1.4548093781205491	0.2176210597889716
-1.440797780323489	0.22014255904133342
-1.4267951007046806	0.22261028849213263
-1.4128013279187652	0.22502605491570957
-1.3988164506420127	0.22739155181926823
-1.384840457572282	0.22970836917229254
-1.3708733374289552	0.23197800208074298
-1.3569150789528863	0.23420185854284942
-1.342965670906346	0.2363812664029088
-1.3290251020729678	0.23851747960228495
-1.3150933612576967	0.2406116838127923
-1.3011704372867245	0.24266500152548973
-1.2872563190074517	0.24467849665809904
-1.2733509952884237	0.24665317873559633
-1.2594544550192794	0.24859000669146364
-1.2455666871106992	0.2504898923309087
-1.23168768049435	0.2523537034921628
-1.2178174241228366	0.25418226693744217
-1.203955906969638	0.2559763710014191
-1.1901031180290695	0.25773676802156414
-1.1762590463162215	0.2594641765720438
-1.1624236808669084	0.2611592835202254
-1.1485970107376173	0.2628227459227156
-1.1347790250054564	0.26445519277606405
-1.120969712768104	0.2660572266354636
-1.1071690631437487	0.2676294251134658
-1.0933770652710526	0.26917234226941533
-1.0795937083090892	0.2706865098991822
-1.0658189814372951	0.27217243873379804
-1.0520528738554207	0.27363061955476564
-1.0382953747834758	0.2750615242329948
-1.0245464734616851	0.2764656066976593
-1.0108061591504258	0.2778433038406645
-0.9970744211301918	0.2791950363618999
-0.9833512487015359	0.2805212095598877
-0.9696366311850194	0.2818222140721176
-0.9559305579211645	0.28309842656890283
-0.9422330182704031	0.28435021040424013
-0.9285440016130303	0.2855779162269322
-0.9148634973491454	0.28678188255480813
-0.901191494898617	0.28796243631478335
-0.8875279837010244	0.2891198933511599
-0.8738729532156104	0.2902545589044187
-0.8602263929212339	0.2913667280625537
-0.8465882923163196	0.29245668618681975
-0.832958640918813	0.29352470931364605
-0.8193374282661224	0.29457106453431176
-0.8057246439150845	0.2955960103538103
-0.7921202774419072	0.2965997970303194
-0.7785243184421244	0.2975826668964862
-0.7649367565305478	0.2985448546636747
-0.751357581341219	0.2994865877102938
-0.7377867825273655	0.3004080863551437
-0.7242243497613423	0.3013095641167231
-0.7106702727346011	0.3021912279593316
-0.6971245411576317	0.3030532785267915
-0.6835871447599189	0.30389591036447117
-0.6700580732898951	0.3047193121303286
-0.6565373165148938	0.30552366679560694
-0.6430248642211064	0.3063091518357392
-0.6295207062135244	0.3070759394120625
-0.6160248323159099	0.3078241965448122
-0.6025372323707384	0.3085540852778899
-0.589057896239156	0.30926576283587026
-0.5755868138009335	0.30995938177362364
-0.5621239749544209	0.31063509011898377
-0.5486693696165043	0.3112930315088024
-0.5352229877225506	0.311933345318747
-0.5217848192263778	0.31255616678714393
-0.508354854100199	0.3131616271331909
-0.4949330823345811	0.3137498536697919
-0.48151949393839927	0.3143209699113061
-0.4681140789387925	0.3148750956764374
-0.4547168273811217	0.3154123471865101
-0.44132772932891556	0.3159328371593412
-0.42794677486384075	0.31643667489891414
-0.41457395408564857	0.3169239663810602
-0.4012092571121328	0.31739481433530153
-0.3878526740790863	0.31784931832306207
-0.3745041951402573	0.3182875748123814
-0.3611638104673081	0.3187096772492811
-0.34783151024976217	0.3191157161259469
-0.33450728469497504	0.31950577904583904
-0.32119112402808203	0.31987995078587533
-0.30788301849195715	0.3202383133557888
-0.2945829583471703	0.32058094605477533
-0.2812909338719447	0.32090792552556446
-0.26800693536211656	0.3212193258059436
-0.2547309531310827	0.3215152183779382
-0.24146297750977305	0.3217956722146051
-0.22820299884659845	0.3220607538246444
-0.21495100750741108	0.3223105272948112
-0.20170699387546234	0.3225450543302789
-0.1884709483513611	0.3227643942929549
-0.17524286135303438	0.322968604237862
-0.16202272331567583	0.32315773894762456
-0.148810524691719	0.32333185096512757
-0.13560625595078626	0.32349099062438247
-0.12240990757964984	0.3236352060796812
-0.10922147008219081	0.32376454333304544
-0.09604093397935803	0.3238790462600649
-0.08286828980912982	0.3239787566341071
-0.0697035281264632	0.3240637141489954
-0.05654663950326817	0.324133956440139
-0.04339761452835732	0.32418951910418037
-0.03025644380740783	0.3242304357171841
-0.017123117962921285	0.3242567378513809
-0.0039976276341834776	0.32426845509050495
0.009120036522773167	0.3242656150437477
0.02222988383522171	0.3242482433583381
0.035331923613753646	0.3242163637307724
0.048426165152350306	0.3241699979167176
0.061512617728407756	0.3241091657395978
0.07459129060276162	0.3240338850978516
0.08766219301976053	0.32394417197092396
0.10072533420726633	0.3238400404239401
0.11378072337673216	0.3237215026111085
0.12682836972320247	0.32358856877784165
0.1398682824253908	0.323441247261596
0.15290047064567952	0.32327954449142543
0.16592494353019274	0.3231034649862749
0.17894171020881994	0.32291301135195727
0.19195077979524008	0.3227081842768621
0.20495216138699357	0.32248898252635316
0.21794586406548194	0.3222554029358589
0.2309318968960396	0.32200744040262674
0.24391026892795736	0.32174508787616596
0.2568809891945057	0.3214683363473049
0.2698440667130065	0.3211771748358908
0.2827995104848316	0.320871590377097
0.2957473294954795	0.32055156800630097
0.3086875327145738	0.32021709074251414
0.32162012909593884	0.3198681395703596
0.33454512757759897	0.3195046934205162
0.34746253708184865	0.31912672914865053
0.36037236651527543	0.31873422151275144
0.37327462476878215	0.3183271431488603
0.38616932071765736	0.31790546454514956
0.3990564632215736	0.3174691540142796
0.4119360611246574	0.31701817766402834
0.42480812325551137	0.3165524993660918
0.43767265842723624	0.316072080723041
0.45052967543750033	0.31557688103335046
0.46337918306853754	0.31506685725445005
0.4762211900872217	0.31454196396370887
0.489055705245064	0.31400215331731135
0.5018827372782871	0.3134473750069236
0.5147022949078227	0.31287757621407436
0.5275143868393802	0.3122927015621668
0.5403190217634684	0.3116926930660186
0.553116208355416	0.3110774900788533
0.5659059552754405	0.3104470292366098
0.5786882711686453	0.3098012443994659
0.5914631646650882	0.30914006659048876
0.6042306443798016	0.3084634239312268
0.6169907189128133	0.3077712415741608
0.6297433968492153	0.3070634416318518
0.6424886867591589	0.30633994310262563
0.6552265971979289	0.30560066179264367
0.6679571367059387	0.3048455102341827
0.6806803138088037	0.3040743975999545
0.6933961370173367	0.30328722961323556
0.706104614827616	0.30248390845364714
0.7188057557210049	0.30166433265830905
0.7314995681641712	0.3008283970181997
0.7441860606091549	0.29997599246938167
0.7568652414933633	0.2991070059789235
0.7695371192396385	0.298221320425139
0.7822017022562762	0.29731881447191183
0.7948589989370453	0.29639936243672577
0.8075090176612545	0.2954628341520705
0.8201517667937471	0.29450909481985527
0.8327872546849734	0.2935380048584126
0.8454154896709841	0.29254941974168597
0.8580364800735026	0.2915431898300958
0.8706502341999194	0.2905191601926439
0.8832567603433582	0.28947717041969045
0.8958560667826945	0.2884170544258399
0.9084481617825737	0.28733864024232275
0.9210330535934772	0.28624174979822153
0.9336107504517167	0.285126198689816
0.9461812605794997	0.2839917959372977
0.9587445921849472	0.2828383437280078
0.9713007534621128	0.2816656371453342
0.9838497525910467	0.2804734638822714
0.99639159773779	0.2792616039386334
1.0089262970544448	0.278029829300761
1.0214538586791688	0.2767779036025317
1.0339742907362426	0.27550558176633233
1.0464876013360667	0.2742126096225385
1.0589937985752227	0.27289872350598227
1.071492890536493	0.27156364982764125
1.0839848852888776	0.2702071046197859
1.096469790887657	0.2688287930524572
1.1089476153743878	0.26742840891917335
1.1214183667769646	0.26600563408937605
1.1338820531096379	0.26456013792502187
1.1463386823730315	0.2630915766584185
1.1587882625542052	0.26159959272813327
1.1712308016266482	0.26008381406947784
1.1836663075503475	0.2585438533557814
1.1960947882717812	0.25697930718615614
1.2085162517239851	0.2553897552151904
1.2209307058265477	0.25377475921932974
1.2333381584856717	0.2521338620943285
1.2457386175941905	0.25046658677740985
1.2581320910315845	0.24877243508713096
1.2705185866640443	0.2470508864732001
1.2828981123444618	0.24530139666747938
1.295270675912495	0.24352339622655791
1.307636285194581	0.2417162889549918
1.319994948003955	0.23987945019709506
1.3323466721407093	0.23801222498360167
1.3446914653917879	0.23611392601787778
1.3570293355310519	0.23418383148432934
1.3693602903192723	0.23222118265946942
1.3816843375041965	0.23022518130342123
1.3940014848205395	0.22819498680671138
1.406311739990047	0.22612971306362534
1.4186151107215095	0.2240284250394098
1.4309116047107768	0.2218901349938056
1.443201229640821	0.21971379831783386
1.4554839931817263	0.2174983089343092
1.4677599029907524	0.2152424942046915
1.4800289667123472	0.21294510927594154
1.492291191978162	0.21060483079008951
1.5045465864071133	0.20822024986629542
1.5167951576053733	0.20578986424975143
1.529036913166436	0.20331206950305433
1.5412718606711069	0.20078514909307668
1.5535000076875694	0.19820726319898085
1.5657213617713763	0.19557643603348954
1.5779359304655092	0.19289054142821724
1.590143721300393	0.1901472863830146
1.6023447417939092	0.18734419221592152
1.6145389994514578	0.18447857287090788
1.6267265017659462	0.18154750984068838
1.6389072562178495	0.17854782303472266
1.6510812702752249	0.17547603675996531
1.6632485513937252	0.17232833977186165
1.6754091070166575	0.1691005380792786
1.6875629445749756	0.16578799882712097
1.6997100714873414	0.16238558310113568
1.7118504951601174	0.15888756485538963
1.7239842229874307	0.15528753228539574
1.7361112623511612	0.15157826675905806
1.7482316206210027	0.14775159272149577
1.7603453051544746	0.1437981895760078
1.772452323296937	0.13970735304621856
1.7845526823816458	0.1354666883578875
1.796646389729747	0.1310617097769755
1.8087334526503336	0.12647530896782394
1.820813878440456	0.12168703542984408
1.8328876743851386	0.11667210074336723
1.8449548477574353	0.11139996469281743
1.8570154058184216	0.10583226607768301
1.8690693558172549	0.09991968333928818
1.881116704991166	0.09359695844187699
1.8931574605655204	0.0867745689526499
1.905191629753809	0.07932378831640627
1.9172192197577047	0.07104729439419571
1.9292402377670752	0.061613346077315584
1.9412546909599964	0.05037595795984452
1.9532625865028073	0.03566974647014322
1.9652639315501004	0.

